Direct numerical simulations of the supersonic Taylor--Green vortex via the Boltzmann equation

We explore the dynamics of the three-dimensional compressible Taylor--Green vortex from the perspective of kinetic theory by directly solving the six-dimensional Boltzmann equation. This work studies the connections between molecular-scale information encoded in the high-dimensional distribution function (e.g., molecular entropy measures) and macroscopic turbulent flow characteristics. We present high-order direct numerical simulations at Mach numbers of $0.5$ to $1.25$ and Reynolds numbers of $400$ to $1600$ performed using up to $137{\times}10^{9}$ degrees of freedom. The results indicate that the Kullback--Leibler divergence of the distribution function $f$ and its local equilibrium state $M[f]$ (i.e., the relative entropy functional $\langle f \log (f/M[f]) \rangle$) is strongly related to the macroscopic viscous dissipation rate, with the relative entropy value matching the sum of the solenoidal and dilatational dissipation rates very closely across a range of Mach and Reynolds numbers. Furthermore, we present the behavior of subgrid-scale quantities under spatial averaging/filtering operations performed directly on the particle distribution function, which shows notable similarities between the subgrid-scale dissipation and subgrid-scale relative entropy. These observations imply that information encoded in the distribution function, particularly certain measures of its deviation from equilibrium, may be useful for closure-modeling for compressible turbulence.

==> figs/data/OpenSBLI_TENO6_N1024_M125_Re1600.csv <==
t,ke,soldis,dildis
2.500000000000000139e-02,1.249915199999999948e-01,4.687800000000000213e-04,1.491035480000000110e-07
1.000000000000000056e-01,1.250038599999999944e-01,4.696999999999999786e-04,2.287676130000000157e-06
1.749999999999999889e-01,1.250673200000000096e-01,4.719200000000000218e-04,6.370279489999999736e-06
2.500000000000000000e-01,1.251705499999999915e-01,4.754800000000000216e-04,1.124240759999999975e-05
3.250000000000000111e-01,1.253005299999999933e-01,4.803799999999999780e-04,1.567549769999999895e-05
4.000000000000000222e-01,1.254465899999999967e-01,4.865399999999999868e-04,1.887197820000000129e-05
4.749999999999999778e-01,1.256034299999999881e-01,4.937299999999999502e-04,2.078270440000000080e-05
5.500000000000000444e-01,1.257713900000000107e-01,5.016400000000000286e-04,2.203763969999999846e-05
6.250000000000000000e-01,1.259535599999999922e-01,5.099800000000000470e-04,2.356886089999999897e-05
6.999999999999999556e-01,1.261502700000000088e-01,5.185100000000000212e-04,2.616860169999999945e-05
7.750000000000000222e-01,1.263537999999999883e-01,5.271499999999999927e-04,3.014357040000000158e-05
8.499999999999999778e-01,1.265465299999999904e-01,5.359400000000000492e-04,3.515820320000000306e-05
9.250000000000000444e-01,1.267055699999999896e-01,5.449600000000000407e-04,4.039693059999999777e-05
1.000000000000000000e+00,1.268124399999999985e-01,5.543699999999999930e-04,4.508423619999999944e-05
1.074999999999999956e+00,1.268620299999999868e-01,5.642800000000000116e-04,4.903234360000000209e-05
1.149999999999999911e+00,1.268640500000000060e-01,5.747499999999999571e-04,5.268920609999999829e-05
1.225000000000000089e+00,1.268367699999999876e-01,5.858000000000000360e-04,5.665789410000000029e-05
1.300000000000000044e+00,1.267997200000000046e-01,5.973600000000000134e-04,6.131297239999999708e-05
1.375000000000000000e+00,1.267710900000000029e-01,6.093000000000000109e-04,6.699074810000000516e-05
1.449999999999999956e+00,1.267676899999999884e-01,6.214799999999999925e-04,7.439421040000000047e-05
1.524999999999999911e+00,1.268030400000000057e-01,6.337200000000000515e-04,8.475602929999999369e-05
1.600000000000000089e+00,1.268830599999999920e-01,6.459299999999999634e-04,1.000699999999999957e-04
1.675000000000000044e+00,1.270022700000000004e-01,6.581199999999999941e-04,1.244899999999999956e-04
1.750000000000000000e+00,1.271436400000000022e-01,6.704000000000000323e-04,1.688799999999999958e-04
1.824999999999999956e+00,1.272832299999999972e-01,6.829499999999999850e-04,2.483300000000000026e-04
1.899999999999999911e+00,1.273974400000000007e-01,6.959800000000000144e-04,3.449400000000000144e-04
1.975000000000000089e+00,1.274702900000000139e-01,7.097100000000000066e-04,4.410700000000000037e-04
2.049999999999999822e+00,1.274944799999999934e-01,7.242999999999999872e-04,5.282600000000000143e-04
2.125000000000000000e+00,1.274711400000000106e-01,7.399699999999999507e-04,6.017200000000000326e-04
2.200000000000000178e+00,1.274077399999999916e-01,7.569299999999999510e-04,6.622000000000000499e-04
2.274999999999999911e+00,1.273124900000000004e-01,7.753499999999999542e-04,7.092999999999999479e-04
2.350000000000000089e+00,1.271918999999999966e-01,7.954000000000000349e-04,7.436300000000000071e-04
2.424999999999999822e+00,1.270514699999999997e-01,8.171800000000000331e-04,7.669299999999999772e-04
2.500000000000000000e+00,1.268978900000000132e-01,8.406800000000000080e-04,7.797299999999999631e-04
2.575000000000000178e+00,1.267408600000000107e-01,8.657499999999999831e-04,7.836199999999999546e-04
2.649999999999999911e+00,1.265926699999999905e-01,8.922100000000000516e-04,7.786400000000000396e-04
2.725000000000000089e+00,1.264665700000000004e-01,9.198200000000000126e-04,7.665600000000000061e-04
2.799999999999999822e+00,1.263742900000000002e-01,9.483300000000000497e-04,7.473300000000000429e-04
2.875000000000000000e+00,1.263239999999999919e-01,9.775299999999998921e-04,7.229899999999999608e-04
2.950000000000000178e+00,1.263185400000000069e-01,1.007330000000000074e-03,6.937199999999999920e-04
3.024999999999999911e+00,1.263560400000000028e-01,1.037720000000000005e-03,6.601699999999999626e-04
3.100000000000000089e+00,1.264321899999999999e-01,1.068850000000000095e-03,6.236599999999999479e-04
3.174999999999999822e+00,1.265431399999999984e-01,1.101130000000000077e-03,5.848200000000000013e-04
3.250000000000000000e+00,1.266866299999999945e-01,1.135209999999999995e-03,5.470899999999999678e-04
3.325000000000000178e+00,1.268585700000000038e-01,1.171710000000000069e-03,5.150800000000000083e-04
3.399999999999999911e+00,1.270506600000000097e-01,1.211009999999999994e-03,4.912099999999999540e-04
3.475000000000000089e+00,1.272504000000000135e-01,1.253400000000000000e-03,4.748099999999999890e-04
3.549999999999999822e+00,1.274423000000000084e-01,1.299110000000000022e-03,4.652899999999999853e-04
3.625000000000000000e+00,1.276095999999999897e-01,1.347969999999999984e-03,4.597100000000000014e-04
3.700000000000000178e+00,1.277376699999999976e-01,1.399360000000000100e-03,4.558499999999999944e-04
3.774999999999999911e+00,1.278146699999999913e-01,1.452200000000000062e-03,4.535000000000000185e-04
3.850000000000000089e+00,1.278298400000000001e-01,1.505480000000000013e-03,4.483499999999999747e-04
3.924999999999999822e+00,1.277763600000000055e-01,1.558850000000000079e-03,4.381200000000000133e-04
4.000000000000000000e+00,1.276567700000000027e-01,1.612600000000000058e-03,4.222900000000000243e-04
4.075000000000000178e+00,1.274845099999999953e-01,1.667239999999999955e-03,4.035199999999999855e-04
4.150000000000000355e+00,1.272785800000000023e-01,1.723279999999999994e-03,3.834600000000000183e-04
4.224999999999999645e+00,1.270566899999999999e-01,1.781320000000000082e-03,3.647999999999999767e-04
4.299999999999999822e+00,1.268311799999999878e-01,1.841849999999999911e-03,3.492300000000000157e-04
4.375000000000000000e+00,1.266069800000000078e-01,1.905149999999999986e-03,3.382200000000000245e-04
4.450000000000000178e+00,1.263806000000000096e-01,1.971109999999999876e-03,3.325099999999999996e-04
4.525000000000000355e+00,1.261417099999999902e-01,2.039280000000000086e-03,3.327699999999999734e-04
4.599999999999999645e+00,1.258770100000000114e-01,2.109000000000000197e-03,3.405600000000000055e-04
4.674999999999999822e+00,1.255752800000000113e-01,2.179790000000000026e-03,3.592099999999999980e-04
4.750000000000000000e+00,1.252320100000000047e-01,2.251430000000000011e-03,3.918300000000000212e-04
4.825000000000000178e+00,1.248497799999999935e-01,2.323940000000000033e-03,4.328199999999999929e-04
4.900000000000000355e+00,1.244337300000000063e-01,2.397390000000000111e-03,4.714300000000000044e-04
4.974999999999999645e+00,1.239889599999999953e-01,2.471580000000000131e-03,5.049899999999999745e-04
5.049999999999999822e+00,1.235219099999999987e-01,2.546689999999999891e-03,5.337000000000000164e-04
5.125000000000000000e+00,1.230393399999999970e-01,2.623569999999999982e-03,5.585100000000000177e-04
5.200000000000000178e+00,1.225444799999999973e-01,2.702850000000000131e-03,5.806500000000000463e-04
5.275000000000000355e+00,1.220378200000000052e-01,2.785010000000000090e-03,6.001199999999999937e-04
5.349999999999999645e+00,1.215202600000000049e-01,2.870629999999999883e-03,6.186100000000000149e-04
5.424999999999999822e+00,1.209920000000000023e-01,2.960019999999999839e-03,6.369999999999999794e-04
5.500000000000000000e+00,1.204534300000000002e-01,3.053310000000000052e-03,6.570099999999999725e-04
5.575000000000000178e+00,1.199074299999999954e-01,3.151049999999999858e-03,6.806100000000000040e-04
5.650000000000000355e+00,1.193600699999999987e-01,3.252350000000000206e-03,7.073199999999999973e-04
5.724999999999999645e+00,1.188197599999999965e-01,3.355540000000000172e-03,7.366300000000000538e-04
5.799999999999999822e+00,1.182946400000000065e-01,3.460369999999999939e-03,7.689199999999999768e-04
5.875000000000000000e+00,1.177910699999999977e-01,3.567939999999999914e-03,8.027800000000000083e-04
5.950000000000000178e+00,1.173135299999999992e-01,3.679780000000000117e-03,8.405900000000000004e-04
6.025000000000000355e+00,1.168656700000000048e-01,3.797660000000000011e-03,8.788700000000000201e-04
6.099999999999999645e+00,1.164535599999999976e-01,3.923750000000000154e-03,9.155800000000000397e-04
6.174999999999999822e+00,1.160855400000000009e-01,4.060399999999999600e-03,9.454300000000000334e-04
6.250000000000000000e+00,1.157660400000000006e-01,4.207859999999999899e-03,9.637400000000000393e-04
6.325000000000000178e+00,1.154884899999999992e-01,4.361750000000000176e-03,9.653100000000000395e-04
6.400000000000000355e+00,1.152348499999999998e-01,4.514859999999999880e-03,9.551199999999999491e-04
6.474999999999999645e+00,1.149810400000000066e-01,4.661779999999999917e-03,9.382999999999999848e-04
6.549999999999999822e+00,1.147044799999999976e-01,4.800549999999999783e-03,9.243600000000000471e-04
6.625000000000000000e+00,1.143884099999999959e-01,4.932090000000000085e-03,9.211799999999999589e-04
6.700000000000000178e+00,1.140212699999999940e-01,5.056210000000000218e-03,9.284900000000000228e-04
6.775000000000000355e+00,1.135955300000000001e-01,5.170150000000000093e-03,9.269600000000000018e-04
6.849999999999999645e+00,1.131093600000000060e-01,5.271879999999999622e-03,9.166499999999999735e-04
6.924999999999999822e+00,1.125693599999999933e-01,5.363979999999999963e-03,9.043400000000000050e-04
7.000000000000000000e+00,1.119905999999999957e-01,5.454490000000000206e-03,8.787800000000000125e-04
7.075000000000000178e+00,1.113945499999999950e-01,5.552630000000000239e-03,8.498299999999999865e-04
7.150000000000000355e+00,1.108016799999999996e-01,5.665260000000000087e-03,8.113000000000000420e-04
7.224999999999999645e+00,1.102236000000000049e-01,5.794490000000000231e-03,7.617400000000000082e-04
7.299999999999999822e+00,1.096598899999999960e-01,5.939009999999999775e-03,7.013600000000000476e-04
7.375000000000000000e+00,1.091050799999999932e-01,6.095539999999999986e-03,6.391199999999999659e-04
7.450000000000000178e+00,1.085595800000000027e-01,6.259970000000000118e-03,5.892700000000000281e-04
7.525000000000000355e+00,1.080300899999999953e-01,6.430710000000000072e-03,5.561900000000000264e-04
7.599999999999999645e+00,1.075240600000000046e-01,6.609460000000000161e-03,5.364099999999999684e-04
7.674999999999999822e+00,1.070443100000000036e-01,6.793740000000000369e-03,5.165000000000000320e-04
7.750000000000000000e+00,1.065868999999999983e-01,6.977259999999999886e-03,4.940399999999999523e-04
7.825000000000000178e+00,1.061468500000000009e-01,7.160060000000000209e-03,4.720600000000000035e-04
7.900000000000000355e+00,1.057204300000000041e-01,7.347229999999999733e-03,4.530700000000000244e-04
7.974999999999999645e+00,1.052973600000000065e-01,7.533060000000000277e-03,4.375199999999999988e-04
8.050000000000000711e+00,1.048566499999999957e-01,7.685499999999999624e-03,4.238499999999999755e-04
8.125000000000000000e+00,1.043705999999999939e-01,7.768899999999999591e-03,4.118200000000000246e-04
8.199999999999999289e+00,1.038177500000000003e-01,7.804300000000000126e-03,3.962500000000000093e-04
8.275000000000000355e+00,1.031922700000000026e-01,7.844610000000000125e-03,3.787099999999999841e-04
8.349999999999999645e+00,1.024938700000000008e-01,7.894369999999999513e-03,3.647999999999999767e-04
8.425000000000000711e+00,1.017328900000000064e-01,7.939840000000000092e-03,3.585300000000000249e-04
8.500000000000000000e+00,1.009373499999999951e-01,7.983169999999999503e-03,3.615499999999999790e-04
8.574999999999999289e+00,1.001344200000000018e-01,8.040699999999999584e-03,3.684499999999999841e-04
8.650000000000000355e+00,9.933917999999999915e-02,8.124539999999999540e-03,3.714400000000000080e-04
8.724999999999999645e+00,9.855946999999999625e-02,8.237110000000000612e-03,3.669500000000000019e-04
8.800000000000000711e+00,9.779213999999999962e-02,8.385409999999999392e-03,3.529399999999999920e-04
8.875000000000000000e+00,9.702924000000000271e-02,8.568259999999999418e-03,3.335599999999999980e-04
8.949999999999999289e+00,9.626083000000000556e-02,8.765389999999999640e-03,3.116700000000000026e-04
9.025000000000000355e+00,9.550279000000000407e-02,8.956999999999999684e-03,2.907399999999999980e-04
9.099999999999999645e+00,9.478354999999999420e-02,9.127420000000000672e-03,2.747900000000000169e-04
9.175000000000000711e+00,9.410971999999999393e-02,9.265209999999999418e-03,2.663599999999999909e-04
9.250000000000000000e+00,9.345731999999999651e-02,9.369020000000000473e-03,2.622300000000000152e-04
9.324999999999999289e+00,9.280351000000000572e-02,9.445729999999999404e-03,2.593100000000000092e-04
9.400000000000000355e+00,9.215619999999999368e-02,9.508149999999999935e-03,2.606099999999999866e-04
9.474999999999999645e+00,9.152098000000000178e-02,9.558149999999999633e-03,2.667200000000000213e-04
9.550000000000000711e+00,9.087399999999999645e-02,9.584070000000000089e-03,2.676800000000000121e-04
9.625000000000000000e+00,9.019897000000000331e-02,9.572270000000000778e-03,2.603199999999999742e-04
9.699999999999999289e+00,8.950653000000000081e-02,9.542359999999999731e-03,2.451999999999999970e-04
9.775000000000000355e+00,8.880854999999999999e-02,9.523049999999999918e-03,2.325700000000000044e-04
9.849999999999999645e+00,8.807615000000000582e-02,9.513590000000000588e-03,2.210099999999999999e-04
9.925000000000000711e+00,8.729211000000000609e-02,9.512349999999999278e-03,2.077100000000000018e-04
1.000000000000000000e+01,8.651230000000000031e-02,9.540460000000000607e-03,2.057100000000000074e-04
1.007499999999999929e+01,8.578165999999999569e-02,9.604120000000000712e-03,2.055500000000000090e-04
1.015000000000000036e+01,8.510976000000000652e-02,9.676119999999999860e-03,1.976100000000000003e-04
1.022499999999999964e+01,8.450528000000000206e-02,9.736220000000000291e-03,1.887000000000000060e-04
1.030000000000000071e+01,8.395444999999999991e-02,9.776599999999999874e-03,1.805900000000000040e-04
1.037500000000000000e+01,8.344087000000000032e-02,9.791100000000000497e-03,1.760400000000000018e-04
1.044999999999999929e+01,8.293776999999999400e-02,9.784529999999999617e-03,1.701999999999999900e-04
1.052500000000000036e+01,8.242053000000000573e-02,9.761499999999999344e-03,1.643799999999999949e-04
1.059999999999999964e+01,8.186767000000000349e-02,9.742390000000000078e-03,1.615999999999999978e-04
1.067500000000000071e+01,8.125575000000000159e-02,9.728900000000000395e-03,1.580300000000000032e-04
1.075000000000000000e+01,8.058708000000000538e-02,9.735989999999999922e-03,1.489100000000000092e-04
1.082499999999999929e+01,7.987531999999999965e-02,9.785949999999999857e-03,1.408500000000000084e-04
1.090000000000000036e+01,7.911914999999999920e-02,9.869209999999999788e-03,1.348599999999999929e-04
1.097499999999999964e+01,7.831918000000000213e-02,9.973150000000000071e-03,1.313200000000000099e-04
1.105000000000000071e+01,7.747843000000000091e-02,1.007580999999999928e-02,1.331500000000000110e-04
1.112500000000000000e+01,7.661168000000000144e-02,1.016087000000000067e-02,1.332000000000000122e-04
1.119999999999999929e+01,7.575463000000000335e-02,1.024393999999999999e-02,1.318600000000000013e-04
1.127500000000000036e+01,7.492830000000000323e-02,1.032727999999999945e-02,1.315300000000000095e-04
1.134999999999999964e+01,7.412507999999999597e-02,1.040504000000000082e-02,1.283900000000000091e-04
1.142500000000000071e+01,7.334454999999999447e-02,1.047928000000000054e-02,1.240299999999999899e-04
1.150000000000000000e+01,7.259762000000000159e-02,1.055041999999999959e-02,1.224800000000000064e-04
1.157499999999999929e+01,7.188511000000000206e-02,1.060605000000000055e-02,1.192600000000000067e-04
1.165000000000000036e+01,7.120867000000000169e-02,1.063901000000000083e-02,1.190199999999999955e-04
1.172499999999999964e+01,7.055972000000000632e-02,1.063874000000000070e-02,1.185300000000000053e-04
1.180000000000000071e+01,6.992423000000000388e-02,1.061110999999999999e-02,1.152499999999999960e-04
1.187500000000000000e+01,6.929499999999999549e-02,1.057291999999999954e-02,1.144200000000000056e-04
1.194999999999999929e+01,6.866313999999999751e-02,1.052495999999999987e-02,1.131799999999999972e-04
1.202500000000000036e+01,6.802014000000000671e-02,1.046523000000000071e-02,1.083699999999999941e-04
1.209999999999999964e+01,6.736261999999999805e-02,1.040290999999999959e-02,1.073499999999999937e-04
1.217500000000000071e+01,6.668469999999999953e-02,1.031053000000000004e-02,1.068900000000000015e-04
1.225000000000000000e+01,6.599621999999999433e-02,1.019693999999999982e-02,1.070900000000000064e-04
1.232499999999999929e+01,6.529345000000000288e-02,1.006930999999999972e-02,1.067999999999999939e-04
1.240000000000000036e+01,6.455183999999999922e-02,9.928179999999999991e-03,1.071000000000000012e-04
1.247499999999999964e+01,6.376184999999999492e-02,9.776560000000000111e-03,1.070200000000000020e-04
1.255000000000000071e+01,6.294687999999999672e-02,9.624739999999999684e-03,1.038099999999999971e-04
1.262500000000000000e+01,6.214486999999999789e-02,9.483969999999999553e-03,1.008700000000000015e-04
1.269999999999999929e+01,6.136810999999999655e-02,9.353459999999999205e-03,9.660326920000000231e-05
1.277500000000000036e+01,6.061205000000000065e-02,9.228999999999999357e-03,9.338463440000000654e-05
1.284999999999999964e+01,5.987064999999999748e-02,9.106599999999999417e-03,9.052541919999999409e-05
1.292500000000000071e+01,5.914955000000000213e-02,8.990720000000000656e-03,9.039074529999999966e-05
1.300000000000000000e+01,5.844600999999999963e-02,8.886579999999999827e-03,9.219361300000000672e-05
1.307499999999999929e+01,5.774287000000000170e-02,8.790579999999999228e-03,9.201076940000000508e-05
1.315000000000000036e+01,5.702751999999999821e-02,8.695359999999999201e-03,9.007726309999999599e-05
1.322499999999999964e+01,5.630421000000000037e-02,8.594630000000000672e-03,8.724244169999999677e-05
1.330000000000000071e+01,5.559454999999999952e-02,8.486769999999999384e-03,8.645766079999999396e-05
1.337500000000000000e+01,5.491370999999999752e-02,8.374929999999999181e-03,8.771954300000000366e-05
1.344999999999999929e+01,5.426649000000000056e-02,8.262679999999999678e-03,8.995664809999999478e-05
1.352500000000000036e+01,5.365081000000000017e-02,8.151449999999999321e-03,9.088137809999999837e-05
1.359999999999999964e+01,5.306373000000000340e-02,8.042290000000000549e-03,8.981126199999999447e-05
1.367500000000000071e+01,5.250192000000000053e-02,7.934470000000000758e-03,8.901548269999999367e-05
1.375000000000000000e+01,5.195559999999999762e-02,7.819869999999999599e-03,8.753433199999999389e-05
1.382499999999999929e+01,5.142075000000000118e-02,7.692570000000000137e-03,8.700388289999999743e-05
1.390000000000000036e+01,5.089956999999999815e-02,7.558220000000000043e-03,8.622118399999999662e-05
1.397499999999999964e+01,5.039961999999999914e-02,7.426689999999999681e-03,8.483301830000000319e-05
1.405000000000000071e+01,4.993009999999999809e-02,7.299029999999999754e-03,8.518834290000000498e-05
1.412500000000000000e+01,4.949069999999999858e-02,7.175070000000000406e-03,8.813690480000000360e-05
1.419999999999999929e+01,4.907037999999999678e-02,7.056159999999999689e-03,9.052675039999999831e-05
1.427500000000000036e+01,4.865984000000000281e-02,6.944790000000000164e-03,9.001543350000000044e-05
1.434999999999999964e+01,4.825478999999999880e-02,6.841609999999999706e-03,8.858094880000000175e-05
1.442500000000000071e+01,4.785372999999999710e-02,6.748389999999999944e-03,8.702636160000000042e-05
1.450000000000000000e+01,4.745644999999999725e-02,6.661799999999999840e-03,8.766358950000000677e-05
1.457499999999999929e+01,4.705045000000000061e-02,6.570050000000000022e-03,8.727795370000000633e-05
1.465000000000000036e+01,4.662990999999999664e-02,6.472150000000000299e-03,8.471393630000000215e-05
1.472499999999999964e+01,4.619499999999999995e-02,6.371309999999999821e-03,8.183301319999999944e-05
1.480000000000000071e+01,4.574320999999999943e-02,6.268130000000000229e-03,7.973923499999999956e-05
1.487500000000000000e+01,4.527376000000000317e-02,6.161709999999999930e-03,7.751491209999999651e-05
1.494999999999999929e+01,4.479596999999999746e-02,6.053949999999999783e-03,7.506145910000000575e-05
1.502500000000000036e+01,4.432110000000000216e-02,5.949160000000000212e-03,7.236177109999999447e-05
1.509999999999999964e+01,4.385672999999999655e-02,5.849850000000000189e-03,6.877522540000000669e-05
1.517500000000000071e+01,4.341384000000000215e-02,5.755940000000000188e-03,6.720204289999999730e-05
1.525000000000000000e+01,4.299676000000000192e-02,5.668229999999999796e-03,6.529281699999999920e-05
1.532499999999999929e+01,4.260819999999999885e-02,5.589160000000000135e-03,6.230610130000000055e-05
1.540000000000000036e+01,4.224527000000000143e-02,5.517170000000000060e-03,6.068630519999999889e-05
1.547499999999999964e+01,4.189538000000000290e-02,5.446819999999999787e-03,5.988829009999999809e-05
1.555000000000000071e+01,4.154954000000000286e-02,5.376749999999999585e-03,5.848443829999999737e-05
1.562500000000000000e+01,4.120896999999999755e-02,5.307550000000000288e-03,5.649179220000000146e-05
1.569999999999999929e+01,4.087568999999999925e-02,5.239729999999999735e-03,5.609352110000000332e-05
1.577500000000000036e+01,4.053952000000000250e-02,5.172969999999999825e-03,5.547894489999999985e-05
1.584999999999999964e+01,4.018979000000000301e-02,5.106460000000000166e-03,5.520603289999999829e-05
1.592500000000000071e+01,3.981331999999999927e-02,5.039260000000000267e-03,5.633594060000000290e-05
1.600000000000000000e+01,3.939242999999999911e-02,4.971530000000000046e-03,5.427458590000000050e-05
1.607499999999999929e+01,3.893767000000000061e-02,4.904409999999999673e-03,4.828845009999999837e-05
1.614999999999999858e+01,3.849219000000000251e-02,4.837809999999999680e-03,4.508670320000000126e-05
1.622500000000000142e+01,3.808323000000000264e-02,4.770639999999999603e-03,4.640903860000000265e-05
1.630000000000000071e+01,3.770086000000000270e-02,4.703230000000000084e-03,4.997584939999999724e-05
1.637500000000000000e+01,3.731744000000000033e-02,4.634150000000000075e-03,5.136707179999999836e-05
1.644999999999999929e+01,3.692230999999999985e-02,4.562069999999999667e-03,5.096118859999999938e-05
1.652499999999999858e+01,3.652190999999999771e-02,4.488210000000000290e-03,5.010278200000000158e-05
1.660000000000000142e+01,3.612594999999999695e-02,4.415070000000000106e-03,4.925344639999999731e-05
1.667500000000000071e+01,3.574134000000000339e-02,4.346599999999999943e-03,4.830161370000000200e-05
1.675000000000000000e+01,3.537007000000000345e-02,4.284979999999999865e-03,4.700025129999999869e-05
1.682499999999999929e+01,3.501028999999999947e-02,4.228329999999999762e-03,4.640493799999999741e-05
1.689999999999999858e+01,3.465594999999999787e-02,4.173650000000000103e-03,4.749513359999999856e-05
1.697500000000000142e+01,3.430004999999999860e-02,4.120069999999999982e-03,4.774937309999999831e-05
1.705000000000000071e+01,3.394766999999999924e-02,4.067730000000000304e-03,4.718230930000000338e-05
1.712500000000000000e+01,3.360699000000000325e-02,4.015829999999999747e-03,4.583148939999999954e-05
1.719999999999999929e+01,3.328616000000000213e-02,3.964180000000000308e-03,4.188211079999999687e-05
1.727499999999999858e+01,3.300684999999999730e-02,3.913149999999999788e-03,4.007294179999999881e-05
1.735000000000000142e+01,3.277308000000000304e-02,3.863820000000000015e-03,4.158987560000000096e-05
1.742500000000000071e+01,3.256450000000000317e-02,3.817249999999999897e-03,4.157992399999999706e-05
1.750000000000000000e+01,3.237385999999999736e-02,3.772649999999999788e-03,4.139146409999999813e-05
1.757499999999999929e+01,3.219903999999999822e-02,3.728490000000000103e-03,4.280577819999999904e-05
1.764999999999999858e+01,3.202802999999999900e-02,3.684400000000000001e-03,4.364588349999999986e-05
1.772500000000000142e+01,3.185065000000000118e-02,3.640720000000000067e-03,4.354811379999999908e-05
1.780000000000000071e+01,3.166191000000000144e-02,3.597019999999999818e-03,4.380320519999999785e-05
1.787500000000000000e+01,3.145566000000000334e-02,3.552780000000000174e-03,4.421806699999999908e-05
1.794999999999999929e+01,3.122868999999999992e-02,3.509260000000000157e-03,4.362639940000000334e-05
1.802499999999999858e+01,3.098580000000000084e-02,3.468469999999999973e-03,4.261580560000000284e-05
1.810000000000000142e+01,3.073270000000000168e-02,3.431839999999999804e-03,4.270712360000000237e-05
1.817500000000000071e+01,3.046480999999999842e-02,3.399130000000000207e-03,4.318874290000000141e-05
1.825000000000000000e+01,3.017190999999999970e-02,3.368519999999999848e-03,4.171807390000000019e-05
1.832499999999999929e+01,2.985967000000000135e-02,3.338180000000000053e-03,3.674228629999999872e-05
1.839999999999999858e+01,2.956177000000000110e-02,3.307109999999999824e-03,3.389777719999999956e-05
1.847500000000000142e+01,2.929802000000000101e-02,3.274739999999999943e-03,3.632621499999999894e-05
1.855000000000000071e+01,2.904852999999999949e-02,3.240939999999999880e-03,3.825248830000000213e-05
1.862500000000000000e+01,2.879672999999999955e-02,3.205760000000000207e-03,3.745746580000000223e-05
1.869999999999999929e+01,2.854887000000000050e-02,3.169640000000000044e-03,3.695148490000000089e-05
1.877499999999999858e+01,2.831165000000000070e-02,3.133690000000000173e-03,3.647264580000000308e-05
1.885000000000000142e+01,2.808804999999999982e-02,3.099000000000000192e-03,3.526542699999999665e-05
1.892500000000000071e+01,2.788051000000000071e-02,3.065519999999999964e-03,3.511431529999999940e-05
1.900000000000000000e+01,2.768148999999999957e-02,3.032749999999999856e-03,3.584127890000000287e-05
1.907499999999999929e+01,2.747762999999999942e-02,3.000210000000000116e-03,3.563962879999999953e-05
1.914999999999999858e+01,2.726452000000000042e-02,2.966560000000000030e-03,3.438673280000000102e-05
1.922500000000000142e+01,2.704996000000000136e-02,2.930840000000000094e-03,3.254812609999999698e-05
1.930000000000000071e+01,2.684904999999999931e-02,2.893390000000000024e-03,3.111142850000000299e-05
1.937500000000000000e+01,2.667088999999999918e-02,2.854839999999999982e-03,3.209646109999999831e-05
1.944999999999999929e+01,2.650519000000000139e-02,2.816400000000000153e-03,3.423363140000000159e-05
1.952499999999999858e+01,2.633388999999999869e-02,2.779289999999999799e-03,3.539295150000000214e-05
1.960000000000000142e+01,2.614582000000000017e-02,2.743479999999999964e-03,3.596634659999999696e-05
1.967500000000000071e+01,2.593407000000000004e-02,2.708509999999999911e-03,3.565521799999999964e-05
1.975000000000000000e+01,2.569634999999999975e-02,2.674629999999999889e-03,3.492932039999999892e-05
1.982499999999999929e+01,2.543292000000000122e-02,2.642639999999999920e-03,3.368743899999999871e-05
1.989999999999999858e+01,2.514900999999999942e-02,2.612510000000000179e-03,3.082247839999999796e-05
1.997500000000000142e+01,2.486440999999999998e-02,2.583100000000000066e-03,2.731949879999999895e-05


==> figs/data/OpenSBLI_TENO6_N2048_M125_Re1600.csv <==
t,ke,soldis,dildis
2.50E-02,1.25E-01,4.69E-04,6.69E-07
5.00E-02,1.25E-01,4.69E-04,1.12E-06
7.50E-02,1.25E-01,4.69E-04,2.08E-06
1.00E-01,1.25E-01,4.69E-04,3.29E-06
1.25E-01,1.25E-01,4.70E-04,4.64E-06
1.50E-01,1.25E-01,4.71E-04,6.07E-06
1.75E-01,1.25E-01,4.72E-04,7.53E-06
2.00E-01,1.25E-01,4.73E-04,9.06E-06
2.25E-01,1.25E-01,4.74E-04,1.07E-05
2.50E-01,1.25E-01,4.75E-04,1.24E-05
2.75E-01,1.25E-01,4.77E-04,1.41E-05
3.00E-01,1.25E-01,4.78E-04,1.56E-05
3.25E-01,1.25E-01,4.80E-04,1.70E-05
3.50E-01,1.25E-01,4.82E-04,1.81E-05
3.75E-01,1.25E-01,4.84E-04,1.91E-05
4.00E-01,1.25E-01,4.86E-04,2.00E-05
4.25E-01,1.26E-01,4.89E-04,2.06E-05
4.50E-01,1.26E-01,4.91E-04,2.12E-05
4.75E-01,1.26E-01,4.94E-04,2.17E-05
5.00E-01,1.26E-01,4.96E-04,2.21E-05
5.25E-01,1.26E-01,4.99E-04,2.24E-05
5.50E-01,1.26E-01,5.02E-04,2.28E-05
5.75E-01,1.26E-01,5.04E-04,2.32E-05
6.00E-01,1.26E-01,5.07E-04,2.37E-05
6.25E-01,1.26E-01,5.10E-04,2.43E-05
6.50E-01,1.26E-01,5.13E-04,2.50E-05
6.75E-01,1.26E-01,5.16E-04,2.59E-05
7.00E-01,1.26E-01,5.19E-04,2.69E-05
7.25E-01,1.26E-01,5.21E-04,2.80E-05
7.50E-01,1.26E-01,5.24E-04,2.93E-05
7.75E-01,1.26E-01,5.27E-04,3.08E-05
8.00E-01,1.26E-01,5.30E-04,3.24E-05
8.25E-01,1.26E-01,5.33E-04,3.40E-05
8.50E-01,1.27E-01,5.36E-04,3.58E-05
8.75E-01,1.27E-01,5.39E-04,3.75E-05
9.00E-01,1.27E-01,5.42E-04,3.93E-05
9.25E-01,1.27E-01,5.45E-04,4.10E-05
9.50E-01,1.27E-01,5.48E-04,4.26E-05
9.75E-01,1.27E-01,5.51E-04,4.42E-05
1.00E+00,1.27E-01,5.54E-04,4.56E-05
1.02E+00,1.27E-01,5.58E-04,4.70E-05
1.05E+00,1.27E-01,5.61E-04,4.83E-05
1.07E+00,1.27E-01,5.64E-04,4.96E-05
1.10E+00,1.27E-01,5.68E-04,5.08E-05
1.13E+00,1.27E-01,5.71E-04,5.20E-05
1.15E+00,1.27E-01,5.75E-04,5.32E-05
1.18E+00,1.27E-01,5.79E-04,5.45E-05
1.20E+00,1.27E-01,5.82E-04,5.58E-05
1.23E+00,1.27E-01,5.86E-04,5.72E-05
1.25E+00,1.27E-01,5.90E-04,5.86E-05
1.27E+00,1.27E-01,5.94E-04,6.02E-05
1.30E+00,1.27E-01,5.98E-04,6.18E-05
1.32E+00,1.27E-01,6.02E-04,6.36E-05
1.35E+00,1.27E-01,6.05E-04,6.54E-05
1.38E+00,1.27E-01,6.10E-04,6.75E-05
1.40E+00,1.27E-01,6.14E-04,6.97E-05
1.43E+00,1.27E-01,6.18E-04,7.21E-05
1.45E+00,1.27E-01,6.22E-04,7.48E-05
1.48E+00,1.27E-01,6.26E-04,7.79E-05
1.50E+00,1.27E-01,6.30E-04,8.13E-05
1.52E+00,1.27E-01,6.34E-04,8.52E-05
1.55E+00,1.27E-01,6.38E-04,8.96E-05
1.57E+00,1.27E-01,6.42E-04,9.46E-05
1.60E+00,1.27E-01,6.46E-04,1.00E-04
1.63E+00,1.27E-01,6.50E-04,1.07E-04
1.65E+00,1.27E-01,6.54E-04,1.15E-04
1.68E+00,1.27E-01,6.58E-04,1.25E-04
1.70E+00,1.27E-01,6.62E-04,1.37E-04
1.73E+00,1.27E-01,6.67E-04,1.52E-04
1.75E+00,1.27E-01,6.71E-04,1.71E-04
1.77E+00,1.27E-01,6.75E-04,1.96E-04
1.80E+00,1.27E-01,6.79E-04,2.26E-04
1.82E+00,1.27E-01,6.83E-04,2.64E-04
1.85E+00,1.27E-01,6.88E-04,3.08E-04
1.88E+00,1.27E-01,6.92E-04,3.55E-04
1.90E+00,1.27E-01,6.96E-04,4.06E-04
1.93E+00,1.27E-01,7.01E-04,4.58E-04
1.95E+00,1.27E-01,7.05E-04,5.09E-04
1.98E+00,1.27E-01,7.10E-04,5.61E-04
2.00E+00,1.28E-01,7.15E-04,6.11E-04
2.02E+00,1.28E-01,7.20E-04,6.60E-04
2.05E+00,1.28E-01,7.24E-04,7.06E-04
2.08E+00,1.28E-01,7.30E-04,7.50E-04
2.10E+00,1.28E-01,7.35E-04,7.93E-04
2.13E+00,1.27E-01,7.40E-04,8.31E-04
2.15E+00,1.27E-01,7.46E-04,8.69E-04
2.17E+00,1.27E-01,7.51E-04,9.02E-04
2.20E+00,1.27E-01,7.57E-04,9.35E-04
2.23E+00,1.27E-01,7.63E-04,9.63E-04
2.25E+00,1.27E-01,7.69E-04,9.91E-04
2.27E+00,1.27E-01,7.75E-04,1.01E-03
2.30E+00,1.27E-01,7.82E-04,1.04E-03
2.33E+00,1.27E-01,7.88E-04,1.06E-03
2.35E+00,1.27E-01,7.95E-04,1.07E-03
2.38E+00,1.27E-01,8.02E-04,1.09E-03
2.40E+00,1.27E-01,8.09E-04,1.10E-03
2.42E+00,1.27E-01,8.17E-04,1.12E-03
2.45E+00,1.27E-01,8.24E-04,1.12E-03
2.48E+00,1.27E-01,8.32E-04,1.13E-03
2.50E+00,1.27E-01,8.40E-04,1.14E-03
2.52E+00,1.27E-01,8.48E-04,1.14E-03
2.55E+00,1.27E-01,8.57E-04,1.14E-03
2.58E+00,1.27E-01,8.65E-04,1.15E-03
2.60E+00,1.27E-01,8.74E-04,1.14E-03
2.63E+00,1.27E-01,8.83E-04,1.14E-03
2.65E+00,1.27E-01,8.92E-04,1.14E-03
2.67E+00,1.27E-01,9.01E-04,1.13E-03
2.70E+00,1.27E-01,9.10E-04,1.13E-03
2.73E+00,1.26E-01,9.19E-04,1.12E-03
2.75E+00,1.26E-01,9.28E-04,1.11E-03
2.77E+00,1.26E-01,9.38E-04,1.10E-03
2.80E+00,1.26E-01,9.48E-04,1.09E-03
2.83E+00,1.26E-01,9.57E-04,1.08E-03
2.85E+00,1.26E-01,9.67E-04,1.07E-03
2.88E+00,1.26E-01,9.77E-04,1.05E-03
2.90E+00,1.26E-01,9.87E-04,1.04E-03
2.92E+00,1.26E-01,9.97E-04,1.03E-03
2.95E+00,1.26E-01,1.01E-03,1.01E-03
2.98E+00,1.26E-01,1.02E-03,9.95E-04
3.00E+00,1.26E-01,1.03E-03,9.80E-04
3.02E+00,1.26E-01,1.04E-03,9.64E-04
3.05E+00,1.26E-01,1.05E-03,9.47E-04
3.08E+00,1.26E-01,1.06E-03,9.29E-04
3.10E+00,1.26E-01,1.07E-03,9.11E-04
3.13E+00,1.26E-01,1.08E-03,8.94E-04
3.15E+00,1.27E-01,1.09E-03,8.75E-04
3.17E+00,1.27E-01,1.10E-03,8.56E-04
3.20E+00,1.27E-01,1.11E-03,8.38E-04
3.23E+00,1.27E-01,1.12E-03,8.20E-04
3.25E+00,1.27E-01,1.14E-03,8.03E-04
3.27E+00,1.27E-01,1.15E-03,7.84E-04
3.30E+00,1.27E-01,1.16E-03,7.68E-04
3.33E+00,1.27E-01,1.17E-03,7.51E-04
3.35E+00,1.27E-01,1.18E-03,7.36E-04
3.38E+00,1.27E-01,1.20E-03,7.22E-04
3.40E+00,1.27E-01,1.21E-03,7.08E-04
3.42E+00,1.27E-01,1.23E-03,6.96E-04
3.45E+00,1.27E-01,1.24E-03,6.84E-04
3.48E+00,1.27E-01,1.25E-03,6.75E-04
3.50E+00,1.27E-01,1.27E-03,6.63E-04
3.52E+00,1.27E-01,1.28E-03,6.55E-04
3.55E+00,1.27E-01,1.30E-03,6.46E-04
3.58E+00,1.28E-01,1.32E-03,6.37E-04
3.60E+00,1.28E-01,1.33E-03,6.30E-04
3.63E+00,1.28E-01,1.35E-03,6.21E-04
3.65E+00,1.28E-01,1.37E-03,6.14E-04
3.67E+00,1.28E-01,1.38E-03,6.07E-04
3.70E+00,1.28E-01,1.40E-03,6.00E-04
3.73E+00,1.28E-01,1.42E-03,5.93E-04
3.75E+00,1.28E-01,1.44E-03,5.86E-04
3.77E+00,1.28E-01,1.45E-03,5.79E-04
3.80E+00,1.28E-01,1.47E-03,5.72E-04
3.83E+00,1.28E-01,1.49E-03,5.64E-04
3.85E+00,1.28E-01,1.51E-03,5.56E-04
3.88E+00,1.28E-01,1.52E-03,5.48E-04
3.90E+00,1.28E-01,1.54E-03,5.39E-04
3.92E+00,1.28E-01,1.56E-03,5.29E-04
3.95E+00,1.28E-01,1.58E-03,5.19E-04
3.98E+00,1.28E-01,1.60E-03,5.09E-04
4.00E+00,1.28E-01,1.61E-03,4.99E-04
4.03E+00,1.28E-01,1.63E-03,4.89E-04
4.05E+00,1.28E-01,1.65E-03,4.78E-04
4.08E+00,1.27E-01,1.67E-03,4.68E-04
4.10E+00,1.27E-01,1.69E-03,4.58E-04
4.13E+00,1.27E-01,1.70E-03,4.48E-04
4.15E+00,1.27E-01,1.72E-03,4.38E-04
4.17E+00,1.27E-01,1.74E-03,4.28E-04
4.20E+00,1.27E-01,1.76E-03,4.19E-04
4.22E+00,1.27E-01,1.78E-03,4.11E-04
4.25E+00,1.27E-01,1.80E-03,4.03E-04
4.28E+00,1.27E-01,1.82E-03,3.95E-04
4.30E+00,1.27E-01,1.84E-03,3.88E-04
4.33E+00,1.27E-01,1.86E-03,3.82E-04
4.35E+00,1.27E-01,1.88E-03,3.77E-04
4.38E+00,1.27E-01,1.91E-03,3.72E-04
4.40E+00,1.27E-01,1.93E-03,3.68E-04
4.42E+00,1.26E-01,1.95E-03,3.64E-04
4.45E+00,1.26E-01,1.97E-03,3.62E-04
4.47E+00,1.26E-01,1.99E-03,3.60E-04
4.50E+00,1.26E-01,2.02E-03,3.59E-04
4.53E+00,1.26E-01,2.04E-03,3.58E-04
4.55E+00,1.26E-01,2.06E-03,3.59E-04
4.58E+00,1.26E-01,2.09E-03,3.61E-04
4.60E+00,1.26E-01,2.11E-03,3.63E-04
4.63E+00,1.26E-01,2.13E-03,3.67E-04
4.65E+00,1.26E-01,2.16E-03,3.73E-04
4.67E+00,1.26E-01,2.18E-03,3.80E-04
4.70E+00,1.25E-01,2.20E-03,3.89E-04
4.72E+00,1.25E-01,2.23E-03,4.00E-04
4.75E+00,1.25E-01,2.25E-03,4.12E-04
4.78E+00,1.25E-01,2.28E-03,4.26E-04
4.80E+00,1.25E-01,2.30E-03,4.42E-04
4.83E+00,1.25E-01,2.32E-03,4.58E-04
4.85E+00,1.25E-01,2.35E-03,4.73E-04
4.88E+00,1.25E-01,2.37E-03,4.89E-04
4.90E+00,1.24E-01,2.40E-03,5.04E-04
4.92E+00,1.24E-01,2.42E-03,5.18E-04
4.95E+00,1.24E-01,2.45E-03,5.32E-04
4.97E+00,1.24E-01,2.47E-03,5.45E-04
5.00E+00,1.24E-01,2.50E-03,5.57E-04
5.03E+00,1.24E-01,2.52E-03,5.68E-04
5.05E+00,1.24E-01,2.55E-03,5.79E-04
5.08E+00,1.23E-01,2.57E-03,5.89E-04
5.10E+00,1.23E-01,2.60E-03,5.98E-04
5.13E+00,1.23E-01,2.62E-03,6.07E-04
5.15E+00,1.23E-01,2.65E-03,6.15E-04
5.17E+00,1.23E-01,2.68E-03,6.22E-04
5.20E+00,1.23E-01,2.70E-03,6.29E-04
5.22E+00,1.22E-01,2.73E-03,6.36E-04
5.25E+00,1.22E-01,2.76E-03,6.42E-04
5.28E+00,1.22E-01,2.79E-03,6.48E-04
5.30E+00,1.22E-01,2.81E-03,6.53E-04
5.33E+00,1.22E-01,2.84E-03,6.59E-04
5.35E+00,1.22E-01,2.87E-03,6.64E-04
5.38E+00,1.21E-01,2.90E-03,6.69E-04
5.40E+00,1.21E-01,2.93E-03,6.74E-04
5.42E+00,1.21E-01,2.96E-03,6.79E-04
5.45E+00,1.21E-01,2.99E-03,6.85E-04
5.47E+00,1.21E-01,3.02E-03,6.91E-04
5.50E+00,1.20E-01,3.05E-03,6.97E-04
5.53E+00,1.20E-01,3.09E-03,7.04E-04
5.55E+00,1.20E-01,3.12E-03,7.11E-04
5.58E+00,1.20E-01,3.15E-03,7.19E-04
5.60E+00,1.20E-01,3.19E-03,7.27E-04
5.63E+00,1.20E-01,3.22E-03,7.36E-04
5.65E+00,1.19E-01,3.25E-03,7.45E-04
5.67E+00,1.19E-01,3.29E-03,7.55E-04
5.70E+00,1.19E-01,3.32E-03,7.65E-04
5.72E+00,1.19E-01,3.36E-03,7.75E-04
5.75E+00,1.19E-01,3.39E-03,7.86E-04
5.78E+00,1.18E-01,3.43E-03,7.98E-04
5.80E+00,1.18E-01,3.46E-03,8.10E-04
5.83E+00,1.18E-01,3.50E-03,8.23E-04
5.85E+00,1.18E-01,3.53E-03,8.36E-04
5.88E+00,1.18E-01,3.57E-03,8.50E-04
5.90E+00,1.18E-01,3.61E-03,8.64E-04
5.92E+00,1.17E-01,3.64E-03,8.79E-04
5.95E+00,1.17E-01,3.68E-03,8.94E-04
5.97E+00,1.17E-01,3.72E-03,9.09E-04
6.00E+00,1.17E-01,3.76E-03,9.24E-04
6.03E+00,1.17E-01,3.80E-03,9.39E-04
6.05E+00,1.17E-01,3.84E-03,9.54E-04
6.08E+00,1.17E-01,3.88E-03,9.69E-04
6.10E+00,1.16E-01,3.92E-03,9.82E-04
6.13E+00,1.16E-01,3.97E-03,9.95E-04
6.15E+00,1.16E-01,4.01E-03,1.01E-03
6.17E+00,1.16E-01,4.06E-03,1.02E-03
6.20E+00,1.16E-01,4.11E-03,1.03E-03
6.22E+00,1.16E-01,4.16E-03,1.03E-03
6.25E+00,1.16E-01,4.21E-03,1.04E-03
6.28E+00,1.16E-01,4.26E-03,1.04E-03
6.30E+00,1.16E-01,4.31E-03,1.04E-03
6.33E+00,1.15E-01,4.36E-03,1.04E-03
6.35E+00,1.15E-01,4.41E-03,1.04E-03
6.38E+00,1.15E-01,4.47E-03,1.03E-03
6.40E+00,1.15E-01,4.52E-03,1.03E-03
6.42E+00,1.15E-01,4.57E-03,1.03E-03
6.45E+00,1.15E-01,4.61E-03,1.02E-03
6.47E+00,1.15E-01,4.66E-03,1.02E-03
6.50E+00,1.15E-01,4.71E-03,1.01E-03
6.53E+00,1.15E-01,4.76E-03,1.01E-03
6.55E+00,1.15E-01,4.80E-03,1.00E-03
6.58E+00,1.15E-01,4.85E-03,1.00E-03
6.60E+00,1.15E-01,4.89E-03,1.01E-03
6.63E+00,1.14E-01,4.93E-03,1.01E-03
6.65E+00,1.14E-01,4.98E-03,1.01E-03
6.67E+00,1.14E-01,5.02E-03,1.02E-03
6.70E+00,1.14E-01,5.06E-03,1.02E-03
6.72E+00,1.14E-01,5.10E-03,1.03E-03
6.75E+00,1.14E-01,5.13E-03,1.03E-03
6.78E+00,1.14E-01,5.17E-03,1.04E-03
6.80E+00,1.13E-01,5.21E-03,1.04E-03
6.83E+00,1.13E-01,5.24E-03,1.04E-03
6.85E+00,1.13E-01,5.27E-03,1.04E-03
6.88E+00,1.13E-01,5.30E-03,1.03E-03
6.90E+00,1.13E-01,5.33E-03,1.03E-03
6.92E+00,1.13E-01,5.36E-03,1.02E-03
6.95E+00,1.12E-01,5.39E-03,1.01E-03
6.97E+00,1.12E-01,5.42E-03,1.00E-03
7.00E+00,1.12E-01,5.46E-03,9.95E-04
7.03E+00,1.12E-01,5.49E-03,9.85E-04
7.05E+00,1.12E-01,5.52E-03,9.73E-04
7.08E+00,1.11E-01,5.55E-03,9.61E-04
7.10E+00,1.11E-01,5.59E-03,9.47E-04
7.13E+00,1.11E-01,5.63E-03,9.32E-04
7.15E+00,1.11E-01,5.67E-03,9.15E-04
7.17E+00,1.11E-01,5.71E-03,8.97E-04
7.20E+00,1.10E-01,5.75E-03,8.78E-04
7.22E+00,1.10E-01,5.80E-03,8.56E-04
7.25E+00,1.10E-01,5.84E-03,8.33E-04
7.28E+00,1.10E-01,5.89E-03,8.08E-04
7.30E+00,1.10E-01,5.94E-03,7.81E-04
7.33E+00,1.09E-01,5.99E-03,7.54E-04
7.35E+00,1.09E-01,6.04E-03,7.26E-04
7.38E+00,1.09E-01,6.10E-03,6.99E-04
7.40E+00,1.09E-01,6.15E-03,6.73E-04
7.42E+00,1.09E-01,6.21E-03,6.50E-04
7.45E+00,1.09E-01,6.26E-03,6.29E-04
7.47E+00,1.08E-01,6.32E-03,6.10E-04
7.50E+00,1.08E-01,6.37E-03,5.95E-04
7.53E+00,1.08E-01,6.43E-03,5.82E-04
7.55E+00,1.08E-01,6.49E-03,5.72E-04
7.58E+00,1.08E-01,6.55E-03,5.63E-04
7.60E+00,1.08E-01,6.61E-03,5.56E-04
7.63E+00,1.07E-01,6.67E-03,5.49E-04
7.65E+00,1.07E-01,6.73E-03,5.41E-04
7.67E+00,1.07E-01,6.80E-03,5.34E-04
7.70E+00,1.07E-01,6.86E-03,5.26E-04
7.72E+00,1.07E-01,6.92E-03,5.18E-04
7.75E+00,1.07E-01,6.98E-03,5.10E-04
7.78E+00,1.06E-01,7.04E-03,5.02E-04
7.80E+00,1.06E-01,7.10E-03,4.94E-04
7.83E+00,1.06E-01,7.16E-03,4.86E-04
7.85E+00,1.06E-01,7.22E-03,4.79E-04
7.88E+00,1.06E-01,7.28E-03,4.72E-04
7.90E+00,1.06E-01,7.35E-03,4.66E-04
7.92E+00,1.06E-01,7.41E-03,4.60E-04
7.95E+00,1.05E-01,7.47E-03,4.55E-04
7.97E+00,1.05E-01,7.53E-03,4.49E-04
8.00E+00,1.05E-01,7.59E-03,4.44E-04
8.03E+00,1.05E-01,7.64E-03,4.39E-04
8.05E+00,1.05E-01,7.69E-03,4.35E-04
8.07E+00,1.05E-01,7.72E-03,4.30E-04
8.10E+00,1.05E-01,7.75E-03,4.26E-04
8.13E+00,1.04E-01,7.77E-03,4.21E-04
8.15E+00,1.04E-01,7.78E-03,4.16E-04
8.18E+00,1.04E-01,7.79E-03,4.10E-04
8.20E+00,1.04E-01,7.80E-03,4.04E-04
8.22E+00,1.04E-01,7.82E-03,3.97E-04
8.25E+00,1.03E-01,7.83E-03,3.90E-04
8.28E+00,1.03E-01,7.85E-03,3.84E-04
8.30E+00,1.03E-01,7.86E-03,3.78E-04
8.32E+00,1.03E-01,7.88E-03,3.73E-04
8.35E+00,1.02E-01,7.90E-03,3.69E-04
8.38E+00,1.02E-01,7.91E-03,3.65E-04
8.40E+00,1.02E-01,7.93E-03,3.62E-04
8.43E+00,1.02E-01,7.94E-03,3.61E-04
8.45E+00,1.01E-01,7.95E-03,3.61E-04
8.47E+00,1.01E-01,7.97E-03,3.62E-04
8.50E+00,1.01E-01,7.98E-03,3.63E-04
8.53E+00,1.01E-01,8.00E-03,3.66E-04
8.55E+00,1.00E-01,8.02E-03,3.68E-04
8.57E+00,1.00E-01,8.04E-03,3.70E-04
8.60E+00,9.99E-02,8.07E-03,3.72E-04
8.63E+00,9.96E-02,8.09E-03,3.73E-04
8.65E+00,9.93E-02,8.13E-03,3.73E-04
8.68E+00,9.91E-02,8.16E-03,3.72E-04
8.70E+00,9.88E-02,8.20E-03,3.70E-04
8.72E+00,9.86E-02,8.24E-03,3.68E-04
8.75E+00,9.83E-02,8.28E-03,3.65E-04
8.78E+00,9.80E-02,8.33E-03,3.60E-04
8.80E+00,9.78E-02,8.39E-03,3.54E-04
8.82E+00,9.75E-02,8.44E-03,3.48E-04
8.85E+00,9.73E-02,8.51E-03,3.41E-04
8.88E+00,9.70E-02,8.57E-03,3.35E-04
8.90E+00,9.68E-02,8.63E-03,3.27E-04
8.93E+00,9.65E-02,8.70E-03,3.20E-04
8.95E+00,9.63E-02,8.77E-03,3.12E-04
8.97E+00,9.60E-02,8.83E-03,3.05E-04
9.00E+00,9.58E-02,8.90E-03,2.98E-04
9.03E+00,9.55E-02,8.96E-03,2.91E-04
9.05E+00,9.53E-02,9.02E-03,2.85E-04
9.07E+00,9.50E-02,9.07E-03,2.79E-04
9.10E+00,9.48E-02,9.13E-03,2.75E-04
9.13E+00,9.46E-02,9.18E-03,2.71E-04
9.15E+00,9.43E-02,9.22E-03,2.68E-04
9.18E+00,9.41E-02,9.27E-03,2.66E-04
9.20E+00,9.39E-02,9.30E-03,2.64E-04
9.22E+00,9.37E-02,9.34E-03,2.63E-04
9.25E+00,9.35E-02,9.37E-03,2.62E-04
9.28E+00,9.32E-02,9.40E-03,2.60E-04
9.30E+00,9.30E-02,9.42E-03,2.59E-04
9.32E+00,9.28E-02,9.45E-03,2.59E-04
9.35E+00,9.26E-02,9.47E-03,2.58E-04
9.38E+00,9.24E-02,9.49E-03,2.59E-04
9.40E+00,9.22E-02,9.51E-03,2.60E-04
9.43E+00,9.19E-02,9.53E-03,2.62E-04
9.45E+00,9.17E-02,9.54E-03,2.64E-04
9.47E+00,9.15E-02,9.56E-03,2.66E-04
9.50E+00,9.13E-02,9.57E-03,2.68E-04
9.53E+00,9.11E-02,9.58E-03,2.68E-04
9.55E+00,9.09E-02,9.58E-03,2.67E-04
9.57E+00,9.06E-02,9.58E-03,2.66E-04
9.60E+00,9.04E-02,9.58E-03,2.63E-04
9.63E+00,9.02E-02,9.57E-03,2.60E-04
9.65E+00,9.00E-02,9.56E-03,2.55E-04
9.68E+00,8.97E-02,9.55E-03,2.50E-04
9.70E+00,8.95E-02,9.54E-03,2.45E-04
9.72E+00,8.93E-02,9.53E-03,2.40E-04
9.75E+00,8.90E-02,9.53E-03,2.36E-04
9.78E+00,8.88E-02,9.52E-03,2.33E-04
9.80E+00,8.86E-02,9.52E-03,2.29E-04
9.82E+00,8.83E-02,9.52E-03,2.25E-04
9.85E+00,8.81E-02,9.51E-03,2.21E-04
9.88E+00,8.78E-02,9.51E-03,2.16E-04
9.90E+00,8.76E-02,9.51E-03,2.11E-04
9.93E+00,8.73E-02,9.51E-03,2.08E-04
9.95E+00,8.70E-02,9.52E-03,2.06E-04
9.97E+00,8.68E-02,9.53E-03,2.05E-04
1.00E+01,8.65E-02,9.54E-03,2.06E-04
1.00E+01,8.63E-02,9.56E-03,2.07E-04
1.01E+01,8.60E-02,9.58E-03,2.07E-04
1.01E+01,8.58E-02,9.61E-03,2.06E-04
1.01E+01,8.55E-02,9.63E-03,2.04E-04
1.01E+01,8.53E-02,9.66E-03,2.01E-04
1.02E+01,8.51E-02,9.68E-03,1.98E-04
1.02E+01,8.49E-02,9.70E-03,1.95E-04
1.02E+01,8.47E-02,9.72E-03,1.92E-04
1.02E+01,8.45E-02,9.74E-03,1.89E-04
1.03E+01,8.43E-02,9.75E-03,1.86E-04
1.03E+01,8.41E-02,9.77E-03,1.84E-04
1.03E+01,8.40E-02,9.78E-03,1.81E-04
1.03E+01,8.38E-02,9.79E-03,1.79E-04
1.03E+01,8.36E-02,9.79E-03,1.78E-04
1.04E+01,8.34E-02,9.79E-03,1.76E-04
1.04E+01,8.33E-02,9.79E-03,1.75E-04
1.04E+01,8.31E-02,9.79E-03,1.73E-04
1.04E+01,8.29E-02,9.79E-03,1.71E-04
1.05E+01,8.28E-02,9.78E-03,1.68E-04
1.05E+01,8.26E-02,9.77E-03,1.66E-04
1.05E+01,8.24E-02,9.76E-03,1.65E-04
1.06E+01,8.22E-02,9.75E-03,1.64E-04
1.06E+01,8.21E-02,9.75E-03,1.63E-04
1.06E+01,8.19E-02,9.74E-03,1.62E-04
1.06E+01,8.17E-02,9.74E-03,1.61E-04
1.07E+01,8.15E-02,9.73E-03,1.60E-04
1.07E+01,8.13E-02,9.73E-03,1.58E-04
1.07E+01,8.10E-02,9.73E-03,1.56E-04
1.07E+01,8.08E-02,9.73E-03,1.53E-04
1.08E+01,8.06E-02,9.74E-03,1.49E-04
1.08E+01,8.04E-02,9.75E-03,1.46E-04
1.08E+01,8.01E-02,9.76E-03,1.43E-04
1.08E+01,7.99E-02,9.79E-03,1.41E-04
1.08E+01,7.96E-02,9.81E-03,1.39E-04
1.09E+01,7.94E-02,9.84E-03,1.37E-04
1.09E+01,7.91E-02,9.87E-03,1.35E-04
1.09E+01,7.89E-02,9.90E-03,1.33E-04
1.09E+01,7.86E-02,9.94E-03,1.32E-04
1.10E+01,7.83E-02,9.97E-03,1.32E-04
1.10E+01,7.80E-02,1.00E-02,1.32E-04
1.10E+01,7.78E-02,1.00E-02,1.33E-04
1.11E+01,7.75E-02,1.01E-02,1.34E-04
1.11E+01,7.72E-02,1.01E-02,1.34E-04
1.11E+01,7.69E-02,1.01E-02,1.34E-04
1.11E+01,7.66E-02,1.02E-02,1.34E-04
1.12E+01,7.63E-02,1.02E-02,1.33E-04
1.12E+01,7.60E-02,1.02E-02,1.33E-04
1.12E+01,7.58E-02,1.02E-02,1.32E-04
1.12E+01,7.55E-02,1.03E-02,1.32E-04
1.13E+01,7.52E-02,1.03E-02,1.32E-04
1.13E+01,7.49E-02,1.03E-02,1.32E-04
1.13E+01,7.47E-02,1.04E-02,1.32E-04
1.13E+01,7.44E-02,1.04E-02,1.31E-04
1.13E+01,7.41E-02,1.04E-02,1.29E-04
1.14E+01,7.39E-02,1.04E-02,1.27E-04
1.14E+01,7.36E-02,1.05E-02,1.26E-04
1.14E+01,7.33E-02,1.05E-02,1.25E-04
1.14E+01,7.31E-02,1.05E-02,1.24E-04
1.15E+01,7.28E-02,1.05E-02,1.23E-04
1.15E+01,7.26E-02,1.06E-02,1.23E-04
1.15E+01,7.24E-02,1.06E-02,1.22E-04
1.16E+01,7.21E-02,1.06E-02,1.21E-04
1.16E+01,7.19E-02,1.06E-02,1.20E-04
1.16E+01,7.17E-02,1.06E-02,1.19E-04
1.16E+01,7.14E-02,1.06E-02,1.19E-04
1.17E+01,7.12E-02,1.06E-02,1.19E-04
1.17E+01,7.10E-02,1.06E-02,1.20E-04
1.17E+01,7.08E-02,1.06E-02,1.19E-04
1.17E+01,7.06E-02,1.06E-02,1.19E-04
1.18E+01,7.04E-02,1.06E-02,1.18E-04
1.18E+01,7.01E-02,1.06E-02,1.16E-04
1.18E+01,6.99E-02,1.06E-02,1.15E-04
1.18E+01,6.97E-02,1.06E-02,1.15E-04
1.18E+01,6.95E-02,1.06E-02,1.14E-04
1.19E+01,6.93E-02,1.06E-02,1.15E-04
1.19E+01,6.91E-02,1.06E-02,1.15E-04
1.19E+01,6.89E-02,1.06E-02,1.14E-04
1.19E+01,6.87E-02,1.05E-02,1.13E-04
1.20E+01,6.85E-02,1.05E-02,1.12E-04
1.20E+01,6.82E-02,1.05E-02,1.10E-04
1.20E+01,6.80E-02,1.05E-02,1.08E-04
1.21E+01,6.78E-02,1.05E-02,1.08E-04
1.21E+01,6.76E-02,1.04E-02,1.07E-04
1.21E+01,6.74E-02,1.04E-02,1.07E-04
1.21E+01,6.71E-02,1.04E-02,1.07E-04
1.22E+01,6.69E-02,1.04E-02,1.07E-04
1.22E+01,6.67E-02,1.03E-02,1.07E-04
1.22E+01,6.65E-02,1.03E-02,1.07E-04
1.22E+01,6.62E-02,1.02E-02,1.07E-04
1.23E+01,6.60E-02,1.02E-02,1.07E-04
1.23E+01,6.58E-02,1.02E-02,1.07E-04
1.23E+01,6.55E-02,1.01E-02,1.07E-04
1.23E+01,6.53E-02,1.01E-02,1.07E-04
1.23E+01,6.51E-02,1.00E-02,1.07E-04
1.24E+01,6.48E-02,9.99E-03,1.07E-04
1.24E+01,6.46E-02,9.94E-03,1.07E-04
1.24E+01,6.43E-02,9.89E-03,1.08E-04
1.24E+01,6.40E-02,9.84E-03,1.08E-04
1.25E+01,6.38E-02,9.79E-03,1.07E-04
1.25E+01,6.35E-02,9.73E-03,1.06E-04
1.25E+01,6.32E-02,9.68E-03,1.05E-04
1.26E+01,6.29E-02,9.63E-03,1.04E-04
1.26E+01,6.27E-02,9.58E-03,1.03E-04
1.26E+01,6.24E-02,9.54E-03,1.02E-04
1.26E+01,6.21E-02,9.49E-03,1.01E-04
1.27E+01,6.19E-02,9.45E-03,1.00E-04
1.27E+01,6.16E-02,9.40E-03,9.84E-05
1.27E+01,6.14E-02,9.36E-03,9.70E-05
1.27E+01,6.11E-02,9.32E-03,9.57E-05
1.28E+01,6.09E-02,9.27E-03,9.47E-05
1.28E+01,6.06E-02,9.23E-03,9.37E-05
1.28E+01,6.04E-02,9.19E-03,9.26E-05
1.28E+01,6.01E-02,9.15E-03,9.15E-05
1.28E+01,5.99E-02,9.11E-03,9.06E-05
1.29E+01,5.96E-02,9.07E-03,9.01E-05
1.29E+01,5.94E-02,9.03E-03,9.00E-05
1.29E+01,5.91E-02,8.99E-03,9.04E-05
1.29E+01,5.89E-02,8.96E-03,9.10E-05
1.30E+01,5.87E-02,8.92E-03,9.17E-05
1.30E+01,5.84E-02,8.89E-03,9.23E-05
1.30E+01,5.82E-02,8.85E-03,9.26E-05
1.31E+01,5.80E-02,8.82E-03,9.26E-05
1.31E+01,5.77E-02,8.79E-03,9.23E-05
1.31E+01,5.75E-02,8.76E-03,9.19E-05
1.31E+01,5.73E-02,8.72E-03,9.12E-05
1.32E+01,5.70E-02,8.69E-03,9.03E-05
1.32E+01,5.68E-02,8.66E-03,8.93E-05
1.32E+01,5.65E-02,8.62E-03,8.83E-05
1.32E+01,5.63E-02,8.59E-03,8.73E-05
1.33E+01,5.61E-02,8.55E-03,8.67E-05
1.33E+01,5.58E-02,8.52E-03,8.64E-05
1.33E+01,5.56E-02,8.48E-03,8.65E-05
1.33E+01,5.54E-02,8.44E-03,8.68E-05
1.33E+01,5.51E-02,8.40E-03,8.72E-05
1.34E+01,5.49E-02,8.36E-03,8.77E-05
1.34E+01,5.47E-02,8.33E-03,8.83E-05
1.34E+01,5.45E-02,8.29E-03,8.91E-05
1.34E+01,5.43E-02,8.25E-03,9.00E-05
1.35E+01,5.41E-02,8.21E-03,9.06E-05
1.35E+01,5.38E-02,8.17E-03,9.09E-05
1.35E+01,5.36E-02,8.14E-03,9.09E-05
1.36E+01,5.34E-02,8.10E-03,9.06E-05
1.36E+01,5.33E-02,8.06E-03,9.03E-05
1.36E+01,5.31E-02,8.03E-03,8.99E-05
1.36E+01,5.29E-02,7.99E-03,8.96E-05
1.37E+01,5.27E-02,7.95E-03,8.94E-05
1.37E+01,5.25E-02,7.92E-03,8.91E-05
1.37E+01,5.23E-02,7.88E-03,8.87E-05
1.37E+01,5.21E-02,7.84E-03,8.81E-05
1.38E+01,5.20E-02,7.80E-03,8.76E-05
1.38E+01,5.18E-02,7.76E-03,8.72E-05
1.38E+01,5.16E-02,7.72E-03,8.71E-05
1.38E+01,5.14E-02,7.68E-03,8.71E-05
1.38E+01,5.12E-02,7.63E-03,8.70E-05
1.39E+01,5.11E-02,7.59E-03,8.67E-05
1.39E+01,5.09E-02,7.54E-03,8.61E-05
1.39E+01,5.07E-02,7.50E-03,8.55E-05
1.39E+01,5.06E-02,7.46E-03,8.50E-05
1.40E+01,5.04E-02,7.41E-03,8.47E-05
1.40E+01,5.02E-02,7.37E-03,8.45E-05
1.40E+01,5.01E-02,7.33E-03,8.46E-05
1.41E+01,4.99E-02,7.29E-03,8.50E-05
1.41E+01,4.98E-02,7.24E-03,8.57E-05
1.41E+01,4.96E-02,7.20E-03,8.68E-05
1.41E+01,4.95E-02,7.16E-03,8.80E-05
1.42E+01,4.94E-02,7.12E-03,8.92E-05
1.42E+01,4.92E-02,7.08E-03,9.01E-05
1.42E+01,4.91E-02,7.04E-03,9.06E-05
1.42E+01,4.89E-02,7.00E-03,9.09E-05
1.43E+01,4.88E-02,6.97E-03,9.09E-05
1.43E+01,4.87E-02,6.93E-03,9.08E-05
1.43E+01,4.85E-02,6.90E-03,9.06E-05
1.43E+01,4.84E-02,6.86E-03,9.02E-05
1.43E+01,4.83E-02,6.83E-03,8.95E-05
1.44E+01,4.81E-02,6.79E-03,8.87E-05
1.44E+01,4.80E-02,6.76E-03,8.79E-05
1.44E+01,4.79E-02,6.73E-03,8.74E-05
1.44E+01,4.77E-02,6.70E-03,8.73E-05
1.45E+01,4.76E-02,6.67E-03,8.75E-05
1.45E+01,4.75E-02,6.64E-03,8.78E-05
1.45E+01,4.73E-02,6.61E-03,8.79E-05
1.46E+01,4.72E-02,6.58E-03,8.78E-05
1.46E+01,4.71E-02,6.55E-03,8.73E-05
1.46E+01,4.69E-02,6.52E-03,8.66E-05
1.46E+01,4.68E-02,6.49E-03,8.58E-05
1.47E+01,4.66E-02,6.45E-03,8.47E-05
1.47E+01,4.65E-02,6.42E-03,8.37E-05
1.47E+01,4.64E-02,6.39E-03,8.27E-05
1.47E+01,4.62E-02,6.35E-03,8.19E-05
1.48E+01,4.61E-02,6.32E-03,8.11E-05
1.48E+01,4.59E-02,6.28E-03,8.04E-05
1.48E+01,4.58E-02,6.25E-03,7.98E-05
1.48E+01,4.56E-02,6.21E-03,7.91E-05
1.48E+01,4.54E-02,6.18E-03,7.83E-05
1.49E+01,4.53E-02,6.14E-03,7.75E-05
1.49E+01,4.51E-02,6.11E-03,7.67E-05
1.49E+01,4.50E-02,6.07E-03,7.59E-05
1.49E+01,4.48E-02,6.03E-03,7.51E-05
1.50E+01,4.47E-02,6.00E-03,7.43E-05
1.50E+01,4.45E-02,5.97E-03,7.34E-05
1.50E+01,4.43E-02,5.93E-03,7.24E-05
1.51E+01,4.42E-02,5.90E-03,7.12E-05
1.51E+01,4.40E-02,5.87E-03,6.99E-05
1.51E+01,4.39E-02,5.83E-03,6.88E-05
1.51E+01,4.37E-02,5.80E-03,6.81E-05
1.52E+01,4.36E-02,5.77E-03,6.76E-05
1.52E+01,4.34E-02,5.74E-03,6.73E-05
1.52E+01,4.33E-02,5.71E-03,6.69E-05
1.52E+01,4.32E-02,5.68E-03,6.63E-05
1.53E+01,4.30E-02,5.65E-03,6.54E-05
1.53E+01,4.29E-02,5.63E-03,6.44E-05
1.53E+01,4.28E-02,5.60E-03,6.34E-05
1.53E+01,4.26E-02,5.57E-03,6.25E-05
1.53E+01,4.25E-02,5.55E-03,6.18E-05
1.54E+01,4.24E-02,5.53E-03,6.12E-05
1.54E+01,4.23E-02,5.50E-03,6.08E-05
1.54E+01,4.22E-02,5.48E-03,6.05E-05
1.54E+01,4.20E-02,5.45E-03,6.02E-05
1.55E+01,4.19E-02,5.43E-03,5.99E-05
1.55E+01,4.18E-02,5.41E-03,5.96E-05
1.55E+01,4.17E-02,5.38E-03,5.92E-05
1.56E+01,4.16E-02,5.36E-03,5.86E-05
1.56E+01,4.15E-02,5.34E-03,5.78E-05
1.56E+01,4.14E-02,5.31E-03,5.71E-05
1.56E+01,4.12E-02,5.29E-03,5.66E-05
1.57E+01,4.11E-02,5.27E-03,5.63E-05
1.57E+01,4.10E-02,5.25E-03,5.62E-05
1.57E+01,4.09E-02,5.22E-03,5.62E-05
1.57E+01,4.08E-02,5.20E-03,5.61E-05
1.58E+01,4.07E-02,5.18E-03,5.59E-05
1.58E+01,4.06E-02,5.16E-03,5.56E-05
1.58E+01,4.05E-02,5.13E-03,5.53E-05
1.58E+01,4.03E-02,5.11E-03,5.52E-05
1.58E+01,4.02E-02,5.09E-03,5.54E-05
1.59E+01,4.01E-02,5.07E-03,5.58E-05
1.59E+01,4.00E-02,5.04E-03,5.62E-05
1.59E+01,3.99E-02,5.02E-03,5.66E-05
1.59E+01,3.97E-02,5.00E-03,5.65E-05
1.60E+01,3.96E-02,4.98E-03,5.58E-05
1.60E+01,3.94E-02,4.95E-03,5.44E-05
1.60E+01,3.93E-02,4.93E-03,5.25E-05
1.61E+01,3.91E-02,4.91E-03,5.03E-05
1.61E+01,3.90E-02,4.88E-03,4.83E-05
1.61E+01,3.88E-02,4.86E-03,4.67E-05
1.61E+01,3.87E-02,4.84E-03,4.56E-05
1.61E+01,3.85E-02,4.82E-03,4.51E-05
1.62E+01,3.84E-02,4.79E-03,4.51E-05
1.62E+01,3.83E-02,4.77E-03,4.56E-05
1.62E+01,3.81E-02,4.75E-03,4.64E-05
1.63E+01,3.80E-02,4.73E-03,4.76E-05
1.63E+01,3.79E-02,4.70E-03,4.89E-05
1.63E+01,3.77E-02,4.68E-03,4.99E-05
1.63E+01,3.76E-02,4.66E-03,5.07E-05
1.64E+01,3.75E-02,4.63E-03,5.12E-05
1.64E+01,3.74E-02,4.61E-03,5.14E-05
1.64E+01,3.72E-02,4.59E-03,5.14E-05
1.64E+01,3.71E-02,4.56E-03,5.13E-05
1.64E+01,3.70E-02,4.54E-03,5.11E-05
1.65E+01,3.68E-02,4.52E-03,5.08E-05
1.65E+01,3.67E-02,4.49E-03,5.05E-05
1.65E+01,3.66E-02,4.47E-03,5.02E-05
1.66E+01,3.64E-02,4.44E-03,4.99E-05
1.66E+01,3.63E-02,4.42E-03,4.96E-05
1.66E+01,3.62E-02,4.39E-03,4.93E-05
1.66E+01,3.61E-02,4.37E-03,4.90E-05
1.66E+01,3.59E-02,4.35E-03,4.87E-05
1.67E+01,3.58E-02,4.33E-03,4.83E-05
1.67E+01,3.57E-02,4.31E-03,4.79E-05
1.67E+01,3.56E-02,4.29E-03,4.75E-05
1.68E+01,3.54E-02,4.27E-03,4.71E-05
1.68E+01,3.53E-02,4.25E-03,4.67E-05
1.68E+01,3.52E-02,4.23E-03,4.65E-05
1.68E+01,3.51E-02,4.21E-03,4.65E-05
1.69E+01,3.50E-02,4.19E-03,4.68E-05
1.69E+01,3.48E-02,4.17E-03,4.73E-05
1.69E+01,3.47E-02,4.16E-03,4.77E-05
1.69E+01,3.46E-02,4.14E-03,4.80E-05
1.69E+01,3.45E-02,4.12E-03,4.81E-05
1.70E+01,3.44E-02,4.10E-03,4.80E-05
1.70E+01,3.42E-02,4.08E-03,4.79E-05
1.70E+01,3.41E-02,4.07E-03,4.77E-05
1.71E+01,3.40E-02,4.05E-03,4.74E-05
1.71E+01,3.39E-02,4.03E-03,4.71E-05
1.71E+01,3.38E-02,4.02E-03,4.67E-05
1.71E+01,3.37E-02,4.00E-03,4.61E-05
1.71E+01,3.36E-02,3.98E-03,4.50E-05
1.72E+01,3.35E-02,3.96E-03,4.36E-05
1.72E+01,3.34E-02,3.95E-03,4.20E-05
1.72E+01,3.33E-02,3.93E-03,4.09E-05
1.73E+01,3.32E-02,3.91E-03,4.02E-05
1.73E+01,3.31E-02,3.90E-03,4.02E-05
1.73E+01,3.30E-02,3.88E-03,4.06E-05
1.73E+01,3.29E-02,3.86E-03,4.12E-05
1.74E+01,3.28E-02,3.85E-03,4.17E-05
1.74E+01,3.28E-02,3.83E-03,4.19E-05
1.74E+01,3.27E-02,3.81E-03,4.19E-05
1.74E+01,3.26E-02,3.80E-03,4.17E-05
1.74E+01,3.26E-02,3.79E-03,4.14E-05
1.75E+01,3.25E-02,3.77E-03,4.13E-05
1.75E+01,3.25E-02,3.76E-03,4.15E-05
1.75E+01,3.24E-02,3.74E-03,4.19E-05
1.76E+01,3.23E-02,3.73E-03,4.25E-05
1.76E+01,3.23E-02,3.71E-03,4.30E-05
1.76E+01,3.22E-02,3.70E-03,4.35E-05
1.76E+01,3.22E-02,3.68E-03,4.38E-05
1.76E+01,3.21E-02,3.67E-03,4.40E-05
1.77E+01,3.21E-02,3.65E-03,4.40E-05
1.77E+01,3.20E-02,3.64E-03,4.39E-05
1.77E+01,3.19E-02,3.63E-03,4.39E-05
1.78E+01,3.19E-02,3.61E-03,4.38E-05
1.78E+01,3.18E-02,3.60E-03,4.39E-05
1.78E+01,3.17E-02,3.58E-03,4.40E-05
1.78E+01,3.17E-02,3.57E-03,4.43E-05
1.79E+01,3.16E-02,3.55E-03,4.44E-05
1.79E+01,3.15E-02,3.54E-03,4.45E-05
1.79E+01,3.15E-02,3.52E-03,4.44E-05
1.79E+01,3.14E-02,3.51E-03,4.42E-05
1.79E+01,3.13E-02,3.50E-03,4.39E-05
1.80E+01,3.12E-02,3.48E-03,4.36E-05
1.80E+01,3.12E-02,3.47E-03,4.32E-05
1.80E+01,3.11E-02,3.46E-03,4.29E-05
1.81E+01,3.10E-02,3.44E-03,4.27E-05
1.81E+01,3.09E-02,3.43E-03,4.27E-05
1.81E+01,3.08E-02,3.42E-03,4.28E-05
1.81E+01,3.07E-02,3.41E-03,4.30E-05
1.81E+01,3.06E-02,3.40E-03,4.32E-05
1.82E+01,3.05E-02,3.39E-03,4.33E-05
1.82E+01,3.05E-02,3.38E-03,4.31E-05
1.82E+01,3.04E-02,3.37E-03,4.27E-05
1.83E+01,3.03E-02,3.36E-03,4.18E-05
1.83E+01,3.02E-02,3.35E-03,4.04E-05
1.83E+01,3.00E-02,3.34E-03,3.87E-05
1.83E+01,2.99E-02,3.33E-03,3.68E-05
1.84E+01,2.98E-02,3.32E-03,3.53E-05
1.84E+01,2.97E-02,3.31E-03,3.43E-05
1.84E+01,2.96E-02,3.30E-03,3.40E-05
1.84E+01,2.96E-02,3.29E-03,3.45E-05
1.84E+01,2.95E-02,3.28E-03,3.53E-05
1.85E+01,2.94E-02,3.27E-03,3.64E-05
1.85E+01,2.93E-02,3.26E-03,3.75E-05
1.85E+01,2.92E-02,3.25E-03,3.82E-05
1.86E+01,2.91E-02,3.24E-03,3.85E-05
1.86E+01,2.90E-02,3.22E-03,3.85E-05
1.86E+01,2.90E-02,3.21E-03,3.82E-05
1.86E+01,2.89E-02,3.20E-03,3.77E-05
1.86E+01,2.88E-02,3.19E-03,3.74E-05
1.87E+01,2.87E-02,3.18E-03,3.72E-05
1.87E+01,2.86E-02,3.17E-03,3.71E-05
1.87E+01,2.85E-02,3.15E-03,3.71E-05
1.88E+01,2.85E-02,3.14E-03,3.70E-05
1.88E+01,2.84E-02,3.13E-03,3.67E-05
1.88E+01,2.83E-02,3.12E-03,3.63E-05
1.88E+01,2.82E-02,3.11E-03,3.58E-05
1.89E+01,2.82E-02,3.10E-03,3.54E-05
1.89E+01,2.81E-02,3.09E-03,3.52E-05
1.89E+01,2.80E-02,3.08E-03,3.51E-05
1.89E+01,2.80E-02,3.06E-03,3.51E-05
1.89E+01,2.79E-02,3.05E-03,3.54E-05
1.90E+01,2.78E-02,3.04E-03,3.56E-05
1.90E+01,2.78E-02,3.03E-03,3.59E-05
1.90E+01,2.77E-02,3.02E-03,3.60E-05
1.91E+01,2.76E-02,3.01E-03,3.59E-05
1.91E+01,2.76E-02,3.00E-03,3.58E-05
1.91E+01,2.75E-02,2.99E-03,3.55E-05
1.91E+01,2.74E-02,2.98E-03,3.50E-05
1.91E+01,2.73E-02,2.97E-03,3.45E-05
1.92E+01,2.73E-02,2.96E-03,3.39E-05
1.92E+01,2.72E-02,2.95E-03,3.33E-05
1.92E+01,2.71E-02,2.93E-03,3.26E-05
1.93E+01,2.71E-02,2.92E-03,3.20E-05
1.93E+01,2.70E-02,2.91E-03,3.15E-05
1.93E+01,2.69E-02,2.90E-03,3.13E-05
1.93E+01,2.69E-02,2.89E-03,3.13E-05
1.94E+01,2.68E-02,2.87E-03,3.17E-05
1.94E+01,2.68E-02,2.86E-03,3.23E-05
1.94E+01,2.67E-02,2.85E-03,3.30E-05
1.94E+01,2.66E-02,2.84E-03,3.38E-05
1.94E+01,2.66E-02,2.82E-03,3.45E-05
1.95E+01,2.65E-02,2.81E-03,3.50E-05
1.95E+01,2.65E-02,2.80E-03,3.54E-05
1.95E+01,2.64E-02,2.79E-03,3.56E-05
1.96E+01,2.64E-02,2.78E-03,3.59E-05
1.96E+01,2.63E-02,2.77E-03,3.61E-05
1.96E+01,2.62E-02,2.75E-03,3.62E-05
1.96E+01,2.62E-02,2.74E-03,3.62E-05
1.96E+01,2.61E-02,2.73E-03,3.60E-05
1.97E+01,2.60E-02,2.72E-03,3.58E-05
1.97E+01,2.59E-02,2.71E-03,3.55E-05
1.97E+01,2.59E-02,2.70E-03,3.53E-05
1.98E+01,2.58E-02,2.69E-03,3.50E-05
1.98E+01,2.57E-02,2.68E-03,3.48E-05
1.98E+01,2.56E-02,2.67E-03,3.44E-05
1.98E+01,2.55E-02,2.66E-03,3.39E-05
1.99E+01,2.54E-02,2.65E-03,3.31E-05
1.99E+01,2.53E-02,2.64E-03,3.22E-05
1.99E+01,2.52E-02,2.63E-03,3.10E-05
1.99E+01,2.51E-02,2.62E-03,2.97E-05
1.99E+01,2.50E-02,2.61E-03,2.85E-05
2.00E+01,2.49E-02,2.60E-03,2.73E-05
2.00E+01,2.48E-02,2.59E-03,2.63E-05


==> figs/data/OpenSBLI_TENO6_N256_M125_Re1600.csv <==
t,ke,soldis,dildis
5.000000000000000278e-02,1.249894200000000039e-01,4.689499999999999875e-04,5.906698689999999825e-07
1.000000000000000056e-01,1.250037999999999982e-01,4.696999999999999786e-04,2.284928209999999979e-06
1.499999999999999944e-01,1.250410100000000080e-01,4.710299999999999947e-04,4.854589480000000028e-06
2.000000000000000111e-01,1.250978199999999985e-01,4.729499999999999763e-04,7.966590660000000517e-06
2.500000000000000000e-01,1.251703799999999978e-01,4.754700000000000267e-04,1.123828409999999996e-05
2.999999999999999889e-01,1.252547800000000100e-01,4.785999999999999781e-04,1.430593460000000069e-05
3.499999999999999778e-01,1.253476000000000035e-01,4.823000000000000139e-04,1.689437219999999866e-05
4.000000000000000222e-01,1.254463600000000068e-01,4.865299999999999920e-04,1.886980159999999919e-05
4.500000000000000111e-01,1.255497799999999997e-01,4.912300000000000520e-04,2.025886440000000143e-05
5.000000000000000000e-01,1.256577700000000020e-01,4.962999999999999747e-04,2.122852150000000061e-05
5.500000000000000444e-01,1.257710999999999968e-01,5.016400000000000286e-04,2.203655249999999843e-05
5.999999999999999778e-01,1.258907999999999971e-01,5.071599999999999893e-04,2.297016269999999969e-05
6.500000000000000222e-01,1.260173500000000002e-01,5.127999999999999963e-04,2.428701799999999895e-05
6.999999999999999556e-01,1.261499100000000040e-01,5.184999999999999722e-04,2.616578009999999966e-05
7.500000000000000000e-01,1.262857099999999955e-01,5.242499999999999764e-04,2.866975219999999975e-05
8.000000000000000444e-01,1.264199300000000137e-01,5.300500000000000090e-04,3.172943299999999840e-05
8.499999999999999778e-01,1.265461099999999894e-01,5.359300000000000001e-04,3.515359089999999876e-05
9.000000000000000222e-01,1.266572400000000043e-01,5.419100000000000479e-04,3.867707199999999946e-05
9.499999999999999556e-01,1.267471799999999871e-01,5.480399999999999638e-04,4.204109189999999954e-05
1.000000000000000000e+00,1.268120699999999990e-01,5.543600000000000524e-04,4.508028179999999684e-05
1.050000000000000044e+00,1.268511800000000078e-01,5.609099999999999676e-04,4.777611720000000126e-05
1.100000000000000089e+00,1.268668699999999927e-01,5.676999999999999755e-04,5.024757610000000249e-05
1.149999999999999911e+00,1.268637800000000093e-01,5.747400000000000165e-04,5.268492869999999884e-05
1.199999999999999956e+00,1.268476400000000115e-01,5.820400000000000313e-04,5.526695120000000043e-05
1.250000000000000000e+00,1.268243599999999971e-01,5.895899999999999709e-04,5.811352199999999867e-05
1.300000000000000044e+00,1.267995299999999936e-01,5.973499999999999643e-04,6.130333389999999434e-05
1.350000000000000089e+00,1.267784499999999870e-01,6.052800000000000324e-04,6.493665409999999690e-05
1.399999999999999911e+00,1.267662200000000128e-01,6.133300000000000383e-04,6.919139679999999817e-05
1.449999999999999956e+00,1.267675400000000119e-01,6.214600000000000029e-04,7.434234479999999451e-05
1.500000000000000000e+00,1.267862299999999998e-01,6.296299999999999467e-04,8.075406619999999671e-05
1.550000000000000044e+00,1.268246100000000043e-01,6.377800000000000092e-04,8.886662799999999710e-05
1.600000000000000089e+00,1.268828899999999982e-01,6.459200000000000228e-04,9.920831600000000060e-05
1.649999999999999911e+00,1.269588000000000105e-01,6.540499999999999873e-04,1.123199999999999953e-04
1.699999999999999956e+00,1.270474900000000129e-01,6.621900000000000008e-04,1.286500000000000100e-04
1.750000000000000000e+00,1.271417599999999926e-01,6.704000000000000323e-04,1.471800000000000105e-04
1.800000000000000044e+00,1.272343499999999961e-01,6.787400000000000507e-04,1.671900000000000035e-04
1.850000000000000089e+00,1.273173999999999972e-01,6.872700000000000250e-04,1.861400000000000034e-04
1.899999999999999911e+00,1.273857599999999868e-01,6.960199999999999937e-04,2.048800000000000035e-04
1.949999999999999956e+00,1.274366399999999899e-01,7.051200000000000523e-04,2.224700000000000028e-04
2.000000000000000000e+00,1.274642300000000117e-01,7.145199999999999555e-04,2.365599999999999984e-04
2.049999999999999822e+00,1.274726800000000049e-01,7.244000000000000439e-04,2.517600000000000155e-04
2.100000000000000089e+00,1.274585900000000105e-01,7.347400000000000025e-04,2.615699999999999774e-04
2.149999999999999911e+00,1.274254200000000115e-01,7.455699999999999784e-04,2.718199999999999826e-04
2.200000000000000178e+00,1.273787000000000114e-01,7.570699999999999869e-04,2.816699999999999781e-04
2.250000000000000000e+00,1.273144900000000024e-01,7.690999999999999920e-04,2.858700000000000260e-04
2.299999999999999822e+00,1.272411599999999920e-01,7.819399999999999571e-04,2.928100000000000104e-04
2.350000000000000089e+00,1.271584099999999995e-01,7.954700000000000529e-04,2.969100000000000016e-04
2.399999999999999911e+00,1.270639000000000074e-01,8.097100000000000521e-04,2.984600000000000122e-04
2.450000000000000178e+00,1.269662699999999922e-01,8.248199999999999803e-04,3.022100000000000220e-04
2.500000000000000000e+00,1.268623399999999901e-01,8.406000000000000494e-04,3.007500000000000191e-04
2.549999999999999822e+00,1.267564399999999980e-01,8.570700000000000323e-04,3.002600000000000017e-04
2.600000000000000089e+00,1.266554900000000095e-01,8.742700000000000167e-04,3.002400000000000121e-04
2.649999999999999911e+00,1.265574999999999894e-01,8.919000000000000495e-04,2.960199999999999746e-04
2.700000000000000178e+00,1.264711099999999977e-01,9.101800000000000168e-04,2.937099999999999780e-04
2.750000000000000000e+00,1.263985999999999998e-01,9.288700000000000429e-04,2.894500000000000154e-04
2.799999999999999822e+00,1.263412200000000041e-01,9.478400000000000323e-04,2.849999999999999886e-04
2.850000000000000089e+00,1.263048099999999896e-01,9.672500000000000108e-04,2.809199999999999870e-04
2.899999999999999911e+00,1.262858900000000117e-01,9.868100000000000743e-04,2.753200000000000135e-04
2.950000000000000178e+00,1.262892499999999918e-01,1.006759999999999990e-03,2.707699999999999842e-04
3.000000000000000000e+00,1.263093799999999989e-01,1.026800000000000022e-03,2.647099999999999779e-04
3.049999999999999822e+00,1.263496799999999920e-01,1.047310000000000081e-03,2.593799999999999730e-04
3.100000000000000089e+00,1.264042599999999905e-01,1.068060000000000016e-03,2.532599999999999977e-04
3.149999999999999911e+00,1.264763600000000099e-01,1.089380000000000036e-03,2.477900000000000111e-04
3.200000000000000178e+00,1.265618900000000102e-01,1.111379999999999920e-03,2.424500000000000114e-04
3.250000000000000000e+00,1.266616899999999935e-01,1.134119999999999963e-03,2.378000000000000068e-04
3.299999999999999822e+00,1.267754199999999998e-01,1.158100000000000015e-03,2.348200000000000049e-04
3.350000000000000089e+00,1.268972499999999892e-01,1.183100000000000080e-03,2.317599999999999901e-04
3.399999999999999911e+00,1.270284700000000044e-01,1.209430000000000054e-03,2.315300000000000008e-04
3.450000000000000178e+00,1.271626700000000054e-01,1.237229999999999970e-03,2.327800000000000041e-04
3.500000000000000000e+00,1.272939399999999943e-01,1.266449999999999911e-03,2.334699999999999991e-04
3.549999999999999822e+00,1.274227300000000118e-01,1.297179999999999991e-03,2.382200000000000062e-04
3.600000000000000089e+00,1.275365099999999918e-01,1.329260000000000077e-03,2.401799999999999942e-04
3.649999999999999911e+00,1.276379400000000053e-01,1.362689999999999952e-03,2.453900000000000070e-04
3.700000000000000178e+00,1.277183299999999910e-01,1.396979999999999923e-03,2.488899999999999836e-04
3.750000000000000000e+00,1.277759499999999993e-01,1.431919999999999938e-03,2.518900000000000024e-04
3.799999999999999822e+00,1.278092799999999973e-01,1.467159999999999905e-03,2.561999999999999933e-04
3.850000000000000089e+00,1.278122399999999936e-01,1.502510000000000087e-03,2.572399999999999969e-04
3.899999999999999911e+00,1.277855099999999910e-01,1.537769999999999936e-03,2.580999999999999852e-04
3.950000000000000178e+00,1.277271299999999943e-01,1.573069999999999980e-03,2.557699999999999991e-04
4.000000000000000000e+00,1.276408599999999949e-01,1.608550000000000041e-03,2.524000000000000093e-04
4.049999999999999822e+00,1.275315499999999935e-01,1.644349999999999935e-03,2.494099999999999854e-04
4.099999999999999645e+00,1.274039499999999880e-01,1.680660000000000053e-03,2.453900000000000070e-04
4.150000000000000355e+00,1.272648399999999902e-01,1.717669999999999917e-03,2.427200000000000071e-04
4.200000000000000178e+00,1.271185699999999863e-01,1.755519999999999997e-03,2.402899999999999914e-04
4.250000000000000000e+00,1.269693199999999966e-01,1.794449999999999951e-03,2.383800000000000047e-04
4.299999999999999822e+00,1.268199700000000041e-01,1.834569999999999994e-03,2.381799999999999998e-04
4.349999999999999645e+00,1.266712600000000077e-01,1.875860000000000027e-03,2.391600000000000073e-04
4.400000000000000355e+00,1.265225700000000009e-01,1.918269999999999914e-03,2.415200000000000051e-04
4.450000000000000178e+00,1.263717099999999982e-01,1.961619999999999857e-03,2.459599999999999829e-04
4.500000000000000000e+00,1.262151099999999915e-01,2.005760000000000095e-03,2.517999999999999947e-04
4.549999999999999822e+00,1.260489700000000102e-01,2.050429999999999787e-03,2.596400000000000010e-04
4.599999999999999645e+00,1.258691399999999905e-01,2.095469999999999885e-03,2.693600000000000096e-04
4.650000000000000355e+00,1.256722899999999921e-01,2.140759999999999798e-03,2.801100000000000269e-04
4.700000000000000178e+00,1.254565699999999895e-01,2.186179999999999807e-03,2.910100000000000208e-04
4.750000000000000000e+00,1.252220599999999961e-01,2.231659999999999894e-03,3.019300000000000044e-04
4.799999999999999822e+00,1.249699300000000068e-01,2.277320000000000212e-03,3.124900000000000117e-04
4.849999999999999645e+00,1.247020100000000020e-01,2.323280000000000050e-03,3.222699999999999892e-04
4.900000000000000355e+00,1.244201399999999985e-01,2.369700000000000192e-03,3.323900000000000075e-04
4.950000000000000178e+00,1.241254400000000035e-01,2.416660000000000162e-03,3.416299999999999936e-04
5.000000000000000000e+00,1.238197099999999995e-01,2.464159999999999962e-03,3.496899999999999943e-04
5.049999999999999822e+00,1.235054800000000008e-01,2.512480000000000095e-03,3.571700000000000244e-04
5.099999999999999645e+00,1.231844200000000028e-01,2.561729999999999910e-03,3.637399999999999835e-04
5.150000000000000355e+00,1.228577099999999950e-01,2.612390000000000025e-03,3.691699999999999908e-04
5.200000000000000178e+00,1.225258800000000037e-01,2.664090000000000034e-03,3.745500000000000240e-04
5.250000000000000000e+00,1.221887100000000059e-01,2.717479999999999982e-03,3.790099999999999914e-04
5.299999999999999822e+00,1.218467099999999970e-01,2.772339999999999874e-03,3.832099999999999851e-04
5.349999999999999645e+00,1.214999999999999969e-01,2.828939999999999840e-03,3.872899999999999867e-04
5.400000000000000355e+00,1.211484000000000033e-01,2.887339999999999959e-03,3.918300000000000212e-04
5.450000000000000178e+00,1.207918500000000062e-01,2.947609999999999814e-03,3.966800000000000035e-04
5.500000000000000000e+00,1.204308199999999940e-01,3.009640000000000058e-03,4.023200000000000105e-04
5.549999999999999822e+00,1.200665499999999941e-01,3.073740000000000153e-03,4.091599999999999925e-04
5.599999999999999645e+00,1.197007399999999999e-01,3.139789999999999942e-03,4.166800000000000018e-04
5.650000000000000355e+00,1.193356200000000034e-01,3.207189999999999954e-03,4.250999999999999788e-04
5.700000000000000178e+00,1.189735700000000007e-01,3.275339999999999849e-03,4.339100000000000248e-04
5.750000000000000000e+00,1.186169400000000040e-01,3.344049999999999887e-03,4.423000000000000174e-04
5.799999999999999822e+00,1.182678499999999938e-01,3.413380000000000147e-03,4.499999999999999877e-04
5.849999999999999645e+00,1.179285499999999931e-01,3.483889999999999904e-03,4.579699999999999808e-04
5.900000000000000355e+00,1.176005499999999981e-01,3.555930000000000115e-03,4.663499999999999785e-04
5.950000000000000178e+00,1.172848300000000066e-01,3.630180000000000212e-03,4.754199999999999984e-04
6.000000000000000000e+00,1.169821499999999931e-01,3.706839999999999875e-03,4.841000000000000034e-04
6.049999999999999822e+00,1.166939099999999979e-01,3.786030000000000124e-03,4.920099999999999734e-04
6.099999999999999645e+00,1.164223499999999939e-01,3.868869999999999948e-03,5.008700000000000478e-04
6.150000000000000355e+00,1.161700999999999984e-01,3.956209999999999935e-03,5.093899999999999730e-04
6.200000000000000178e+00,1.159386300000000009e-01,4.047740000000000192e-03,5.158899999999999684e-04
6.250000000000000000e+00,1.157284499999999966e-01,4.143439999999999970e-03,5.216399999999999726e-04
6.299999999999999822e+00,1.155372699999999975e-01,4.242029999999999933e-03,5.264799999999999602e-04
6.349999999999999645e+00,1.153599700000000061e-01,4.340870000000000145e-03,5.287999999999999515e-04
6.400000000000000355e+00,1.151897999999999950e-01,4.437840000000000187e-03,5.282699999999999549e-04
6.450000000000000178e+00,1.150192099999999967e-01,4.531610000000000152e-03,5.253200000000000187e-04
6.500000000000000000e+00,1.148409199999999991e-01,4.621649999999999717e-03,5.204100000000000132e-04
6.549999999999999822e+00,1.146499500000000005e-01,4.708900000000000238e-03,5.180700000000000322e-04
6.599999999999999645e+00,1.144418700000000011e-01,4.793999999999999651e-03,5.199999999999999544e-04
6.650000000000000355e+00,1.142120199999999974e-01,4.876609999999999973e-03,5.199700000000000242e-04
6.700000000000000178e+00,1.139581300000000047e-01,4.956890000000000254e-03,5.175099999999999969e-04
6.750000000000000000e+00,1.136791500000000066e-01,5.033669999999999638e-03,5.155900000000000153e-04
6.799999999999999822e+00,1.133736300000000030e-01,5.105679999999999594e-03,5.137199999999999536e-04
6.849999999999999645e+00,1.130415699999999940e-01,5.172949999999999944e-03,5.093100000000000144e-04
6.900000000000000355e+00,1.126849600000000007e-01,5.236300000000000156e-03,5.007399999999999525e-04
6.950000000000000178e+00,1.123081300000000060e-01,5.297569999999999710e-03,4.901699999999999504e-04
7.000000000000000000e+00,1.119160899999999959e-01,5.359339999999999764e-03,4.769800000000000038e-04
7.049999999999999822e+00,1.115152600000000049e-01,5.424110000000000216e-03,4.575399999999999866e-04
7.099999999999999645e+00,1.111138400000000054e-01,5.493979999999999871e-03,4.387400000000000176e-04
7.150000000000000355e+00,1.107173999999999936e-01,5.570209999999999918e-03,4.220699999999999756e-04
7.200000000000000178e+00,1.103275999999999979e-01,5.653110000000000253e-03,4.053099999999999802e-04
7.250000000000000000e+00,1.099442600000000020e-01,5.742449999999999638e-03,3.879900000000000037e-04
7.299999999999999822e+00,1.095668000000000059e-01,5.837410000000000342e-03,3.722199999999999836e-04
7.349999999999999645e+00,1.091935099999999936e-01,5.936789999999999949e-03,3.584700000000000017e-04
7.400000000000000355e+00,1.088238799999999978e-01,6.039000000000000097e-03,3.480600000000000252e-04
7.450000000000000178e+00,1.084586399999999951e-01,6.143530000000000345e-03,3.397599999999999861e-04
7.500000000000000000e+00,1.081004599999999954e-01,6.250290000000000359e-03,3.330300000000000014e-04
7.549999999999999822e+00,1.077521800000000030e-01,6.360130000000000297e-03,3.264900000000000267e-04
7.599999999999999645e+00,1.074163999999999952e-01,6.472720000000000383e-03,3.213000000000000036e-04
7.650000000000000355e+00,1.070933300000000005e-01,6.586350000000000364e-03,3.171299999999999944e-04
7.700000000000000178e+00,1.067814200000000019e-01,6.699369999999999631e-03,3.124900000000000117e-04
7.750000000000000000e+00,1.064788599999999946e-01,6.809960000000000319e-03,3.095300000000000265e-04
7.799999999999999822e+00,1.061834100000000058e-01,6.918409999999999838e-03,3.058399999999999856e-04
7.849999999999999645e+00,1.058950899999999973e-01,7.026349999999999783e-03,3.034000000000000022e-04
7.900000000000000355e+00,1.056123000000000062e-01,7.134579999999999742e-03,3.013800000000000181e-04
7.950000000000000178e+00,1.053316700000000022e-01,7.240860000000000005e-03,3.002200000000000224e-04
8.000000000000000000e+00,1.050466600000000000e-01,7.334089999999999707e-03,2.998400000000000024e-04
8.050000000000000711e+00,1.047490499999999963e-01,7.398720000000000123e-03,2.998899999999999765e-04
8.099999999999999645e+00,1.044302899999999951e-01,7.432260000000000429e-03,3.006500000000000166e-04
8.150000000000000355e+00,1.040846899999999936e-01,7.454989999999999881e-03,3.014499999999999819e-04
8.199999999999999289e+00,1.037082299999999985e-01,7.483670000000000426e-03,3.012199999999999925e-04
8.250000000000000000e+00,1.032983700000000005e-01,7.516809999999999638e-03,3.003600000000000042e-04
8.300000000000000711e+00,1.028536899999999976e-01,7.547670000000000247e-03,2.990900000000000112e-04
8.349999999999999645e+00,1.023751900000000048e-01,7.575639999999999805e-03,2.980899999999999869e-04
8.400000000000000355e+00,1.018684100000000065e-01,7.600530000000000307e-03,2.985500000000000198e-04
8.449999999999999289e+00,1.013423100000000049e-01,7.624810000000000094e-03,3.007600000000000139e-04
8.500000000000000000e+00,1.008073800000000020e-01,7.654489999999999905e-03,3.043699999999999878e-04
8.550000000000000711e+00,1.002714499999999981e-01,7.693919999999999926e-03,3.084100000000000101e-04
8.599999999999999645e+00,9.973898999999999959e-02,7.745809999999999675e-03,3.114699999999999977e-04
8.650000000000000355e+00,9.921291999999999611e-02,7.811219999999999795e-03,3.117500000000000154e-04
8.699999999999999289e+00,9.869435000000000013e-02,7.889109999999999526e-03,3.082900000000000180e-04
8.750000000000000000e+00,9.818184000000000633e-02,7.979419999999999222e-03,3.010299999999999825e-04
8.800000000000000711e+00,9.767264000000000501e-02,8.083989999999999232e-03,2.903299999999999935e-04
8.849999999999999645e+00,9.716492999999999658e-02,8.202239999999999531e-03,2.801600000000000010e-04
8.900000000000000355e+00,9.665482999999999714e-02,8.328769999999999230e-03,2.717800000000000034e-04
8.949999999999999289e+00,9.614224000000000381e-02,8.456780000000000547e-03,2.643200000000000172e-04
9.000000000000000000e+00,9.563343000000000538e-02,8.581399999999999445e-03,2.571000000000000152e-04
9.050000000000000711e+00,9.513736999999999888e-02,8.697889999999999788e-03,2.502699999999999738e-04
9.099999999999999645e+00,9.466040000000000565e-02,8.801460000000000533e-03,2.447400000000000183e-04
9.150000000000000355e+00,9.420285000000000464e-02,8.887920000000000542e-03,2.413500000000000118e-04
9.199999999999999289e+00,9.375817000000000179e-02,8.954349999999999810e-03,2.395999999999999964e-04
9.250000000000000000e+00,9.331738000000000532e-02,9.003020000000000467e-03,2.383800000000000047e-04
9.300000000000000711e+00,9.287402000000000157e-02,9.036680000000000060e-03,2.370499999999999886e-04
9.349999999999999645e+00,9.243002999999999636e-02,9.061009999999999551e-03,2.366799999999999904e-04
9.400000000000000355e+00,9.199134000000000477e-02,9.080770000000000161e-03,2.383599999999999879e-04
9.449999999999999289e+00,9.155907000000000628e-02,9.097519999999999565e-03,2.417700000000000112e-04
9.500000000000000000e+00,9.112699999999999967e-02,9.110019999999999923e-03,2.445400000000000134e-04
9.550000000000000711e+00,9.068587999999999649e-02,9.113090000000000773e-03,2.436500000000000135e-04
9.599999999999999645e+00,9.023116999999999943e-02,9.100699999999999762e-03,2.389500000000000077e-04
9.650000000000000355e+00,8.976559000000000621e-02,9.077679999999999430e-03,2.301399999999999887e-04
9.699999999999999289e+00,8.929666999999999466e-02,9.055709999999999801e-03,2.191700000000000039e-04
9.750000000000000000e+00,8.882776000000000560e-02,9.041689999999999797e-03,2.102600000000000096e-04
9.800000000000000711e+00,8.835213999999999568e-02,9.033609999999999210e-03,2.045700000000000014e-04
9.849999999999999645e+00,8.785666000000000309e-02,9.025629999999999764e-03,1.992800000000000029e-04
9.900000000000000355e+00,8.733813999999999467e-02,9.019869999999999277e-03,1.918199999999999896e-04
9.949999999999999289e+00,8.681194999999999884e-02,9.022389999999999924e-03,1.875299999999999884e-04
1.000000000000000000e+01,8.629971999999999643e-02,9.038600000000000800e-03,1.887199999999999956e-04
1.005000000000000071e+01,8.581128999999999840e-02,9.068829999999999947e-03,1.912299999999999970e-04
1.009999999999999964e+01,8.534695999999999949e-02,9.106970000000000690e-03,1.896500000000000020e-04
1.015000000000000036e+01,8.490862999999999883e-02,9.143560000000000229e-03,1.845999999999999876e-04
1.019999999999999929e+01,8.449887000000000370e-02,9.174810000000000257e-03,1.789000000000000117e-04
1.025000000000000000e+01,8.411511000000000682e-02,9.199680000000000010e-03,1.745399999999999925e-04
1.030000000000000071e+01,8.375143999999999644e-02,9.217470000000000177e-03,1.704599999999999909e-04
1.034999999999999964e+01,8.340435000000000210e-02,9.228470000000000770e-03,1.684099999999999952e-04
1.040000000000000036e+01,8.306777999999999385e-02,9.237030000000000241e-03,1.676399999999999874e-04
1.044999999999999929e+01,8.273178999999999950e-02,9.242880000000000193e-03,1.650300000000000107e-04
1.050000000000000000e+01,8.238951999999999387e-02,9.243460000000000218e-03,1.616800000000000106e-04
1.055000000000000071e+01,8.203446999999999822e-02,9.241809999999999609e-03,1.589700000000000043e-04
1.059999999999999964e+01,8.165859000000000312e-02,9.244209999999999233e-03,1.571099999999999916e-04
1.065000000000000036e+01,8.125485999999999820e-02,9.249709999999999530e-03,1.554700000000000006e-04
1.069999999999999929e+01,8.082245999999999875e-02,9.259510000000000310e-03,1.516199999999999883e-04
1.075000000000000000e+01,8.036654000000000020e-02,9.282069999999999904e-03,1.454500000000000118e-04
1.080000000000000071e+01,7.989253000000000327e-02,9.323200000000000237e-03,1.398199999999999996e-04
1.084999999999999964e+01,7.940052999999999694e-02,9.378469999999999862e-03,1.364299999999999931e-04
1.090000000000000036e+01,7.888744000000000312e-02,9.440179999999999405e-03,1.331799999999999954e-04
1.094999999999999929e+01,7.835288999999999449e-02,9.505420000000000536e-03,1.303400000000000023e-04
1.100000000000000000e+01,7.779835999999999696e-02,9.569829999999999656e-03,1.298899999999999914e-04
1.105000000000000071e+01,7.722565000000000679e-02,9.626169999999999866e-03,1.316500000000000016e-04
1.109999999999999964e+01,7.663950999999999403e-02,9.671080000000000301e-03,1.329000000000000049e-04
1.115000000000000036e+01,7.605000000000000648e-02,9.710009999999999822e-03,1.318600000000000013e-04
1.119999999999999929e+01,7.547025999999999735e-02,9.749070000000000305e-03,1.305699999999999916e-04
1.125000000000000000e+01,7.490700999999999610e-02,9.787330000000000335e-03,1.303200000000000127e-04
1.130000000000000071e+01,7.435827000000000409e-02,9.819120000000000625e-03,1.296400000000000124e-04
1.134999999999999964e+01,7.382020999999999722e-02,9.843050000000000757e-03,1.269999999999999970e-04
1.140000000000000036e+01,7.329521999999999426e-02,9.864760000000000195e-03,1.242500000000000115e-04
1.144999999999999929e+01,7.278827000000000214e-02,9.888749999999999971e-03,1.230399999999999875e-04
1.150000000000000000e+01,7.230200000000000515e-02,9.914169999999999927e-03,1.216800000000000005e-04
1.155000000000000071e+01,7.183614000000000666e-02,9.935740000000000197e-03,1.189200000000000066e-04
1.159999999999999964e+01,7.139136000000000093e-02,9.950960000000000014e-03,1.176400000000000053e-04
1.165000000000000036e+01,7.096645000000000036e-02,9.958349999999999494e-03,1.189699999999999943e-04
1.169999999999999929e+01,7.055472999999999606e-02,9.954769999999999938e-03,1.197900000000000034e-04
1.175000000000000000e+01,7.014826000000000394e-02,9.941719999999999377e-03,1.192700000000000016e-04
1.180000000000000071e+01,6.974155999999999411e-02,9.922939999999999885e-03,1.178899999999999978e-04
1.184999999999999964e+01,6.933446999999999527e-02,9.904369999999999147e-03,1.167600000000000002e-04
1.190000000000000036e+01,6.892800999999999789e-02,9.887589999999999921e-03,1.161099999999999979e-04
1.194999999999999929e+01,6.851888999999999896e-02,9.871450000000000363e-03,1.139500000000000051e-04
1.200000000000000000e+01,6.810275999999999830e-02,9.855370000000000449e-03,1.102400000000000016e-04
1.205000000000000071e+01,6.767531000000000241e-02,9.832689999999999833e-03,1.075700000000000018e-04
1.209999999999999964e+01,6.723477999999999399e-02,9.797079999999999678e-03,1.071399999999999940e-04
1.215000000000000036e+01,6.678285000000000471e-02,9.749719999999999914e-03,1.073199999999999957e-04
1.219999999999999929e+01,6.632068000000000685e-02,9.694370000000000764e-03,1.065400000000000066e-04
1.225000000000000000e+01,6.584816999999999754e-02,9.633130000000000165e-03,1.053400000000000045e-04
1.230000000000000071e+01,6.536408999999999969e-02,9.567610000000000697e-03,1.051800000000000060e-04
1.234999999999999964e+01,6.486540000000000361e-02,9.499000000000000499e-03,1.062699999999999973e-04
1.240000000000000036e+01,6.434787999999999619e-02,9.426600000000000257e-03,1.077899999999999963e-04
1.244999999999999929e+01,6.380943999999999505e-02,9.350610000000000518e-03,1.080999999999999984e-04
1.250000000000000000e+01,6.325527000000000233e-02,9.273460000000000730e-03,1.065000000000000002e-04
1.255000000000000071e+01,6.269813999999999943e-02,9.195860000000000145e-03,1.043200000000000041e-04
1.259999999999999964e+01,6.215012999999999788e-02,9.117460000000000842e-03,1.025299999999999958e-04
1.265000000000000036e+01,6.161646999999999957e-02,9.038289999999999172e-03,1.002900000000000037e-04
1.269999999999999929e+01,6.109814000000000217e-02,8.958439999999999806e-03,9.745838220000000254e-05
1.275000000000000000e+01,6.059438999999999798e-02,8.878560000000000618e-03,9.491208249999999761e-05
1.280000000000000071e+01,6.010262999999999717e-02,8.799889999999999449e-03,9.223765360000000060e-05
1.284999999999999964e+01,5.962143000000000304e-02,8.723510000000000292e-03,8.988099570000000315e-05
1.290000000000000036e+01,5.915026000000000311e-02,8.650569999999999787e-03,8.954021520000000466e-05
1.294999999999999929e+01,5.868508000000000058e-02,8.581079999999999611e-03,9.039103349999999732e-05
1.300000000000000000e+01,5.822085999999999928e-02,8.513579999999999759e-03,9.077012219999999688e-05
1.305000000000000071e+01,5.775497999999999743e-02,8.446199999999999194e-03,9.035962370000000558e-05
1.309999999999999964e+01,5.728607000000000143e-02,8.377360000000000362e-03,8.943060769999999760e-05
1.315000000000000036e+01,5.681291000000000119e-02,8.305740000000000692e-03,8.781676380000000086e-05
1.319999999999999929e+01,5.633661999999999698e-02,8.230960000000000706e-03,8.597565629999999860e-05
1.325000000000000000e+01,5.586105999999999711e-02,8.153399999999999884e-03,8.496326079999999689e-05
1.330000000000000071e+01,5.539050000000000223e-02,8.073300000000000268e-03,8.486373099999999672e-05
1.334999999999999964e+01,5.492963000000000012e-02,7.991639999999999508e-03,8.520964029999999567e-05
1.340000000000000036e+01,5.448457000000000300e-02,7.910129999999999592e-03,8.646621409999999885e-05
1.344999999999999929e+01,5.405919000000000002e-02,7.829110000000000236e-03,8.886643719999999785e-05
1.350000000000000000e+01,5.365186000000000260e-02,7.748119999999999834e-03,9.083734359999999909e-05
1.355000000000000071e+01,5.325839999999999741e-02,7.666959999999999574e-03,9.098402720000000547e-05
1.359999999999999964e+01,5.287627000000000299e-02,7.586050000000000432e-03,8.962522010000000341e-05
1.365000000000000036e+01,5.250503000000000114e-02,7.505539999999999781e-03,8.794474230000000152e-05
1.369999999999999929e+01,5.214420000000000166e-02,7.425239999999999618e-03,8.655106589999999407e-05
1.375000000000000000e+01,5.179235000000000089e-02,7.345090000000000299e-03,8.545699320000000264e-05
1.380000000000000071e+01,5.144809000000000188e-02,7.265070000000000208e-03,8.459610809999999477e-05
1.384999999999999964e+01,5.111128999999999672e-02,7.185760000000000237e-03,8.379477620000000372e-05
1.390000000000000036e+01,5.078321999999999697e-02,7.108549999999999938e-03,8.307184189999999629e-05
1.394999999999999929e+01,5.046569000000000055e-02,7.033659999999999739e-03,8.260288339999999471e-05
1.400000000000000000e+01,5.016033999999999771e-02,6.960939999999999662e-03,8.289573349999999473e-05
1.405000000000000071e+01,4.986701000000000328e-02,6.890610000000000138e-03,8.401834220000000645e-05
1.409999999999999964e+01,4.958313999999999777e-02,6.822739999999999881e-03,8.529787289999999646e-05
1.415000000000000036e+01,4.930537000000000114e-02,6.757329999999999760e-03,8.619586879999999781e-05
1.419999999999999929e+01,4.903032999999999697e-02,6.694679999999999728e-03,8.616039579999999504e-05
1.425000000000000000e+01,4.875564000000000286e-02,6.634649999999999749e-03,8.531745550000000597e-05
1.430000000000000071e+01,4.848047999999999941e-02,6.576860000000000345e-03,8.458427469999999935e-05
1.434999999999999964e+01,4.820445000000000285e-02,6.520889999999999673e-03,8.398313139999999681e-05
1.440000000000000036e+01,4.792790999999999718e-02,6.466389999999999812e-03,8.346832529999999827e-05
1.444999999999999929e+01,4.765197000000000183e-02,6.413440000000000286e-03,8.350643509999999793e-05
1.450000000000000000e+01,4.737622999999999834e-02,6.362490000000000159e-03,8.385413550000000115e-05
1.455000000000000071e+01,4.709827999999999931e-02,6.313080000000000427e-03,8.386828809999999671e-05
1.459999999999999964e+01,4.681513000000000341e-02,6.263109999999999684e-03,8.367489970000000605e-05
1.465000000000000036e+01,4.652367999999999781e-02,6.210720000000000303e-03,8.318594290000000532e-05
1.469999999999999929e+01,4.622182999999999847e-02,6.156009999999999954e-03,8.196845650000000405e-05
1.475000000000000000e+01,4.591005000000000086e-02,6.100259999999999710e-03,8.013816459999999566e-05
1.480000000000000071e+01,4.559099999999999958e-02,6.044380000000000239e-03,7.806371839999999833e-05
1.484999999999999964e+01,4.526818999999999982e-02,5.988720000000000328e-03,7.625030419999999820e-05
1.490000000000000036e+01,4.494476000000000027e-02,5.933550000000000109e-03,7.454079870000000546e-05
1.494999999999999929e+01,4.462370000000000225e-02,5.879320000000000379e-03,7.266547630000000672e-05
1.500000000000000000e+01,4.430806999999999801e-02,5.826429999999999630e-03,7.083071640000000290e-05
1.505000000000000071e+01,4.400045000000000345e-02,5.775129999999999847e-03,6.925911929999999572e-05
1.509999999999999964e+01,4.370219000000000187e-02,5.725509999999999627e-03,6.817456689999999416e-05
1.515000000000000036e+01,4.341289000000000259e-02,5.677459999999999625e-03,6.759160859999999659e-05
1.519999999999999929e+01,4.313133000000000244e-02,5.630800000000000041e-03,6.669099879999999629e-05
1.525000000000000000e+01,4.285817000000000099e-02,5.585500000000000187e-03,6.507417579999999892e-05
1.530000000000000071e+01,4.259609000000000312e-02,5.541650000000000395e-03,6.333872229999999888e-05
1.534999999999999964e+01,4.234674000000000077e-02,5.499310000000000309e-03,6.175685760000000364e-05
1.540000000000000036e+01,4.210955000000000253e-02,5.458049999999999881e-03,6.044886540000000058e-05
1.544999999999999929e+01,4.188163999999999776e-02,5.417169999999999798e-03,5.965876040000000249e-05
1.550000000000000000e+01,4.165797999999999723e-02,5.375839999999999785e-03,5.885603069999999687e-05
1.555000000000000071e+01,4.143398000000000220e-02,5.333570000000000151e-03,5.722807830000000318e-05
1.559999999999999964e+01,4.120870000000000088e-02,5.290440000000000420e-03,5.529173340000000125e-05
1.565000000000000036e+01,4.098306000000000171e-02,5.246989999999999987e-03,5.426159749999999882e-05
1.569999999999999929e+01,4.075575000000000031e-02,5.203659999999999709e-03,5.435431369999999912e-05
1.575000000000000000e+01,4.052259999999999890e-02,5.160389999999999942e-03,5.455384909999999831e-05
1.580000000000000071e+01,4.028023000000000020e-02,5.116859999999999985e-03,5.421135079999999675e-05
1.584999999999999964e+01,4.002817999999999654e-02,5.072990000000000312e-03,5.392850999999999775e-05
1.590000000000000036e+01,3.976600000000000273e-02,5.029070000000000068e-03,5.465298630000000327e-05
1.594999999999999929e+01,3.948908999999999753e-02,4.985469999999999659e-03,5.530273379999999802e-05
1.600000000000000000e+01,3.919261000000000272e-02,4.942629999999999940e-03,5.408152590000000001e-05
1.605000000000000071e+01,3.887883000000000311e-02,4.900869999999999879e-03,5.082716210000000118e-05
1.610000000000000142e+01,3.855859999999999843e-02,4.860249999999999987e-03,4.723127869999999728e-05
1.614999999999999858e+01,3.824527999999999955e-02,4.820470000000000310e-03,4.513639320000000112e-05
1.619999999999999929e+01,3.794754999999999656e-02,4.780979999999999779e-03,4.503279460000000011e-05
1.625000000000000000e+01,3.766681000000000196e-02,4.741509999999999996e-03,4.665974189999999978e-05
1.630000000000000071e+01,3.739792000000000116e-02,4.702099999999999856e-03,4.875643089999999946e-05
1.635000000000000142e+01,3.713368999999999698e-02,4.662600000000000251e-03,4.997306099999999760e-05
1.639999999999999858e+01,3.686977999999999783e-02,4.622760000000000064e-03,5.029265360000000155e-05
1.644999999999999929e+01,3.660489000000000104e-02,4.582469999999999946e-03,5.026549129999999862e-05
1.650000000000000000e+01,3.633891999999999678e-02,4.541850000000000054e-03,5.009559490000000336e-05
1.655000000000000071e+01,3.607210000000000277e-02,4.501240000000000102e-03,4.990815409999999671e-05
1.660000000000000142e+01,3.580466000000000204e-02,4.461119999999999843e-03,4.960552480000000322e-05
1.664999999999999858e+01,3.553718000000000155e-02,4.422180000000000381e-03,4.906753030000000096e-05
1.669999999999999929e+01,3.527091000000000254e-02,4.385049999999999712e-03,4.826378500000000262e-05
1.675000000000000000e+01,3.500778999999999697e-02,4.349900000000000294e-03,4.710064320000000184e-05
1.680000000000000071e+01,3.475054000000000337e-02,4.316330000000000167e-03,4.587184460000000015e-05
1.685000000000000142e+01,3.450142999999999960e-02,4.283740000000000291e-03,4.521023590000000316e-05
1.689999999999999858e+01,3.426040999999999809e-02,4.251579999999999596e-03,4.518813250000000082e-05
1.694999999999999929e+01,3.402523999999999826e-02,4.219239999999999970e-03,4.528863120000000005e-05
1.700000000000000000e+01,3.379349000000000242e-02,4.186249999999999867e-03,4.521147660000000309e-05
1.705000000000000071e+01,3.356384999999999924e-02,4.152409999999999608e-03,4.483906340000000092e-05
1.710000000000000142e+01,3.333653999999999784e-02,4.117759999999999823e-03,4.419140539999999852e-05
1.714999999999999858e+01,3.311301999999999995e-02,4.082510000000000132e-03,4.325933270000000317e-05
1.719999999999999929e+01,3.289592000000000210e-02,4.047040000000000012e-03,4.164935490000000001e-05
1.725000000000000000e+01,3.269021999999999900e-02,4.011709999999999929e-03,3.982574839999999825e-05
1.730000000000000071e+01,3.250128000000000045e-02,3.976839999999999715e-03,3.889134690000000180e-05
1.735000000000000142e+01,3.233053999999999789e-02,3.942639999999999860e-03,3.880495960000000284e-05
1.739999999999999858e+01,3.217594000000000010e-02,3.909229999999999650e-03,3.854401839999999790e-05
1.744999999999999929e+01,3.203595000000000054e-02,3.876520000000000053e-03,3.802524589999999727e-05
1.750000000000000000e+01,3.191017000000000159e-02,3.844339999999999910e-03,3.820034830000000028e-05
1.755000000000000071e+01,3.179586000000000218e-02,3.812610000000000131e-03,3.934402660000000220e-05
1.760000000000000142e+01,3.168689999999999701e-02,3.781360000000000103e-03,4.057808949999999824e-05
1.764999999999999858e+01,3.157693000000000305e-02,3.750519999999999809e-03,4.120302789999999665e-05
1.769999999999999929e+01,3.146195999999999715e-02,3.719849999999999806e-03,4.141585669999999853e-05
1.775000000000000000e+01,3.134006999999999765e-02,3.689089999999999904e-03,4.150575930000000095e-05
1.780000000000000071e+01,3.121037999999999937e-02,3.658320000000000061e-03,4.149866559999999680e-05
1.785000000000000142e+01,3.107272999999999979e-02,3.627930000000000130e-03,4.150786220000000210e-05
1.789999999999999858e+01,3.092692999999999831e-02,3.598379999999999981e-03,4.165329519999999932e-05
1.794999999999999929e+01,3.077221999999999943e-02,3.570080000000000215e-03,4.182959580000000267e-05
1.800000000000000000e+01,3.060741000000000156e-02,3.543290000000000155e-03,4.167994989999999900e-05
1.805000000000000071e+01,3.043213999999999989e-02,3.518079999999999818e-03,4.110672649999999980e-05
1.810000000000000142e+01,3.024707000000000090e-02,3.494249999999999960e-03,4.069667269999999745e-05
1.814999999999999858e+01,3.005207000000000017e-02,3.471479999999999878e-03,4.072259030000000289e-05
1.819999999999999929e+01,2.984550000000000050e-02,3.449460000000000113e-03,4.068677970000000198e-05
1.825000000000000000e+01,2.962634000000000101e-02,3.428050000000000194e-03,3.968561279999999728e-05
1.830000000000000071e+01,2.939784000000000147e-02,3.407129999999999968e-03,3.708009560000000024e-05
1.835000000000000142e+01,2.916952999999999907e-02,3.386450000000000050e-03,3.396040169999999826e-05
1.839999999999999858e+01,2.895293000000000172e-02,3.365679999999999800e-03,3.243729070000000254e-05
1.844999999999999929e+01,2.875354999999999925e-02,3.344540000000000013e-03,3.308494989999999743e-05
1.850000000000000000e+01,2.856848000000000026e-02,3.322920000000000040e-03,3.480327130000000150e-05
1.855000000000000071e+01,2.839061000000000015e-02,3.300870000000000019e-03,3.641102029999999701e-05
1.860000000000000142e+01,2.821366000000000152e-02,3.278479999999999849e-03,3.721522109999999807e-05
1.864999999999999858e+01,2.803486999999999993e-02,3.255819999999999981e-03,3.706452610000000002e-05
1.869999999999999929e+01,2.785535000000000094e-02,3.232909999999999864e-03,3.628498120000000029e-05
1.875000000000000000e+01,2.767858999999999944e-02,3.209790000000000126e-03,3.534518150000000108e-05
1.880000000000000071e+01,2.750841999999999871e-02,3.186599999999999936e-03,3.465669649999999677e-05
1.885000000000000142e+01,2.734726000000000171e-02,3.163589999999999978e-03,3.451486369999999716e-05
1.889999999999999858e+01,2.719480999999999982e-02,3.140959999999999933e-03,3.489406859999999726e-05
1.894999999999999929e+01,2.704824999999999938e-02,3.118829999999999953e-03,3.538329930000000265e-05
1.900000000000000000e+01,2.690381999999999843e-02,3.097139999999999962e-03,3.549813690000000113e-05
1.905000000000000071e+01,2.675900999999999974e-02,3.075640000000000145e-03,3.492252250000000137e-05
1.910000000000000142e+01,2.661385999999999960e-02,3.053999999999999857e-03,3.396430710000000015e-05
1.914999999999999858e+01,2.646996000000000071e-02,3.031910000000000074e-03,3.316712299999999920e-05
1.919999999999999929e+01,2.632871000000000170e-02,3.009210000000000010e-03,3.246123190000000281e-05
1.925000000000000000e+01,2.619159000000000070e-02,2.985919999999999980e-03,3.160512110000000244e-05
1.930000000000000071e+01,2.606088000000000154e-02,2.962209999999999843e-03,3.077710589999999859e-05
1.935000000000000142e+01,2.593890999999999905e-02,2.938319999999999908e-03,3.038190859999999945e-05
1.939999999999999858e+01,2.582629999999999995e-02,2.914519999999999871e-03,3.068532290000000043e-05
1.944999999999999929e+01,2.572100000000000081e-02,2.891050000000000043e-03,3.159814890000000069e-05
1.950000000000000000e+01,2.561872000000000107e-02,2.868059999999999967e-03,3.280586070000000230e-05
1.955000000000000071e+01,2.551408000000000148e-02,2.845560000000000016e-03,3.403820799999999732e-05
1.960000000000000142e+01,2.540161000000000155e-02,2.823490000000000114e-03,3.509270620000000331e-05
1.964999999999999858e+01,2.527665999999999941e-02,2.801829999999999946e-03,3.566179039999999701e-05
1.969999999999999929e+01,2.513659000000000032e-02,2.780620000000000140e-03,3.572469020000000291e-05
1.975000000000000000e+01,2.498084999999999889e-02,2.759900000000000027e-03,3.551286709999999807e-05
1.980000000000000071e+01,2.481016999999999945e-02,2.739670000000000039e-03,3.488952399999999755e-05
1.985000000000000142e+01,2.462676000000000101e-02,2.719889999999999981e-03,3.355636720000000243e-05
1.989999999999999858e+01,2.443526999999999852e-02,2.700389999999999995e-03,3.160928960000000199e-05
1.994999999999999929e+01,2.424248000000000028e-02,2.680940000000000146e-03,2.952154040000000104e-05
2.000000000000000000e+01,2.405575000000000074e-02,2.661290000000000183e-03,2.765047980000000106e-05


==> figs/data/OpenSBLI_TENO6_N512_M125_Re1600.csv <==
t,ke,soldis,dildis
5.000000000000000278e-02,1.249894200000000039e-01,4.689499999999999875e-04,5.906751729999999528e-07
1.000000000000000056e-01,1.250037999999999982e-01,4.696999999999999786e-04,2.284948620000000112e-06
1.499999999999999944e-01,1.250410100000000080e-01,4.710299999999999947e-04,4.854631769999999910e-06
2.000000000000000111e-01,1.250978199999999985e-01,4.729499999999999763e-04,7.966656729999999840e-06
2.500000000000000000e-01,1.251703799999999978e-01,4.754700000000000267e-04,1.123837000000000028e-05
2.999999999999999889e-01,1.252547800000000100e-01,4.785999999999999781e-04,1.430603159999999934e-05
3.499999999999999778e-01,1.253476099999999982e-01,4.823000000000000139e-04,1.689446940000000058e-05
4.000000000000000222e-01,1.254463700000000015e-01,4.865299999999999920e-04,1.886989010000000131e-05
4.500000000000000111e-01,1.255497799999999997e-01,4.912300000000000520e-04,2.025893959999999978e-05
5.000000000000000000e-01,1.256577700000000020e-01,4.962999999999999747e-04,2.122858350000000020e-05
5.500000000000000444e-01,1.257710999999999968e-01,5.016400000000000286e-04,2.203660499999999872e-05
5.999999999999999778e-01,1.258907999999999971e-01,5.071599999999999893e-04,2.297021240000000168e-05
6.500000000000000222e-01,1.260173500000000002e-01,5.127999999999999963e-04,2.428707450000000019e-05
6.999999999999999556e-01,1.261499100000000040e-01,5.184999999999999722e-04,2.616585510000000151e-05
7.500000000000000000e-01,1.262857199999999902e-01,5.242499999999999764e-04,2.866985850000000122e-05
8.000000000000000444e-01,1.264199400000000084e-01,5.300500000000000090e-04,3.172958180000000285e-05
8.499999999999999778e-01,1.265461200000000119e-01,5.359300000000000001e-04,3.515378810000000090e-05
9.000000000000000222e-01,1.266572499999999990e-01,5.419100000000000479e-04,3.867731670000000154e-05
9.499999999999999556e-01,1.267471900000000096e-01,5.480399999999999638e-04,4.204138419999999980e-05
1.000000000000000000e+00,1.268120799999999937e-01,5.543600000000000524e-04,4.508063990000000116e-05
1.050000000000000044e+00,1.268511900000000026e-01,5.609099999999999676e-04,4.777659539999999866e-05
1.100000000000000089e+00,1.268668799999999874e-01,5.676999999999999755e-04,5.024828000000000335e-05
1.149999999999999911e+00,1.268637900000000041e-01,5.747400000000000165e-04,5.268602990000000052e-05
1.199999999999999956e+00,1.268476500000000062e-01,5.820499999999999719e-04,5.526872529999999809e-05
1.250000000000000000e+00,1.268243699999999918e-01,5.895899999999999709e-04,5.811646000000000227e-05
1.300000000000000044e+00,1.267995399999999884e-01,5.973499999999999643e-04,6.130841469999999687e-05
1.350000000000000089e+00,1.267784600000000095e-01,6.052800000000000324e-04,6.494605129999999889e-05
1.399999999999999911e+00,1.267662400000000023e-01,6.133300000000000383e-04,6.921031879999999914e-05
1.449999999999999956e+00,1.267675500000000066e-01,6.214700000000000519e-04,7.438427909999999947e-05
1.500000000000000000e+00,1.267862499999999892e-01,6.296299999999999467e-04,8.085610199999999871e-05
1.550000000000000044e+00,1.268246299999999938e-01,6.377800000000000092e-04,8.914078030000000560e-05
1.600000000000000089e+00,1.268829300000000049e-01,6.459200000000000228e-04,9.996666970000000270e-05
1.649999999999999911e+00,1.269588899999999909e-01,6.540499999999999873e-04,1.144599999999999985e-04
1.699999999999999956e+00,1.270478999999999914e-01,6.621900000000000008e-04,1.344200000000000039e-04
1.750000000000000000e+00,1.271434300000000017e-01,6.704000000000000323e-04,1.618799999999999883e-04
1.800000000000000044e+00,1.272376699999999972e-01,6.787300000000000017e-04,1.952099999999999962e-04
1.850000000000000089e+00,1.273232900000000056e-01,6.872500000000000353e-04,2.312000000000000090e-04
1.899999999999999911e+00,1.273943399999999948e-01,6.960300000000000428e-04,2.670600000000000079e-04
1.949999999999999956e+00,1.274467800000000095e-01,7.051100000000000033e-04,3.011900000000000081e-04
2.000000000000000000e+00,1.274784099999999865e-01,7.145699999999999838e-04,3.337999999999999821e-04
2.049999999999999822e+00,1.274880499999999917e-01,7.244499999999999638e-04,3.639100000000000039e-04
2.100000000000000089e+00,1.274761899999999892e-01,7.347900000000000308e-04,3.895999999999999832e-04
2.149999999999999911e+00,1.274450299999999869e-01,7.456700000000000350e-04,4.103700000000000164e-04
2.200000000000000178e+00,1.273979699999999993e-01,7.571500000000000539e-04,4.295699999999999952e-04
2.250000000000000000e+00,1.273374700000000082e-01,7.692999999999999968e-04,4.479099999999999857e-04
2.299999999999999822e+00,1.272642800000000074e-01,7.821100000000000317e-04,4.616700000000000166e-04
2.350000000000000089e+00,1.271803699999999870e-01,7.956699999999999494e-04,4.697899999999999862e-04
2.399999999999999911e+00,1.270883200000000046e-01,8.099999999999999561e-04,4.775299999999999901e-04
2.450000000000000178e+00,1.269898000000000138e-01,8.251099999999999927e-04,4.849899999999999762e-04
2.500000000000000000e+00,1.268860199999999883e-01,8.409599999999999714e-04,4.883199999999999867e-04
2.549999999999999822e+00,1.267805599999999866e-01,8.574799999999999827e-04,4.872499999999999987e-04
2.600000000000000089e+00,1.266775900000000066e-01,8.746599999999999774e-04,4.859199999999999826e-04
2.649999999999999911e+00,1.265808400000000000e-01,8.924700000000000254e-04,4.836400000000000247e-04
2.700000000000000178e+00,1.264937499999999881e-01,9.107499999999999927e-04,4.799900000000000173e-04
2.750000000000000000e+00,1.264199699999999926e-01,9.294600000000000084e-04,4.733100000000000068e-04
2.799999999999999822e+00,1.263627999999999973e-01,9.485299999999999461e-04,4.649499999999999987e-04
2.850000000000000089e+00,1.263244799999999890e-01,9.679299999999999840e-04,4.554800000000000233e-04
2.899999999999999911e+00,1.263061199999999940e-01,9.875699999999998976e-04,4.452999999999999819e-04
2.950000000000000178e+00,1.263077400000000017e-01,1.007499999999999932e-03,4.343600000000000087e-04
3.000000000000000000e+00,1.263285100000000050e-01,1.027670000000000059e-03,4.227200000000000185e-04
3.049999999999999822e+00,1.263671500000000114e-01,1.048129999999999982e-03,4.101800000000000064e-04
3.100000000000000089e+00,1.264223499999999889e-01,1.068960000000000092e-03,3.970800000000000132e-04
3.149999999999999911e+00,1.264929599999999876e-01,1.090320000000000091e-03,3.831199999999999775e-04
3.200000000000000178e+00,1.265782099999999966e-01,1.112289999999999937e-03,3.690899999999999780e-04
3.250000000000000000e+00,1.266773999999999956e-01,1.135189999999999897e-03,3.561300000000000208e-04
3.299999999999999822e+00,1.267895300000000114e-01,1.159169999999999949e-03,3.453999999999999931e-04
3.350000000000000089e+00,1.269122199999999923e-01,1.184359999999999970e-03,3.367500000000000267e-04
3.399999999999999911e+00,1.270419899999999935e-01,1.210820000000000039e-03,3.300500000000000265e-04
3.450000000000000178e+00,1.271751100000000079e-01,1.238670000000000092e-03,3.258199999999999942e-04
3.500000000000000000e+00,1.273074499999999887e-01,1.268000000000000030e-03,3.244499999999999988e-04
3.549999999999999822e+00,1.274338899999999941e-01,1.298799999999999911e-03,3.246799999999999881e-04
3.600000000000000089e+00,1.275493099999999991e-01,1.331029999999999974e-03,3.262200000000000039e-04
3.649999999999999911e+00,1.276490700000000034e-01,1.364519999999999926e-03,3.282399999999999879e-04
3.700000000000000178e+00,1.277294099999999877e-01,1.398970000000000031e-03,3.303900000000000131e-04
3.750000000000000000e+00,1.277871700000000055e-01,1.434090000000000061e-03,3.332599999999999907e-04
3.799999999999999822e+00,1.278190100000000107e-01,1.469519999999999984e-03,3.355400000000000028e-04
3.850000000000000089e+00,1.278220599999999874e-01,1.505030000000000083e-03,3.365900000000000012e-04
3.899999999999999911e+00,1.277943500000000010e-01,1.540579999999999944e-03,3.355400000000000028e-04
3.950000000000000178e+00,1.277360399999999951e-01,1.576219999999999921e-03,3.324299999999999868e-04
4.000000000000000000e+00,1.276496000000000020e-01,1.612090000000000051e-03,3.272099999999999792e-04
4.049999999999999822e+00,1.275397299999999901e-01,1.648340000000000092e-03,3.210399999999999756e-04
4.099999999999999645e+00,1.274121300000000123e-01,1.685120000000000021e-03,3.147499999999999799e-04
4.150000000000000355e+00,1.272724399999999867e-01,1.722589999999999972e-03,3.084299999999999997e-04
4.200000000000000178e+00,1.271256500000000067e-01,1.760920000000000020e-03,3.019799999999999785e-04
4.250000000000000000e+00,1.269759099999999974e-01,1.800270000000000082e-03,2.964099999999999895e-04
4.299999999999999822e+00,1.268258999999999914e-01,1.840779999999999977e-03,2.923399999999999827e-04
4.349999999999999645e+00,1.266765800000000108e-01,1.882509999999999999e-03,2.897600000000000176e-04
4.400000000000000355e+00,1.265273299999999934e-01,1.925440000000000051e-03,2.889500000000000033e-04
4.450000000000000178e+00,1.263759299999999974e-01,1.969499999999999897e-03,2.900099999999999965e-04
4.500000000000000000e+00,1.262190599999999940e-01,2.014530000000000053e-03,2.935099999999999732e-04
4.549999999999999822e+00,1.260526700000000055e-01,2.060329999999999974e-03,2.996399999999999975e-04
4.599999999999999645e+00,1.258727799999999897e-01,2.106699999999999979e-03,3.085300000000000022e-04
4.650000000000000355e+00,1.256763200000000080e-01,2.153570000000000050e-03,3.216299999999999953e-04
4.700000000000000178e+00,1.254613599999999940e-01,2.200839999999999914e-03,3.376899999999999737e-04
4.750000000000000000e+00,1.252278599999999964e-01,2.248580000000000023e-03,3.557899999999999800e-04
4.799999999999999822e+00,1.249769000000000019e-01,2.296750000000000180e-03,3.739799999999999939e-04
4.849999999999999645e+00,1.247101099999999990e-01,2.345299999999999815e-03,3.913799999999999831e-04
4.900000000000000355e+00,1.244290900000000061e-01,2.394219999999999855e-03,4.080999999999999992e-04
4.950000000000000178e+00,1.241352500000000025e-01,2.443499999999999926e-03,4.232999999999999892e-04
5.000000000000000000e+00,1.238304199999999966e-01,2.493120000000000145e-03,4.370999999999999994e-04
5.049999999999999822e+00,1.235168100000000047e-01,2.543269999999999819e-03,4.495599999999999987e-04
5.099999999999999645e+00,1.231963799999999942e-01,2.594270000000000083e-03,4.607699999999999947e-04
5.150000000000000355e+00,1.228702799999999984e-01,2.646289999999999927e-03,4.709399999999999871e-04
5.200000000000000178e+00,1.225388200000000066e-01,2.699480000000000195e-03,4.797399999999999842e-04
5.250000000000000000e+00,1.222020800000000046e-01,2.753880000000000217e-03,4.879800000000000001e-04
5.299999999999999822e+00,1.218603699999999956e-01,2.809729999999999867e-03,4.957899999999999677e-04
5.349999999999999645e+00,1.215139300000000061e-01,2.867160000000000108e-03,5.030100000000000239e-04
5.400000000000000355e+00,1.211627400000000049e-01,2.926310000000000109e-03,5.105300000000000333e-04
5.450000000000000178e+00,1.208068399999999987e-01,2.987130000000000167e-03,5.191899999999999944e-04
5.500000000000000000e+00,1.204465799999999975e-01,3.049759999999999884e-03,5.285700000000000164e-04
5.549999999999999822e+00,1.200829999999999953e-01,3.114379999999999926e-03,5.394399999999999716e-04
5.599999999999999645e+00,1.197177100000000050e-01,3.180829999999999942e-03,5.510600000000000264e-04
5.650000000000000355e+00,1.193530299999999988e-01,3.248609999999999866e-03,5.637199999999999763e-04
5.700000000000000178e+00,1.189914900000000053e-01,3.317169999999999928e-03,5.772600000000000127e-04
5.750000000000000000e+00,1.186355999999999938e-01,3.386259999999999878e-03,5.916800000000000271e-04
5.799999999999999822e+00,1.182875500000000052e-01,3.456170000000000162e-03,6.067699999999999656e-04
5.849999999999999645e+00,1.179490799999999978e-01,3.527189999999999926e-03,6.220899999999999477e-04
5.900000000000000355e+00,1.176215699999999947e-01,3.599919999999999943e-03,6.372100000000000333e-04
5.950000000000000178e+00,1.173060600000000037e-01,3.674839999999999964e-03,6.524900000000000361e-04
6.000000000000000000e+00,1.170036400000000060e-01,3.752199999999999806e-03,6.678499999999999975e-04
6.049999999999999822e+00,1.167158699999999993e-01,3.832949999999999899e-03,6.828000000000000085e-04
6.099999999999999645e+00,1.164451700000000006e-01,3.917740000000000285e-03,6.977799999999999498e-04
6.150000000000000355e+00,1.161940999999999946e-01,4.007140000000000181e-03,7.105399999999999563e-04
6.200000000000000178e+00,1.159646399999999938e-01,4.101620000000000266e-03,7.226700000000000181e-04
6.250000000000000000e+00,1.157566899999999954e-01,4.200630000000000336e-03,7.310399999999999667e-04
6.299999999999999822e+00,1.155676699999999973e-01,4.302529999999999723e-03,7.358700000000000137e-04
6.349999999999999645e+00,1.153926700000000027e-01,4.405270000000000193e-03,7.384099999999999995e-04
6.400000000000000355e+00,1.152247099999999941e-01,4.506600000000000363e-03,7.336400000000000299e-04
6.450000000000000178e+00,1.150568200000000041e-01,4.605139999999999754e-03,7.254600000000000371e-04
6.500000000000000000e+00,1.148820100000000066e-01,4.700260000000000375e-03,7.187600000000000369e-04
6.549999999999999822e+00,1.146939500000000028e-01,4.791659999999999670e-03,7.119999999999999593e-04
6.599999999999999645e+00,1.144882200000000017e-01,4.879900000000000383e-03,7.056999999999999688e-04
6.650000000000000355e+00,1.142614400000000058e-01,4.965370000000000200e-03,7.031900000000000216e-04
6.700000000000000178e+00,1.140109099999999931e-01,5.047239999999999713e-03,7.069900000000000056e-04
6.750000000000000000e+00,1.137339500000000003e-01,5.124519999999999596e-03,7.065300000000000269e-04
6.799999999999999822e+00,1.134299299999999983e-01,5.196410000000000265e-03,7.028400000000000402e-04
6.849999999999999645e+00,1.130994800000000022e-01,5.262769999999999948e-03,6.969199999999999614e-04
6.900000000000000355e+00,1.127448800000000056e-01,5.324680000000000038e-03,6.891799999999999576e-04
6.950000000000000178e+00,1.123699100000000034e-01,5.384550000000000100e-03,6.771000000000000326e-04
7.000000000000000000e+00,1.119801500000000005e-01,5.445189999999999926e-03,6.596100000000000357e-04
7.049999999999999822e+00,1.115828700000000007e-01,5.509219999999999569e-03,6.432799999999999803e-04
7.099999999999999645e+00,1.111846699999999993e-01,5.578959999999999995e-03,6.252500000000000462e-04
7.150000000000000355e+00,1.107902999999999943e-01,5.655730000000000306e-03,6.013000000000000332e-04
7.200000000000000178e+00,1.104029400000000050e-01,5.739870000000000215e-03,5.762900000000000271e-04
7.250000000000000000e+00,1.100232000000000016e-01,5.831099999999999652e-03,5.504200000000000325e-04
7.299999999999999822e+00,1.096490700000000013e-01,5.928700000000000289e-03,5.252600000000000498e-04
7.349999999999999645e+00,1.092790200000000045e-01,6.031550000000000106e-03,5.027400000000000011e-04
7.400000000000000355e+00,1.089120600000000050e-01,6.138260000000000417e-03,4.813999999999999920e-04
7.450000000000000178e+00,1.085499600000000009e-01,6.247889999999999867e-03,4.669599999999999879e-04
7.500000000000000000e+00,1.081949400000000033e-01,6.360410000000000369e-03,4.555699999999999767e-04
7.549999999999999822e+00,1.078494400000000047e-01,6.476380000000000331e-03,4.472400000000000073e-04
7.599999999999999645e+00,1.075151200000000057e-01,6.596069999999999885e-03,4.391600000000000169e-04
7.650000000000000355e+00,1.071927099999999966e-01,6.718209999999999633e-03,4.305499999999999757e-04
7.700000000000000178e+00,1.068812199999999990e-01,6.840569999999999810e-03,4.218000000000000070e-04
7.750000000000000000e+00,1.065786499999999970e-01,6.961700000000000353e-03,4.131800000000000251e-04
7.799999999999999822e+00,1.062836600000000020e-01,7.082230000000000122e-03,4.047000000000000250e-04
7.849999999999999645e+00,1.059954399999999963e-01,7.203819999999999668e-03,3.969700000000000160e-04
7.900000000000000355e+00,1.057122699999999971e-01,7.327519999999999693e-03,3.900999999999999954e-04
7.950000000000000178e+00,1.054307699999999931e-01,7.450759999999999848e-03,3.844399999999999987e-04
8.000000000000000000e+00,1.051452199999999976e-01,7.564959999999999914e-03,3.795700000000000267e-04
8.050000000000000711e+00,1.048479900000000020e-01,7.657340000000000327e-03,3.757000000000000248e-04
8.099999999999999645e+00,1.045304900000000037e-01,7.717260000000000092e-03,3.724399999999999781e-04
8.150000000000000355e+00,1.041854900000000056e-01,7.747910000000000214e-03,3.685699999999999762e-04
8.199999999999999289e+00,1.038091200000000047e-01,7.770479999999999748e-03,3.629700000000000027e-04
8.250000000000000000e+00,1.034004300000000015e-01,7.797939999999999733e-03,3.561500000000000104e-04
8.300000000000000711e+00,1.029592000000000007e-01,7.831140000000000323e-03,3.502299999999999858e-04
8.349999999999999645e+00,1.024856900000000043e-01,7.865769999999999360e-03,3.457800000000000131e-04
8.400000000000000355e+00,1.019837900000000047e-01,7.897329999999999281e-03,3.438800000000000212e-04
8.449999999999999289e+00,1.014616500000000004e-01,7.925669999999999243e-03,3.450700000000000013e-04
8.500000000000000000e+00,1.009289399999999948e-01,7.955389999999999684e-03,3.487100000000000139e-04
8.550000000000000711e+00,1.003932300000000000e-01,7.991619999999999627e-03,3.525800000000000158e-04
8.599999999999999645e+00,9.985926999999999998e-02,8.038639999999999675e-03,3.554599999999999882e-04
8.650000000000000355e+00,9.933039000000000451e-02,8.098080000000000556e-03,3.561999999999999845e-04
8.699999999999999289e+00,9.880874000000000601e-02,8.169990000000000238e-03,3.536799999999999883e-04
8.750000000000000000e+00,9.829379000000000588e-02,8.256390000000000604e-03,3.469300000000000140e-04
8.800000000000000711e+00,9.778343999999999925e-02,8.359679999999999542e-03,3.356899999999999793e-04
8.849999999999999645e+00,9.727553999999999368e-02,8.478579999999999450e-03,3.236399999999999845e-04
8.900000000000000355e+00,9.676563999999999999e-02,8.607220000000000495e-03,3.116899999999999922e-04
8.949999999999999289e+00,9.625316999999999901e-02,8.738259999999999431e-03,2.996100000000000130e-04
9.000000000000000000e+00,9.574494000000000060e-02,8.866699999999999929e-03,2.879700000000000228e-04
9.050000000000000711e+00,9.525039999999999896e-02,8.988019999999999343e-03,2.775300000000000076e-04
9.099999999999999645e+00,9.477625000000000632e-02,9.097539999999999447e-03,2.692999999999999864e-04
9.150000000000000355e+00,9.432306999999999497e-02,9.192219999999999211e-03,2.640499999999999944e-04
9.199999999999999289e+00,9.388446999999999765e-02,9.271099999999999133e-03,2.612199999999999960e-04
9.250000000000000000e+00,9.345069000000000292e-02,9.335410000000000583e-03,2.590499999999999812e-04
9.300000000000000711e+00,9.301553999999999378e-02,9.387390000000000664e-03,2.570200000000000024e-04
9.349999999999999645e+00,9.258049999999999613e-02,9.431099999999999553e-03,2.560400000000000219e-04
9.400000000000000355e+00,9.215088999999999919e-02,9.470040000000000749e-03,2.573599999999999889e-04
9.449999999999999289e+00,9.172742000000000395e-02,9.503730000000000164e-03,2.609800000000000119e-04
9.500000000000000000e+00,9.130315999999999432e-02,9.529620000000000798e-03,2.643799999999999861e-04
9.550000000000000711e+00,9.086953000000000391e-02,9.542919999999999875e-03,2.637200000000000026e-04
9.599999999999999645e+00,9.042303000000000146e-02,9.539100000000000010e-03,2.594900000000000245e-04
9.650000000000000355e+00,8.996534999999999949e-02,9.522900000000000809e-03,2.512300000000000188e-04
9.699999999999999289e+00,8.950286000000000353e-02,9.503589999999999260e-03,2.404999999999999911e-04
9.750000000000000000e+00,8.903861999999999888e-02,9.489579999999999196e-03,2.314799999999999996e-04
9.800000000000000711e+00,8.856516999999999862e-02,9.481659999999999394e-03,2.242199999999999911e-04
9.849999999999999645e+00,8.807020000000000126e-02,9.475829999999999323e-03,2.168299999999999958e-04
9.900000000000000355e+00,8.755016999999999661e-02,9.472619999999999305e-03,2.082300000000000036e-04
9.949999999999999289e+00,8.702081999999999873e-02,9.478969999999999757e-03,2.035000000000000133e-04
1.000000000000000000e+01,8.650399999999999756e-02,9.501090000000000230e-03,2.038800000000000063e-04
1.005000000000000071e+01,8.601039000000000601e-02,9.540460000000000607e-03,2.044699999999999990e-04
1.009999999999999964e+01,8.554190000000000405e-02,9.588769999999999932e-03,2.009299999999999888e-04
1.015000000000000036e+01,8.510162999999999756e-02,9.636219999999999161e-03,1.948100000000000135e-04
1.019999999999999929e+01,8.469208999999999765e-02,9.677869999999999875e-03,1.887500000000000072e-04
1.025000000000000000e+01,8.430954999999999699e-02,9.712039999999999909e-03,1.836700000000000084e-04
1.030000000000000071e+01,8.394709999999999672e-02,9.735729999999999731e-03,1.784500000000000008e-04
1.034999999999999964e+01,8.360128999999999477e-02,9.747089999999999921e-03,1.752400000000000095e-04
1.040000000000000036e+01,8.326545000000000474e-02,9.749120000000000008e-03,1.729699999999999922e-04
1.044999999999999929e+01,8.292923000000000655e-02,9.742340000000000375e-03,1.688700000000000010e-04
1.050000000000000000e+01,8.258685000000000331e-02,9.728240000000000845e-03,1.646499999999999906e-04
1.055000000000000071e+01,8.223318000000000294e-02,9.713249999999999662e-03,1.620000000000000075e-04
1.059999999999999964e+01,8.185948999999999309e-02,9.702719999999999748e-03,1.603399999999999997e-04
1.065000000000000036e+01,8.145897000000000554e-02,9.694650000000000836e-03,1.586799999999999918e-04
1.069999999999999929e+01,8.103063000000000626e-02,9.691029999999999783e-03,1.544399999999999918e-04
1.075000000000000000e+01,8.057894000000000168e-02,9.701069999999999138e-03,1.479200000000000068e-04
1.080000000000000071e+01,8.010823999999999723e-02,9.730350000000000457e-03,1.420199999999999989e-04
1.084999999999999964e+01,7.961846000000000201e-02,9.776160000000000752e-03,1.379599999999999869e-04
1.090000000000000036e+01,7.910810999999999538e-02,9.833629999999999455e-03,1.339799999999999878e-04
1.094999999999999929e+01,7.857828000000000035e-02,9.900040000000000576e-03,1.309399999999999898e-04
1.100000000000000000e+01,7.803005999999999831e-02,9.969600000000000337e-03,1.307199999999999953e-04
1.105000000000000071e+01,7.746445000000000414e-02,1.003438000000000073e-02,1.323700000000000083e-04
1.109999999999999964e+01,7.688691999999999749e-02,1.008998000000000013e-02,1.331199999999999994e-04
1.115000000000000036e+01,7.630821000000000132e-02,1.014189000000000063e-02,1.322399999999999943e-04
1.119999999999999929e+01,7.573947999999999792e-02,1.019558999999999917e-02,1.317000000000000028e-04
1.125000000000000000e+01,7.518547000000000424e-02,1.024950999999999987e-02,1.316300000000000120e-04
1.130000000000000071e+01,7.464386000000000632e-02,1.030120999999999988e-02,1.307699999999999965e-04
1.134999999999999964e+01,7.411125999999999825e-02,1.035060999999999967e-02,1.280700000000000122e-04
1.140000000000000036e+01,7.358873999999999971e-02,1.039856999999999934e-02,1.248400000000000041e-04
1.144999999999999929e+01,7.308038999999999508e-02,1.044571000000000041e-02,1.230299999999999927e-04
1.150000000000000000e+01,7.258813999999999544e-02,1.049056999999999941e-02,1.221000000000000134e-04
1.155000000000000071e+01,7.211109999999999742e-02,1.052825999999999936e-02,1.201000000000000055e-04
1.159999999999999964e+01,7.164940000000000198e-02,1.055667000000000064e-02,1.181499999999999987e-04
1.165000000000000036e+01,7.120340999999999476e-02,1.057546000000000007e-02,1.185999999999999961e-04
1.169999999999999929e+01,7.076902999999999666e-02,1.057944000000000072e-02,1.188899999999999950e-04
1.175000000000000000e+01,7.034182999999999408e-02,1.056850999999999971e-02,1.172399999999999956e-04
1.180000000000000071e+01,6.991880000000000317e-02,1.054735000000000048e-02,1.151199999999999956e-04
1.184999999999999964e+01,6.949840999999999658e-02,1.052115999999999989e-02,1.140000000000000063e-04
1.190000000000000036e+01,6.907908999999999577e-02,1.049325000000000084e-02,1.143700000000000044e-04
1.194999999999999929e+01,6.865651999999999866e-02,1.045919000000000015e-02,1.129100000000000015e-04
1.200000000000000000e+01,6.822910000000000086e-02,1.041942000000000042e-02,1.095399999999999982e-04
1.205000000000000071e+01,6.779710999999999377e-02,1.038084000000000055e-02,1.076099999999999946e-04
1.209999999999999964e+01,6.735760999999999832e-02,1.033808999999999943e-02,1.073699999999999969e-04
1.215000000000000036e+01,6.690888000000000391e-02,1.028033000000000072e-02,1.069499999999999975e-04
1.219999999999999929e+01,6.645426000000000111e-02,1.021046999999999927e-02,1.068300000000000055e-04
1.225000000000000000e+01,6.599641000000000535e-02,1.013426000000000084e-02,1.069799999999999956e-04
1.230000000000000071e+01,6.553219000000000405e-02,1.005278000000000074e-02,1.067800000000000043e-04
1.234999999999999964e+01,6.505368000000000261e-02,9.965859999999999996e-03,1.065599999999999962e-04
1.240000000000000036e+01,6.455432999999999311e-02,9.874700000000000144e-03,1.072000000000000036e-04
1.244999999999999929e+01,6.403258000000000560e-02,9.778480000000000852e-03,1.076200000000000030e-04
1.250000000000000000e+01,6.349377999999999966e-02,9.679119999999999391e-03,1.061300000000000020e-04
1.255000000000000071e+01,6.295009999999999495e-02,9.582300000000000192e-03,1.037799999999999991e-04
1.259999999999999964e+01,6.241323000000000010e-02,9.490619999999999959e-03,1.019100000000000051e-04
1.265000000000000036e+01,6.188750999999999974e-02,9.403500000000000400e-03,9.970682689999999437e-05
1.269999999999999929e+01,6.137225000000000319e-02,9.319879999999999137e-03,9.690730869999999606e-05
1.275000000000000000e+01,6.086566000000000198e-02,9.237540000000000681e-03,9.462831960000000499e-05
1.280000000000000071e+01,6.036554000000000225e-02,9.155059999999999587e-03,9.262721029999999519e-05
1.284999999999999964e+01,5.987213000000000257e-02,9.073049999999999171e-03,9.070400789999999447e-05
1.290000000000000036e+01,5.938832000000000139e-02,8.994379999999999736e-03,9.023991699999999621e-05
1.294999999999999929e+01,5.891435999999999895e-02,8.921580000000000135e-03,9.134198970000000518e-05
1.300000000000000000e+01,5.844610000000000083e-02,8.854380000000000236e-03,9.247122169999999518e-05
1.305000000000000071e+01,5.797788000000000247e-02,8.790660000000000487e-03,9.250097600000000190e-05
1.309999999999999964e+01,5.750547000000000297e-02,8.727969999999999826e-03,9.169916339999999633e-05
1.315000000000000036e+01,5.702717000000000203e-02,8.664210000000000314e-03,9.027719970000000211e-05
1.319999999999999929e+01,5.654543000000000069e-02,8.597979999999999859e-03,8.846160260000000201e-05
1.325000000000000000e+01,5.606661000000000283e-02,8.528779999999999695e-03,8.704047060000000215e-05
1.330000000000000071e+01,5.559729000000000060e-02,8.457100000000000381e-03,8.687225189999999537e-05
1.334999999999999964e+01,5.514071999999999724e-02,8.383840000000000042e-03,8.761457840000000602e-05
1.340000000000000036e+01,5.469816000000000261e-02,8.309930000000000094e-03,8.869095780000000370e-05
1.344999999999999929e+01,5.427022000000000096e-02,8.235910000000000800e-03,9.013623809999999487e-05
1.350000000000000000e+01,5.385579000000000061e-02,8.161679999999999283e-03,9.093604799999999600e-05
1.355000000000000071e+01,5.345387000000000055e-02,8.087419999999999679e-03,9.041475860000000185e-05
1.359999999999999964e+01,5.306461999999999984e-02,8.013819999999999624e-03,8.943632839999999921e-05
1.365000000000000036e+01,5.268736999999999726e-02,7.940449999999999939e-03,8.887074009999999704e-05
1.369999999999999929e+01,5.231929999999999914e-02,7.865379999999999941e-03,8.821088210000000178e-05
1.375000000000000000e+01,5.195755999999999986e-02,7.786569999999999603e-03,8.720659689999999970e-05
1.380000000000000071e+01,5.160134999999999722e-02,7.702940000000000134e-03,8.673388389999999771e-05
1.384999999999999964e+01,5.125086999999999698e-02,7.615310000000000135e-03,8.667143650000000150e-05
1.390000000000000036e+01,5.090686999999999990e-02,7.526780000000000276e-03,8.597322639999999626e-05
1.394999999999999929e+01,5.057203999999999866e-02,7.439699999999999612e-03,8.493841910000000342e-05
1.400000000000000000e+01,5.024970000000000131e-02,7.354000000000000294e-03,8.443714829999999778e-05
1.405000000000000071e+01,4.994155000000000122e-02,7.269079999999999812e-03,8.483758119999999347e-05
1.409999999999999964e+01,4.964683999999999764e-02,7.185069999999999998e-03,8.631628749999999464e-05
1.415000000000000036e+01,4.936238999999999905e-02,7.102599999999999712e-03,8.812956720000000366e-05
1.419999999999999929e+01,4.908424000000000120e-02,7.023080000000000121e-03,8.873835049999999856e-05
1.425000000000000000e+01,4.880994999999999778e-02,6.947540000000000313e-03,8.830928860000000183e-05
1.430000000000000071e+01,4.853792999999999996e-02,6.875970000000000346e-03,8.779724760000000522e-05
1.434999999999999964e+01,4.826653000000000193e-02,6.808340000000000398e-03,8.695117939999999750e-05
1.440000000000000036e+01,4.799619000000000107e-02,6.744970000000000306e-03,8.590895529999999865e-05
1.444999999999999929e+01,4.772868999999999723e-02,6.685649999999999579e-03,8.588709169999999627e-05
1.450000000000000000e+01,4.746242999999999990e-02,6.627649999999999687e-03,8.687333540000000273e-05
1.455000000000000071e+01,4.719283999999999979e-02,6.566909999999999588e-03,8.720552449999999407e-05
1.459999999999999964e+01,4.691738000000000158e-02,6.502710000000000087e-03,8.630434790000000617e-05
1.465000000000000036e+01,4.663578000000000168e-02,6.436370000000000285e-03,8.453400350000000031e-05
1.469999999999999929e+01,4.634777999999999815e-02,6.368859999999999626e-03,8.247958519999999769e-05
1.475000000000000000e+01,4.605267999999999862e-02,6.300749999999999927e-03,8.079110980000000391e-05
1.480000000000000071e+01,4.574935000000000113e-02,6.231689999999999799e-03,7.936597129999999414e-05
1.484999999999999964e+01,4.543769999999999754e-02,6.161129999999999905e-03,7.787805400000000319e-05
1.490000000000000036e+01,4.512007999999999991e-02,6.089230000000000163e-03,7.622004540000000159e-05
1.494999999999999929e+01,4.480064999999999742e-02,6.017040000000000409e-03,7.454802839999999473e-05
1.500000000000000000e+01,4.448309999999999764e-02,5.946070000000000348e-03,7.290183959999999681e-05
1.505000000000000071e+01,4.416984999999999661e-02,5.877639999999999948e-03,7.076053050000000134e-05
1.509999999999999964e+01,4.386393000000000236e-02,5.812099999999999732e-03,6.861385450000000272e-05
1.515000000000000036e+01,4.356850000000000306e-02,5.749169999999999628e-03,6.750936689999999924e-05
1.519999999999999929e+01,4.328440000000000065e-02,5.688870000000000385e-03,6.683902039999999598e-05
1.525000000000000000e+01,4.301158000000000065e-02,5.631589999999999686e-03,6.528756980000000292e-05
1.530000000000000071e+01,4.275127000000000094e-02,5.578200000000000172e-03,6.313924660000000237e-05
1.534999999999999964e+01,4.250389999999999724e-02,5.529079999999999585e-03,6.149247510000000448e-05
1.540000000000000036e+01,4.226661000000000307e-02,5.483009999999999967e-03,6.056784040000000226e-05
1.544999999999999929e+01,4.203496000000000316e-02,5.438069999999999710e-03,5.998762590000000094e-05
1.550000000000000000e+01,4.180541000000000118e-02,5.393120000000000379e-03,5.943234429999999865e-05
1.555000000000000071e+01,4.157654999999999684e-02,5.347990000000000382e-03,5.827439349999999780e-05
1.559999999999999964e+01,4.134966999999999809e-02,5.302969999999999733e-03,5.680673169999999879e-05
1.565000000000000036e+01,4.112641999999999687e-02,5.258419999999999761e-03,5.600195049999999805e-05
1.569999999999999929e+01,4.090529999999999861e-02,5.214479999999999636e-03,5.580107009999999963e-05
1.575000000000000000e+01,4.068244000000000027e-02,5.170970000000000427e-03,5.542517560000000045e-05
1.580000000000000071e+01,4.045452000000000076e-02,5.127669999999999971e-03,5.492361180000000006e-05
1.584999999999999964e+01,4.021889000000000020e-02,5.084349999999999634e-03,5.498698950000000186e-05
1.590000000000000036e+01,3.997139000000000247e-02,5.040769999999999973e-03,5.580241230000000056e-05
1.594999999999999929e+01,3.970598000000000183e-02,4.996979999999999825e-03,5.611100290000000193e-05
1.600000000000000000e+01,3.941929000000000266e-02,4.953370000000000342e-03,5.430424769999999735e-05
1.605000000000000071e+01,3.911619999999999681e-02,4.910509999999999875e-03,5.039135719999999894e-05
1.610000000000000142e+01,3.881003999999999704e-02,4.868469999999999742e-03,4.673517889999999694e-05
1.614999999999999858e+01,3.851432999999999940e-02,4.826569999999999645e-03,4.510636010000000119e-05
1.619999999999999929e+01,3.823569000000000273e-02,4.784059999999999702e-03,4.560693279999999906e-05
1.625000000000000000e+01,3.797277000000000291e-02,4.740890000000000208e-03,4.773395430000000307e-05
1.630000000000000071e+01,3.771801999999999794e-02,4.697129999999999882e-03,5.016230159999999816e-05
1.635000000000000142e+01,3.746283999999999725e-02,4.652350000000000409e-03,5.134781489999999931e-05
1.639999999999999858e+01,3.720318999999999710e-02,4.605979999999999970e-03,5.131832110000000201e-05
1.644999999999999929e+01,3.693984000000000156e-02,4.557920000000000027e-03,5.091737420000000018e-05
1.650000000000000000e+01,3.667530000000000096e-02,4.508589999999999820e-03,5.046085169999999713e-05
1.655000000000000071e+01,3.641202999999999801e-02,4.458700000000000337e-03,4.998722630000000070e-05
1.660000000000000142e+01,3.615188999999999903e-02,4.409320000000000427e-03,4.949714429999999932e-05
1.664999999999999858e+01,3.589595000000000286e-02,4.361819999999999760e-03,4.892530120000000330e-05
1.669999999999999929e+01,3.564458999999999683e-02,4.317220000000000085e-03,4.811979600000000206e-05
1.675000000000000000e+01,3.539777999999999675e-02,4.275700000000000334e-03,4.700553569999999946e-05
1.680000000000000071e+01,3.515573000000000309e-02,4.236600000000000088e-03,4.615004089999999746e-05
1.685000000000000142e+01,3.491794000000000148e-02,4.198959999999999845e-03,4.635135110000000236e-05
1.689999999999999858e+01,3.468196999999999947e-02,4.162100000000000175e-03,4.714022939999999880e-05
1.694999999999999929e+01,3.444565000000000127e-02,4.125779999999999899e-03,4.758194470000000088e-05
1.700000000000000000e+01,3.420958999999999806e-02,4.089999999999999886e-03,4.759623880000000024e-05
1.705000000000000071e+01,3.397606999999999711e-02,4.054620000000000099e-03,4.716926659999999912e-05
1.710000000000000142e+01,3.374745999999999996e-02,4.019349999999999659e-03,4.639392429999999686e-05
1.714999999999999858e+01,3.352560999999999736e-02,3.984149999999999671e-03,4.481175939999999770e-05
1.719999999999999929e+01,3.331433999999999784e-02,3.949160000000000170e-03,4.195212890000000214e-05
1.725000000000000000e+01,3.312132999999999744e-02,3.914479999999999696e-03,4.006731569999999731e-05
1.730000000000000071e+01,3.295047999999999727e-02,3.880310000000000096e-03,4.030224320000000269e-05
1.735000000000000142e+01,3.279768999999999740e-02,3.847020000000000040e-03,4.136895770000000011e-05
1.739999999999999858e+01,3.265632999999999730e-02,3.814820000000000016e-03,4.161946350000000037e-05
1.744999999999999929e+01,3.252353000000000188e-02,3.783589999999999870e-03,4.117897010000000287e-05
1.750000000000000000e+01,3.239973000000000158e-02,3.752960000000000063e-03,4.119361859999999694e-05
1.755000000000000071e+01,3.228411999999999948e-02,3.722580000000000073e-03,4.205924329999999783e-05
1.760000000000000142e+01,3.217289000000000260e-02,3.692299999999999922e-03,4.305482160000000027e-05
1.764999999999999858e+01,3.206147000000000163e-02,3.662240000000000200e-03,4.353866279999999930e-05
1.769999999999999929e+01,3.194680999999999910e-02,3.632499999999999878e-03,4.349634789999999861e-05
1.775000000000000000e+01,3.182758000000000115e-02,3.603079999999999825e-03,4.338546830000000054e-05
1.780000000000000071e+01,3.170281999999999961e-02,3.573929999999999902e-03,4.369453960000000287e-05
1.785000000000000142e+01,3.157059999999999728e-02,3.545029999999999796e-03,4.420446419999999807e-05
1.789999999999999858e+01,3.142893000000000076e-02,3.516660000000000012e-03,4.425502700000000288e-05
1.794999999999999929e+01,3.127764999999999712e-02,3.489190000000000087e-03,4.371927809999999806e-05
1.800000000000000000e+01,3.111836999999999936e-02,3.462939999999999855e-03,4.287024210000000147e-05
1.805000000000000071e+01,3.095343999999999873e-02,3.438230000000000019e-03,4.220611569999999790e-05
1.810000000000000142e+01,3.078410999999999995e-02,3.415319999999999901e-03,4.235837580000000204e-05
1.814999999999999858e+01,3.060844000000000065e-02,3.394270000000000013e-03,4.286445079999999871e-05
1.819999999999999929e+01,3.042256999999999947e-02,3.374859999999999926e-03,4.294851299999999941e-05
1.825000000000000000e+01,3.022390999999999966e-02,3.356609999999999889e-03,4.176160080000000300e-05
1.830000000000000071e+01,3.001494000000000037e-02,3.338990000000000014e-03,3.865363599999999713e-05
1.835000000000000142e+01,2.980576999999999879e-02,3.321419999999999841e-03,3.515762170000000236e-05
1.839999999999999858e+01,2.960861999999999869e-02,3.303239999999999822e-03,3.386301050000000296e-05
1.844999999999999929e+01,2.942799000000000109e-02,3.284229999999999962e-03,3.510053649999999692e-05
1.850000000000000000e+01,2.925861000000000087e-02,3.264620000000000195e-03,3.706268530000000053e-05
1.855000000000000071e+01,2.909219999999999862e-02,3.244579999999999947e-03,3.798946160000000240e-05
1.860000000000000142e+01,2.892457999999999835e-02,3.224190000000000042e-03,3.765102449999999952e-05
1.864999999999999858e+01,2.875679000000000082e-02,3.203450000000000047e-03,3.703612630000000200e-05
1.869999999999999929e+01,2.859159000000000006e-02,3.182420000000000040e-03,3.680906320000000169e-05
1.875000000000000000e+01,2.843056999999999876e-02,3.161249999999999998e-03,3.657649409999999974e-05
1.880000000000000071e+01,2.827487999999999876e-02,3.140179999999999794e-03,3.591150660000000275e-05
1.885000000000000142e+01,2.812614999999999907e-02,3.119380000000000156e-03,3.527427260000000179e-05
1.889999999999999858e+01,2.798488000000000017e-02,3.098839999999999841e-03,3.524491859999999747e-05
1.894999999999999929e+01,2.784879999999999994e-02,3.078399999999999800e-03,3.574067229999999975e-05
1.900000000000000000e+01,2.771353000000000011e-02,3.057960000000000192e-03,3.618153629999999905e-05
1.905000000000000071e+01,2.757520999999999931e-02,3.037470000000000014e-03,3.595991319999999983e-05
1.910000000000000142e+01,2.743268000000000095e-02,3.016630000000000179e-03,3.526997630000000197e-05
1.914999999999999858e+01,2.728712000000000151e-02,2.995040000000000029e-03,3.441538570000000278e-05
1.919999999999999929e+01,2.714116999999999919e-02,2.972439999999999805e-03,3.341132550000000290e-05
1.925000000000000000e+01,2.699879000000000168e-02,2.948909999999999899e-03,3.215111090000000307e-05
1.930000000000000071e+01,2.686467000000000022e-02,2.924630000000000112e-03,3.126533200000000120e-05
1.935000000000000142e+01,2.674143999999999827e-02,2.899769999999999865e-03,3.155560859999999806e-05
1.939999999999999858e+01,2.662702999999999945e-02,2.874569999999999903e-03,3.277625339999999774e-05
1.944999999999999929e+01,2.651606000000000102e-02,2.849400000000000197e-03,3.412187040000000041e-05
1.950000000000000000e+01,2.640301999999999927e-02,2.824600000000000027e-03,3.500367179999999847e-05
1.955000000000000071e+01,2.628424999999999859e-02,2.800350000000000061e-03,3.548954489999999774e-05
1.960000000000000142e+01,2.615740000000000079e-02,2.776620000000000043e-03,3.584669519999999972e-05
1.964999999999999858e+01,2.602041000000000076e-02,2.753310000000000132e-03,3.585358909999999992e-05
1.969999999999999929e+01,2.587205999999999881e-02,2.730390000000000074e-03,3.555380549999999666e-05
1.975000000000000000e+01,2.571203000000000030e-02,2.707970000000000082e-03,3.516390889999999685e-05
1.980000000000000071e+01,2.554017999999999913e-02,2.686169999999999877e-03,3.444835820000000207e-05
1.985000000000000142e+01,2.535758000000000109e-02,2.664979999999999953e-03,3.299233559999999789e-05
1.989999999999999858e+01,2.516822000000000156e-02,2.644270000000000214e-03,3.090937520000000072e-05
1.994999999999999929e+01,2.497900000000000120e-02,2.623879999999999876e-03,2.866552400000000090e-05
2.000000000000000000e+01,2.479802000000000048e-02,2.603770000000000043e-03,2.663679040000000125e-05


==> figs/data/bgktgv-M0p5-Re1600-p3-n128-post.csv <==
t,ke,sol,dil,dis,h,dhdt,cfflogf,flogfgrcptau,cfflogfg,pdiv
4.999999999999980849e-02,1.249797413667867868e-01,4.688047366902327621e-04,5.443947600594174239e-09,4.688156245854339672e-04,0.000000000000000000e+00,-3.460688934353514656e-04,4.544094559152100639e-04,4.540922570716078317e-04,4.540915797507956019e-04,1.117734190306012758e-04
1.000000000000008105e-01,1.249651274481928670e-01,4.691396367097168873e-04,2.817461724284152645e-08,4.691959859442025788e-04,-1.730344467176792023e-05,-3.971257228840727139e-04,5.216093536844926357e-04,4.544231261281976987e-04,4.544218224354166905e-04,2.338427149422797233e-04
1.500000000000022427e-01,1.249569322002253985e-01,4.697521017493102419e-04,8.461833960321339763e-08,4.699213384285166450e-04,-3.715973081597212513e-05,-4.541224461007556737e-04,5.982257270056696129e-04,4.550477371829183149e-04,4.550458064373063692e-04,3.678897251071562178e-04
2.000000000000036748e-01,1.249556010373368414e-01,4.706372895606787525e-04,1.933735855661246860e-07,4.710240367318110151e-04,-5.986585312101055933e-05,-5.126147836165127107e-04,6.810946992245525342e-04,4.559836427185669813e-04,4.559810815136846338e-04,5.034818364466087668e-04
2.500000000000051070e-01,1.249607540852099574e-01,4.717889803644681034e-04,3.634628444965991051e-07,4.725159060534613281e-04,-8.549659230183692671e-05,-5.646462128795005139e-04,7.610554788967178108e-04,4.572401229338992593e-04,4.572369253538673410e-04,6.182215647150311006e-04
2.999999999999996003e-01,1.249707184724336284e-01,4.731999068966049530e-04,5.826193634868135292e-07,4.743651456235786009e-04,-1.137289029458088407e-04,-6.014350951489385233e-04,8.255030582020832361e-04,4.588073060508937075e-04,4.588034664882933381e-04,6.845510974776495812e-04
3.499999999999940936e-01,1.249825433163451183e-01,4.748620115887128399e-04,8.123564046111659110e-07,4.764867243979351691e-04,-1.438006577032524547e-04,-6.171383959952661319e-04,8.632462030072418982e-04,4.606508532666173583e-04,4.606463711712793069e-04,6.817726756542710070e-04
3.999999999999885869e-01,1.249926533262425837e-01,4.767665835318595467e-04,9.966247542101388421e-07,4.787598330402798117e-04,-1.746575775030123623e-04,-6.118550317069767954e-04,8.697656933743746176e-04,4.627180563329662700e-04,4.627129401701470272e-04,6.083688722781406414e-04
4.499999999999830802e-01,1.249979765620638505e-01,4.789043155817761461e-04,1.084757937034208022e-06,4.810738314558445430e-04,-2.052503290883578302e-04,-5.919026371260057611e-04,8.499318600410500461e-04,4.649561274262434241e-04,4.649503945550848374e-04,4.872374441360053819e-04
4.999999999999775735e-01,1.249970364948379126e-01,4.812654225628126294e-04,1.058183642941737841e-06,4.833817898486961174e-04,-2.348454609446548602e-04,-5.667579591425490025e-04,8.159013024386267210e-04,4.673341403134993939e-04,4.673278114252169143e-04,3.584010774908228942e-04
5.498000000009720667e-01,1.249904295385872305e-01,4.838293331871732915e-04,9.432086990912596794e-07,4.857157505853558119e-04,-2.630700073105174397e-04,-5.441081819413429209e-04,7.809940223125149241e-04,4.698433366256633326e-04,4.698364299619871352e-04,2.614729508793504171e-04
5.998000000009665600e-01,1.249801919483443519e-01,4.866076455038917782e-04,7.946598829669589875e-07,4.881969652698256988e-04,-2.902754164075815879e-04,-5.267963552313983900e-04,7.527536409607149450e-04,4.725280561184048989e-04,4.725205753088261140e-04,2.163638265154933771e-04
6.498000000009610533e-01,1.249688388547389450e-01,4.895838170440822710e-04,6.668428052150785713e-07,4.909175026545124169e-04,-3.166152341691486072e-04,-5.135345196550244757e-04,7.318108531254169380e-04,4.754022649475426240e-04,4.753942067088893402e-04,2.195779058424186412e-04
6.998000000009555466e-01,1.249582216859805722e-01,4.927555764694213462e-04,5.853294367865129526e-07,4.939262353429943334e-04,-3.422919601518970012e-04,-5.023215476285811717e-04,7.148338271319847623e-04,4.784726187272407430e-04,4.784639743403203290e-04,2.513128422359715126e-04
7.498000000009500399e-01,1.249491607206638377e-01,4.961271966302687776e-04,5.443598920582248503e-07,4.972159164143852023e-04,-3.674080375333232951e-04,-4.938815476407943088e-04,7.003833906911272967e-04,4.817325957573019048e-04,4.817233523146583320e-04,2.917719945089365967e-04
7.998000000009445332e-01,1.249417673225311637e-01,4.997111481499759162e-04,5.233085949047864865e-07,5.007577653397854737e-04,-3.921021149153602892e-04,-4.923262000744985968e-04,6.920832338456056609e-04,4.851812210568301237e-04,4.851713575247914635e-04,3.320645886470058382e-04
8.498000000009390265e-01,1.249360525122321930e-01,5.035285744600587806e-04,5.046913626856695897e-07,5.045379571854300901e-04,-4.167184249190825085e-04,-5.031218088902832423e-04,6.973640318786506658e-04,4.888391511164915260e-04,4.888286327076625916e-04,3.749466691624749677e-04
8.998000000009335198e-01,1.249323670789523888e-01,5.076080704393875001e-04,4.821259787431999544e-07,5.085723223968739498e-04,-4.418745153635939005e-04,-5.301387326995284218e-04,7.234566540849819575e-04,4.927509139049584619e-04,4.927396897971644428e-04,4.285769623335411536e-04
9.498000000009280130e-01,1.249314734314317110e-01,5.119826537583221275e-04,4.591503803344631162e-07,5.129009545189910273e-04,-4.683814519985673996e-04,-5.734963305315609423e-04,7.735079872378940744e-04,4.969746744184078005e-04,4.969626808292925638e-04,4.991436344749448743e-04
9.998000000009225063e-01,1.249342978616397731e-01,5.166853484048001448e-04,4.441016087809874815e-07,5.175735516223621676e-04,-4.970562685251422863e-04,-6.290063291320038656e-04,8.445784504034299558e-04,5.015667469345466050e-04,5.015539139296079510e-04,5.860016675163549644e-04
1.049799999999994515e+00,1.249415310559736231e-01,5.217442990851916011e-04,4.441456175934848568e-07,5.226325903203786049e-04,-5.285065849811587668e-04,-6.892433682282521172e-04,9.280743262428674430e-04,5.065673599697128682e-04,5.065536192215882574e-04,6.806049326678369682e-04
1.099799999999989009e+00,1.249532717803657905e-01,5.271785659501292088e-04,4.604074342454597065e-07,5.280993808186201007e-04,-5.629687533925675780e-04,-7.457262521627084067e-04,1.012209088061189659e-03,5.119923812070632709e-04,5.119776723840511546e-04,7.691324880341619732e-04
1.149799999999983502e+00,1.249688745586637062e-01,5.329956546137785229e-04,4.867252529278065915e-07,5.339691051196341579e-04,-6.002550660006988892e-04,-7.913028454709964028e-04,1.085464849076239399e-03,5.178338669401276375e-04,5.178181415419725545e-04,8.375103849943858411e-04
1.199799999999977995e+00,1.249870615800933449e-01,5.391914106887644173e-04,5.133013202274480873e-07,5.402180133292193171e-04,-6.398202082742443508e-04,-8.217489273932638205e-04,1.139599907524065699e-03,5.240688446057797760e-04,5.240520669121035736e-04,8.762664841040775738e-04
1.249799999999972488e+00,1.250062247285433081e-01,5.457523230165089827e-04,5.329451737877327837e-07,5.468182133640844518e-04,-6.809076546439030153e-04,-8.360669689722964983e-04,1.171017119575794470e-03,5.306716154888191199e-04,5.306537609624002597e-04,8.827740173461508981e-04
1.299799999999966982e+00,1.250247593493567233e-01,5.526597006501237979e-04,5.453328559565825311e-07,5.537503663620369420e-04,-7.227110030925132378e-04,-8.357218285227429157e-04,1.180306481658492277e-03,5.376233665726782305e-04,5.376044187822862043e-04,8.602077668994729479e-04
1.349799999999961475e+00,1.250412940804838113e-01,5.598947880211902015e-04,5.564752571944872524e-07,5.610077385355791320e-04,-7.644970945186457811e-04,-8.235182801997550798e-04,1.170726988391271360e-03,5.449156537875543506e-04,5.448956009283519942e-04,8.146925798075321714e-04
1.399799999999955968e+00,1.250547776057329419e-01,5.674436805199355909e-04,5.745392208234564580e-07,5.685927589615825256e-04,-8.056730085286289977e-04,-8.027076611228696089e-04,1.146703737167952116e-03,5.525488581413195424e-04,5.525276898755446340e-04,7.527182233494186976e-04
1.449799999999950462e+00,1.250644681608159559e-01,5.753009996502467466e-04,6.052939008666060273e-07,5.765115874519800019e-04,-8.458083915847680601e-04,-7.765384165737432851e-04,1.112872569725323986e-03,5.605290722577515802e-04,5.605067769283747199e-04,6.799392503777806386e-04
1.499799999999944955e+00,1.250698944866011075e-01,5.834715742903464090e-04,6.494448764522984711e-07,5.847704640432509551e-04,-8.846353124134509471e-04,-7.481546335984152769e-04,1.073713852691319474e-03,5.688658808076057756e-04,5.688424429755835820e-04,6.012314619792191251e-04
1.549600000000939559e+00,1.250708398723131831e-01,5.919352174520605119e-04,7.019788760892535977e-07,5.933391752042390483e-04,-9.218934131673961474e-04,-7.203759936658909839e-04,1.033594799198431051e-03,5.775358037126801817e-04,5.775112068045861044e-04,5.216746897261329442e-04
1.599600000000934052e+00,1.250673520573266362e-01,6.007814817143093851e-04,7.545465640263494679e-07,6.022905748423620876e-04,-9.579122128506867284e-04,-6.957657345197588083e-04,9.960852404863565924e-04,5.866226878634529058e-04,5.865968988244358792e-04,4.459983404492551262e-04
1.649600000000928546e+00,1.250597590942038595e-01,6.100022006070718664e-04,7.973439383655225724e-07,6.115968884838028641e-04,-9.927004995766708362e-04,-6.765353138150266175e-04,9.647873094753308234e-04,5.961087898678431481e-04,5.960817727456265347e-04,3.807844986337023674e-04
1.699600000000923039e+00,1.250487282801741318e-01,6.196222598302411014e-04,8.239592282841103946e-07,6.212701782868092996e-04,-1.026527265267418443e-03,-6.639382948493042450e-04,9.422211344174277400e-04,6.060122900412232005e-04,6.059840022138037428e-04,3.323638638237798835e-04
1.749600000000917532e+00,1.250352079608716693e-01,6.296632755843687259e-04,8.338551547401438751e-07,6.313309858938490234e-04,-1.059724180009880001e-03,-6.578411257863350618e-04,9.292760608119117515e-04,6.163519713683391797e-04,6.163223652952903127e-04,3.051921006301465508e-04
1.799600000000912026e+00,1.250202745979781260e-01,6.401420001769979676e-04,8.315409502912222077e-07,6.418050820775803673e-04,-1.092616236299193133e-03,-6.565441935891426625e-04,9.246334638558746178e-04,6.271441702779419723e-04,6.271131959529412624e-04,2.997090271328405704e-04
1.849600000000906519e+00,1.250049034112448165e-01,6.510702676703974696e-04,8.222170272100382059e-07,6.527147017248175614e-04,-1.125443445978646650e-03,-6.572789244786050693e-04,9.249430010134147319e-04,6.383986804919125841e-04,6.383662875372028353e-04,3.116424229210944079e-04
1.899600000000901012e+00,1.249897652906314244e-01,6.624562096556609568e-04,8.070967110712840707e-07,6.640704030778035597e-04,-1.158307392202573283e-03,-6.573084019124322656e-04,9.260303285015484415e-04,6.501165090540146066e-04,6.500826473070661984e-04,3.337214553371858016e-04
1.949600000000895506e+00,1.249751557678188130e-01,6.743061775748366215e-04,7.824924243346165204e-07,6.758711624235058321e-04,-1.191172812298191275e-03,-6.550276320638925192e-04,9.246395969030789339e-04,6.622924152462242135e-04,6.622570332048892221e-04,3.588886878937250788e-04
1.999600000000889999e+00,1.249610751406645265e-01,6.866267275026435987e-04,7.437122218674617312e-07,6.881141519463785262e-04,-1.223924193901382296e-03,-6.503979168687076253e-04,9.196092178617241552e-04,6.749220557262415468e-04,6.748850975656159193e-04,3.827013744828252229e-04
2.049599999999994537e+00,1.249473699034705232e-01,6.994261204410555204e-04,6.905400933399458287e-07,7.008072006277353593e-04,-1.256444089744235271e-03,-6.444871640099591624e-04,9.118659785756788073e-04,6.880097714170393562e-04,6.879711738832720424e-04,4.032467822681156896e-04
2.099599999999989031e+00,1.249338114551582224e-01,7.127150707359579396e-04,6.295644231204511401e-07,7.139741995821988901e-04,-1.288668447944729678e-03,-6.385991557068131140e-04,9.032788431310098676e-04,7.015722016304849025e-04,7.015318919772505542e-04,4.189879113126990283e-04
2.149599999999983524e+00,1.249200614824274164e-01,7.265067642720247085e-04,5.712535028750372673e-07,7.276492712777747921e-04,-1.320598405730066816e-03,-6.336839128096715019e-04,8.954959559259265817e-04,7.156356972680005552e-04,7.155935927965124434e-04,4.268040646484609298e-04
2.199599999999978017e+00,1.249055907472965687e-01,7.408163923105769719e-04,5.241089538044126447e-07,7.418646102181858338e-04,-1.352282601370546899e-03,-6.304486334585829299e-04,8.895803459727049702e-04,7.302298493081472389e-04,7.301858590136389238e-04,4.222959470271798695e-04
2.249599999999972511e+00,1.248896761290319846e-01,7.556604912528884239e-04,4.905084967706699756e-07,7.566415082464298140e-04,-1.383805033043472577e-03,-6.298981792696861648e-04,8.866013630892694702e-04,7.453816341095543998e-04,7.453356632095394429e-04,4.024378164289784147e-04
2.299599999999967004e+00,1.248715492957274270e-01,7.710562773887606140e-04,4.672327751348354593e-07,7.719907429390302422e-04,-1.415299942006953415e-03,-6.336968596799140603e-04,8.884235308312495635e-04,7.611133256157987578e-04,7.610652833597511416e-04,3.685939627620633363e-04
2.349599999999961497e+00,1.248506516112189296e-01,7.870209804782842119e-04,4.498102646858180471e-07,7.879206010076558655e-04,-1.446984784990945627e-03,-6.438313485546841210e-04,8.977867006922788566e-04,7.774438121994385132e-04,7.773936219408800110e-04,3.274714613373242681e-04
2.399599999999955990e+00,1.248268590015586960e-01,8.035710452198967235e-04,4.368353437088952480e-07,8.044447159073145207e-04,-1.479176352418676288e-03,-6.616890548372840464e-04,9.173138394357267713e-04,7.943900097138043752e-04,7.943376184707570242e-04,2.890576505003463587e-04
2.449599999999950484e+00,1.248005493223022788e-01,8.207210870726888534e-04,4.309318367763443398e-07,8.215829507462415636e-04,-1.512260805160536847e-03,-6.871103051509710059e-04,9.480490785707893766e-04,8.119652966362922398e-04,8.119106810318012625e-04,2.627758260674237516e-04
2.499599999999944977e+00,1.247724802761600582e-01,8.384827497311817457e-04,4.366398542638582514e-07,8.393560294397094373e-04,-1.546616320418081614e-03,-7.179496366126157658e-04,9.884165646530350402e-04,8.301755788760935978e-04,8.301187451190561060e-04,2.541020579674310134e-04
2.549400000000939581e+00,1.247436588660501139e-01,8.567891930487859945e-04,4.578681279754357752e-07,8.577049293047368274e-04,-1.582370212322103953e-03,-7.505864174107417398e-04,1.034023961824740963e-03,8.489399155827647130e-04,8.488809013196949764e-04,2.629477423037285505e-04
2.599400000000934075e+00,1.247145981435019563e-01,8.757920061285102628e-04,4.969925333954321257e-07,8.767859911953011180e-04,-1.619899533192636909e-03,-7.805822331619943115e-04,1.079266406721537475e-03,8.683952850184724695e-04,8.683341198649368892e-04,2.840976886576273707e-04
2.649400000000928568e+00,1.246857838965964999e-01,8.954221110197765898e-04,5.533525073792719759e-07,8.965288160345351439e-04,-1.658928644850732326e-03,-8.035128396955745073e-04,1.117462823177837582e-03,8.884480969199973254e-04,8.883848109502023730e-04,3.083808000259215124e-04
2.699400000000923061e+00,1.246570742662149872e-01,9.156849238556564151e-04,6.218982202825607996e-07,9.169287202962215534e-04,-1.699104286835506628e-03,-8.162195874207089441e-04,1.143080600603453567e-03,9.090781525194817575e-04,9.090127483709702864e-04,3.251434884939536892e-04
2.749400000000917554e+00,1.246278191219852838e-01,9.365923103707341933e-04,6.913000648667904905e-07,9.379749105004677205e-04,-1.739915266206537581e-03,-8.177377784336150061e-04,1.153002578278317135e-03,9.302695827800922575e-04,9.302020202783856150e-04,3.254938561611991151e-04
2.799400000000912048e+00,1.245970414929386816e-01,9.581657636499559590e-04,7.444547333600066206e-07,9.596546731166760019e-04,-1.780802155128213826e-03,-8.099036033116573064e-04,1.147783302807630192e-03,9.520161253338836529e-04,9.519463136301514273e-04,3.059622222596408226e-04
2.849400000000906541e+00,1.245637745572156091e-01,9.804369209555888112e-04,7.647638039034803395e-07,9.819664485633957610e-04,-1.821297335293792230e-03,-7.969965519550638051e-04,1.131961285842507988e-03,9.743278795890384161e-04,9.742556786464650221e-04,2.706714816609337372e-04
2.899400000000901034e+00,1.245274164325717303e-01,1.003444905321395145e-03,7.463678681755545409e-07,1.004937641057746184e-03,-1.861147162891541029e-03,-7.841733668102233512e-04,1.112667667298701882e-03,9.972375034781762442e-04,9.971627343355253352e-04,2.296107751379028851e-04
2.949400000000895528e+00,1.244878947698211669e-01,1.027231537159846745e-03,6.997911751499728169e-07,1.028631119510146691e-03,-1.900355831232047876e-03,-7.754109389424856426e-04,1.096777591704625786e-03,1.020799842703827912e-03,1.020722304617081725e-03,1.931203081431423984e-04
2.999400000000890021e+00,1.244455383135004006e-01,1.051836467550132078e-03,6.467722096018444177e-07,1.053130011969335674e-03,-1.939126378179167887e-03,-7.723383728968733365e-04,1.088333013488747801e-03,1.045082233428307845e-03,1.045001725036318139e-03,1.664672241691689627e-04
3.049399999999994559e+00,1.244007770203536950e-01,1.077294344387946671e-03,6.080326745357705584e-07,1.078510409737018158e-03,-1.977743296823319952e-03,-7.746559128208617201e-04,1.087988861576001968e-03,1.070150837932449302e-03,1.070067178329145354e-03,1.488184491819130161e-04
3.099399999999989053e+00,1.243539203781348079e-01,1.103635288153569961e-03,5.943474913833146779e-07,1.104823983136336667e-03,-2.016476092464358771e-03,-7.815986943882941452e-04,1.094630384227378728e-03,1.096061811310652728e-03,1.095974856162213818e-03,1.369530113111556134e-04
3.149399999999983546e+00,1.243051597428672939e-01,1.130888720955734814e-03,6.065349508081559103e-07,1.132101790857351119e-03,-2.055556027183769174e-03,-7.931804545791884108e-04,1.107525820558592907e-03,1.122860793506790054e-03,1.122770441453624455e-03,1.297008728416379508e-04
3.199399999999978039e+00,1.242547239341970783e-01,1.159089249049794542e-03,6.399106141766535597e-07,1.160369070278147955e-03,-2.095215049912724226e-03,-8.105293059657907263e-04,1.127522295195189416e-03,1.150587760569939501e-03,1.150493945189382753e-03,1.293529438175214017e-04
3.249399999999972533e+00,1.242030170430317021e-01,1.188282015558786604e-03,6.870841681266267809e-07,1.189656183895039911e-03,-2.135741515211009300e-03,-8.352957677005644734e-04,1.156802723672324933e-03,1.179284520307622569e-03,1.179187186106259253e-03,1.398894342386152281e-04
3.299399999999967026e+00,1.241506289272372443e-01,1.218524569395788458e-03,7.384297052481207961e-07,1.220001428806284606e-03,-2.177506303596032922e-03,-8.684936192794158547e-04,1.197546682211372967e-03,1.209002235823822963e-03,1.208901302914622061e-03,1.640943234336203179e-04
3.349399999999961519e+00,1.240982099616782380e-01,1.249884016554002027e-03,7.828507244907297338e-07,1.251449718002983422e-03,-2.220930984559998933e-03,-9.093309954267716870e-04,1.250136418768417511e-03,1.239804474207296860e-03,1.239699801348224245e-03,2.012179147944352252e-04
3.399399999999956012e+00,1.240462580751580529e-01,1.282431491662318172e-03,8.098064325141836190e-07,1.284051104527346443e-03,-2.266397534331332508e-03,-9.547131844557185405e-04,1.311829708120393085e-03,1.271763975918871947e-03,1.271655330794073347e-03,2.458689305915662065e-04
3.449399999999950506e+00,1.239948933238955581e-01,1.316238088736434173e-03,8.110099259092016187e-07,1.317860108588252664e-03,-2.314133193554113177e-03,-9.998706033088602604e-04,1.376803057048361489e-03,1.304957254195961191e-03,1.304844295722618151e-03,2.886997153344690223e-04
3.499399999999944999e+00,1.239437214268003240e-01,1.351375433972738533e-03,7.814140144979992136e-07,1.352938262001734471e-03,-2.364126723719550682e-03,-1.039839783664350944e-03,1.437832854593923621e-03,1.339464091696744444e-03,1.339346364272407750e-03,3.192151070848431348e-04
3.549200000000939603e+00,1.238920803442110502e-01,1.387771937134186324e-03,7.222952916503220592e-07,1.389216527717486872e-03,-2.415910744947069588e-03,-1.071216029302608785e-03,1.488562933525111728e-03,1.375229564941460748e-03,1.375106523957028010e-03,3.294850076101094494e-04
3.599200000000934097e+00,1.238383903947744835e-01,1.425810567330305359e-03,6.453849532458576061e-07,1.427101337236797145e-03,-2.469471546412194130e-03,-1.092359108128114096e-03,1.525807750143256874e-03,1.412658355830488568e-03,1.412529310095196741e-03,3.158414607819767296e-04
3.649200000000928590e+00,1.237815588987507542e-01,1.465458951825533099e-03,5.757004665196594212e-07,1.466610352758572489e-03,-2.524089501818593817e-03,-1.102725940569492663e-03,1.548010328352198350e-03,1.451762642737481832e-03,1.451626826190716667e-03,2.765729936582115331e-04
3.699200000000923083e+00,1.237201817456908270e-01,1.506851454263842711e-03,5.408871838969064259e-07,1.507933228631636556e-03,-2.579225798847062379e-03,-1.102643780228739628e-03,1.555052830313408433e-03,1.492724440517680237e-03,1.492581003094315805e-03,2.092935434047481366e-04
3.749200000000917576e+00,1.236527109642952676e-01,1.550145425991782382e-03,5.548757794915527977e-07,1.551255177550765404e-03,-2.634357987858493289e-03,-1.093946440491442955e-03,1.548158223241058234e-03,1.535736125163111431e-03,1.535584146521687789e-03,1.118962751443515035e-04
3.799200000000912070e+00,1.235775955301906814e-01,1.595517698027885132e-03,6.093059405891631739e-07,1.596736309909063548e-03,-2.689055309883059408e-03,-1.081230952948550013e-03,1.531606779701423244e-03,1.580983284449975507e-03,1.580821789726179682e-03,-1.188471129954196844e-05
3.849200000000906563e+00,1.234937132845449759e-01,1.643159843042597042e-03,6.811289163849269202e-07,1.644522100875366911e-03,-2.743116857530480956e-03,-1.072061430420608247e-03,1.514132955318342293e-03,1.628640987593950188e-03,1.628468959351205567e-03,-1.476039149965245416e-04
3.899200000000901056e+00,1.234009041831506809e-01,1.693273990236001834e-03,7.497650710790897263e-07,1.694773520378159946e-03,-2.796719929051505460e-03,-1.075188255441735397e-03,1.507867509429778501e-03,1.678883105433019024e-03,1.678699481879944010e-03,-2.715856189325112770e-04
3.949200000000895550e+00,1.233002412429919786e-01,1.746069159110371196e-03,8.104797325648236675e-07,1.747690118575500858e-03,-2.850479341823586310e-03,-1.097378030650141044e-03,1.524533853967559001e-03,1.731894793242336065e-03,1.731698445178272115e-03,-3.594726051103274626e-04
3.999200000000890043e+00,1.231937855057439191e-01,1.801755651863588001e-03,8.753084065351120146e-07,1.803506268676658255e-03,-2.905348243356087323e-03,-1.140580711425258961e-03,1.570754762334594917e-03,1.787876421910432681e-03,1.787666110589171322e-03,-3.971926553976606639e-04
4.049200000000103827e+00,1.230838755919650418e-01,1.860536538283484283e-03,9.618535591384219587e-07,1.862460245401761222e-03,-2.962377278926453528e-03,-1.201184150400843361e-03,1.645199290810184928e-03,1.847032482638795436e-03,1.846806813378082000e-03,-3.875978860791090617e-04
4.099200000000209343e+00,1.229723001661841564e-01,1.922598578945885128e-03,1.077335357744024506e-06,1.924753249661373140e-03,-3.022436486446622439e-03,-1.272023017972559152e-03,1.739514426222018781e-03,1.909550389525970166e-03,1.909307784613206715e-03,-3.480535603561760345e-04
4.149200000000314859e+00,1.228598066548266671e-01,1.988100697473797491e-03,1.212574163592807044e-06,1.990525845800983004e-03,-3.086037637345384610e-03,-1.345739751525345520e-03,1.842719028438841600e-03,1.975582739042210708e-03,1.975321457190638147e-03,-3.003150282711068101e-04
4.199200000000420374e+00,1.227461493790414082e-01,2.057157511398106584e-03,1.356025766404055144e-06,2.059869562930914753e-03,-3.153324624921793884e-03,-1.416741049521727004e-03,1.945539008742794502e-03,2.045242334015566141e-03,2.044960558724357325e-03,-2.610266513568859940e-04
4.249200000000525890e+00,1.226304111832055149e-01,2.129827349144555650e-03,1.510002622352633928e-06,2.132847354389260774e-03,-3.224161677398029724e-03,-1.480835702093658175e-03,2.041318959334626360e-03,2.118601566581836473e-03,2.118297559380871806e-03,-2.405673373184576873e-04
4.299200000000631405e+00,1.225112149453167071e-01,2.206102236183412387e-03,1.685677579332570225e-06,2.209473591342077728e-03,-3.298203462502868888e-03,-1.534539826689810486e-03,2.124684493766727540e-03,2.195674415890639525e-03,2.195346697949835876e-03,-2.474792093517472484e-04
4.349200000000736921e+00,1.223868049370168964e-01,2.285869653654868782e-03,1.883388852503139738e-06,2.289636431359875178e-03,-3.374930453837521327e-03,-1.575811436250745476e-03,2.191401784871991124e-03,2.276382031323973335e-03,2.276029540093164362e-03,-2.889097788842899723e-04
4.399200000000842437e+00,1.222552654637843600e-01,2.368848708968206845e-03,2.082634302629208998e-06,2.373013977573465091e-03,-3.453721025650224874e-03,-1.605536833718610714e-03,2.240355800958648662e-03,2.360522541563019137e-03,2.360144725567731548e-03,-3.654037292901651346e-04
4.449200000000947952e+00,1.221150059690520318e-01,2.454570103394664027e-03,2.252448178784276155e-06,2.459074999752232718e-03,-3.533997867336324816e-03,-1.627822951558617181e-03,2.275259044916259476e-03,2.447776820606682897e-03,2.447373632186642528e-03,-4.661207885968132194e-04
4.499200000001053468e+00,1.219652829715370673e-01,2.542460808889045448e-03,2.370910122983146601e-06,2.547202629135011595e-03,-3.615389014914427435e-03,-1.648043761153454145e-03,2.303404191073008325e-03,2.537764481107714944e-03,2.537336260637776831e-03,-5.706436835601924086e-04
4.549200000000103827e+00,1.218063702190471803e-01,2.632058444282663664e-03,2.438302178391449158e-06,2.636935048639446610e-03,-3.697791202970535096e-03,-1.669819111068477887e-03,2.331726926937503861e-03,2.630101892693336926e-03,2.629649224196831635e-03,-6.571913982646328646e-04
4.599200000000209343e+00,1.216392101039655421e-01,2.723109258211233244e-03,2.474173222889216055e-06,2.728057604657011838e-03,-3.781282158524135184e-03,-1.693499443287983580e-03,2.363295106918063878e-03,2.724474477536134066e-03,2.723998006149075651e-03,-7.158539527289527150e-04
4.649200000000314859e+00,1.214647371729344338e-01,2.815536851647207177e-03,2.496093811743213614e-06,2.820529039270693473e-03,-3.865957130688713050e-03,-1.717226193772276518e-03,2.396614681320564239e-03,2.820707471406590835e-03,2.820207658533517136e-03,-7.578396009125655357e-04
4.699200000000420374e+00,1.212833076396341303e-01,2.909349265754610035e-03,2.515625787028829347e-06,2.914380517328667587e-03,-3.951818440377508068e-03,-1.738989142548657586e-03,2.428568294230724293e-03,2.918792811588445668e-03,2.918269969844948519e-03,-8.032938323174119944e-04
4.749200000000525890e+00,1.210945840557644260e-01,3.004224471570700675e-03,2.539996167548541077e-06,3.009304463905797863e-03,-4.038767897505124438e-03,-1.758654242674692310e-03,2.457208257371602117e-03,3.018535201732950365e-03,3.017989780349048402e-03,-8.627518956660789901e-04
4.799200000000631405e+00,1.208978043508155409e-01,3.100183621656154350e-03,2.566819023958165160e-06,3.105317259704070548e-03,-4.126700609639044615e-03,-1.778517557365488040e-03,2.483633350246566406e-03,3.119714191479769100e-03,3.119147041185967029e-03,-9.347588049816499657e-04
4.849200000000736921e+00,1.206922869620419558e-01,3.197547364752589914e-03,2.596266643368934775e-06,3.202739898039327817e-03,-4.215626487507506681e-03,-1.803232695532588871e-03,2.513153603478614044e-03,3.222243653049650016e-03,3.221655880104458414e-03,-1.011960195767416500e-03
4.899200000000842437e+00,1.204779957022394932e-01,3.296120092653578425e-03,2.626203342480091072e-06,3.301372499338538734e-03,-4.305788122284326391e-03,-1.839613001660137881e-03,2.554334094887874152e-03,3.325891268569222941e-03,3.325284219408263658e-03,-1.078125181126272491e-03
4.949200000000947952e+00,1.202559792770775959e-01,3.395742089804139156e-03,2.648843771320217856e-06,3.401039777346779626e-03,-4.397768772367527390e-03,-1.894796364250604312e-03,2.617282182743436558e-03,3.430348228785999425e-03,3.429723420885522154e-03,-1.107438805619008221e-03
4.999200000001053468e+00,1.200285289242276898e-01,3.496488093505201698e-03,2.656948968358758787e-06,3.501801991441919146e-03,-4.492508590580257533e-03,-1.973337240352710745e-03,2.710799161969145842e-03,3.535394087584922251e-03,3.534753031639028924e-03,-1.080979430941981460e-03
5.049200000000103827e+00,1.197988765037453773e-01,3.598102456320808554e-03,2.652872695545977738e-06,3.603408201711900440e-03,-4.591175452596019113e-03,-2.074974124606283454e-03,2.838432611313832996e-03,3.640859393912428913e-03,3.640203514950180429e-03,-9.879060516360441656e-04
5.099200000000209343e+00,1.195704175897164545e-01,3.700429851009240812e-03,2.643997058194973995e-06,3.705717845125630801e-03,-4.694924158826552230e-03,-2.193878983684871206e-03,2.995829978925495119e-03,3.746511840921967155e-03,3.745842519650480294e-03,-8.307293610894857802e-04
5.149200000000314859e+00,1.193457294609486935e-01,3.803324727209776625e-03,2.637573104909770358e-06,3.808599873419596382e-03,-4.804618108011027289e-03,-2.319900252340623397e-03,3.171170399622499653e-03,3.851959479388678345e-03,3.851278093031742979e-03,-6.359655369833716685e-04
5.199200000000420374e+00,1.191257881985091083e-01,3.906253038126178585e-03,2.637373254531632298e-06,3.911527784635241908e-03,-4.920613120628303250e-03,-2.441624326147538975e-03,3.348460885094657873e-03,3.956660731223582417e-03,3.955968632099813274e-03,-4.441829742236564423e-04
5.249200000000525890e+00,1.189097455915380103e-01,4.008313853012400625e-03,2.639053896313493572e-06,4.013591960805027933e-03,-5.042694336935937827e-03,-2.550175231158694194e-03,3.512493030772648531e-03,4.059962204190206703e-03,4.059260730229352111e-03,-2.868800882192371906e-04
5.299200000000631405e+00,1.186953902336946726e-01,4.108936840913947515e-03,2.632559395066781546e-06,4.114201959704081452e-03,-5.170203098494141614e-03,-2.641465872267300449e-03,3.653704926181721400e-03,4.161228345902894324e-03,4.160518671300576961e-03,-1.787339855946487393e-04
5.349200000000736921e+00,1.184800976732947458e-01,4.207519936570354099e-03,2.612850463319503779e-06,4.212745637496993073e-03,-5.302276392107785341e-03,-2.716307803035485600e-03,3.770170232844653052e-03,4.259777365176220174e-03,4.259060535242110458e-03,-1.260067326056847885e-04
5.399200000000842437e+00,1.182617705259639829e-01,4.302983252822535284e-03,2.584034718234383440e-06,4.308151322259003851e-03,-5.438091782259846241e-03,-2.778278875575600649e-03,3.865793934085759009e-03,4.354923997596397978e-03,4.354201060048990338e-03,-1.147194937282152642e-04
5.449200000000947952e+00,1.180393351177818351e-01,4.394427628589221702e-03,2.559517298624723728e-06,4.399546663186470856e-03,-5.577005726038919420e-03,-2.831011023752404154e-03,3.946185273505421059e-03,4.446003861309727988e-03,4.445275897190104596e-03,-1.150885612327432150e-04
5.499200000001053468e+00,1.178126502730887926e-01,4.481460108320924757e-03,2.557704859034478936e-06,4.486575518038994105e-03,-5.718556277226838347e-03,-2.876377087856159687e-03,4.015344047658053403e-03,4.532521451827012729e-03,4.531789620904329297e-03,-1.114305806383167059e-04
5.549200000000103827e+00,1.175820577249938464e-01,4.563784326670270244e-03,2.583870841503493690e-06,4.568952068353277288e-03,-5.862375131616914814e-03,-2.914834779937324621e-03,4.074718939310251718e-03,4.614149933791410196e-03,4.613415412513526860e-03,-1.053292881013221576e-04
5.599200000000209343e+00,1.173479263776960463e-01,4.641182946364110981e-03,2.623928070222153824e-06,4.646430802504555001e-03,-6.008116870614088612e-03,-2.946799288346289934e-03,4.124489156583371549e-03,4.690716243269165385e-03,4.689980223004098538e-03,-1.010446599775090889e-04
5.649200000000314859e+00,1.171104432243113697e-01,4.713681031188660109e-03,2.654779846832086975e-06,4.718990590882324136e-03,-6.155456835031714036e-03,-2.973796606860309739e-03,4.165753422962228079e-03,4.762288983697942485e-03,4.761552597751228348e-03,-9.970426615704129126e-05
5.699200000000420374e+00,1.168696736534081959e-01,4.781492445038044645e-03,2.658358980329795344e-06,4.786809162998704320e-03,-6.304146665375043312e-03,-2.999034589728277311e-03,4.201784384732047510e-03,4.829180503968222814e-03,4.828444627380498559e-03,-9.951530460249367145e-05
5.749200000000525890e+00,1.166257704427242775e-01,4.845072971950069654e-03,2.625786563505993748e-06,4.850324545077082036e-03,-6.454098394861773613e-03,-3.027261030788259370e-03,4.238213870484485932e-03,4.891899271769729884e-03,4.891164394555731765e-03,-9.579436079015010014e-05
5.799200000000631405e+00,1.163792098353133436e-01,4.905187319084606916e-03,2.559132829016524513e-06,4.910305584742639951e-03,-6.605461446401506009e-03,-3.064025753538785792e-03,4.282601694851991513e-03,4.951179772371023038e-03,4.950445908764251716e-03,-8.071690579446577760e-05
5.849200000000736921e+00,1.161309525400937015e-01,4.962803195531155509e-03,2.468803418622942217e-06,4.967740802368401758e-03,-6.758662734078768608e-03,-3.114084857636179992e-03,4.342832385121908785e-03,5.007954719550522689e-03,5.007221388015640519e-03,-4.428964408032847524e-05
5.899200000000842437e+00,1.158824146067918420e-01,5.018979422185700263e-03,2.369144581256954372e-06,5.023717711348214300e-03,-6.914366976960906186e-03,-3.178854152416874315e-03,4.423968725241991806e-03,5.063276304834463462e-03,5.062542521726333747e-03,2.086596996454378805e-05
5.949200000000947952e+00,1.156351094200735174e-01,5.074807158272643878e-03,2.275681202242823460e-06,5.079358520677129847e-03,-7.073309684582085310e-03,-3.254259922649065887e-03,4.524442851453067821e-03,5.118253702028297165e-03,5.117517899174910991e-03,1.115914362486399914e-04
5.999200000001053468e+00,1.153899570497580740e-01,5.131385997350027678e-03,2.198848419292800240e-06,5.135783694188613378e-03,-7.236022680714881972e-03,-3.331142818218098788e-03,4.634368797212930040e-03,5.173995992347378559e-03,5.173256010239649615e-03,2.097979763215826726e-04
6.049200000000103827e+00,1.151465801447380671e-01,5.189816680382012756e-03,2.137801962668355809e-06,5.194092284307349344e-03,-7.402579821622623513e-03,-3.398715718667166645e-03,4.738519116967581518e-03,5.231589656868890909e-03,5.230842774732703641e-03,2.865178410612735996e-04
6.099200000000209343e+00,1.149030480744004934e-01,5.251154520328178178e-03,2.084343535649746004e-06,5.255323207399477912e-03,-7.572515607556340456e-03,-3.449101525340663322e-03,4.822734998703228151e-03,5.292087950469316973e-03,5.291330883015049440e-03,3.142335296013678311e-04
6.149200000000314859e+00,1.146562786547132701e-01,5.316350496548240961e-03,2.034529663237546886e-06,5.320419555874715892e-03,-7.744970683823737545e-03,-3.480388755995749567e-03,4.879747407883543164e-03,5.356484566347950206e-03,5.355713515435867392e-03,2.796010633637928183e-04
6.199200000000420374e+00,1.144029078019491164e-01,5.386284501958645519e-03,1.992425382730113745e-06,5.390269352724105616e-03,-7.918990121623892264e-03,-3.496924972871521403e-03,4.911428740240325434e-03,5.425680014368121709e-03,5.424890748126216279e-03,1.881246891066434281e-04
6.249200000000525890e+00,1.141402405672000131e-01,5.461850541042123294e-03,1.965686226820864595e-06,5.465781913495765428e-03,-8.093836370267837310e-03,-3.507233007546221686e-03,4.927665849193329714e-03,5.500426896869461610e-03,5.499614784245453192e-03,6.084803024932668191e-05
6.299200000000631405e+00,1.138669386809046946e-01,5.543530069063375317e-03,1.961836442416945887e-06,5.547453741948209401e-03,-8.269198020645518454e-03,-3.521463815296173305e-03,4.942553908691900075e-03,5.581247133425440952e-03,5.580407126887105759e-03,-7.340845992856346810e-05
6.349200000000736921e+00,1.135831978454646118e-01,5.631548865666530755e-03,1.979132273916872827e-06,5.635507130214364134e-03,-8.445271211410698697e-03,-3.548243217813835081e-03,4.969786115320388130e-03,5.668438915587442270e-03,5.667565610305885966e-03,-1.855261096479382565e-04
6.399200000000842437e+00,1.132904364656525109e-01,5.726136656394790678e-03,2.016222048040130094e-06,5.730169100490871067e-03,-8.622683372301764848e-03,-3.592324307383400889e-03,5.019048094378538750e-03,5.762184382082217483e-03,5.761271983931017492e-03,-2.555580591194383166e-04
6.449200000000947952e+00,1.129906225741938719e-01,5.827676357271906887e-03,2.070704743560435412e-06,5.831817766759027355e-03,-8.802299587671313930e-03,-3.653598403082830657e-03,5.093686360128272736e-03,5.862669212367036323e-03,5.861711403664172752e-03,-2.789849695481937618e-04
6.499200000001053468e+00,1.126854941543475735e-01,5.936419605225355146e-03,2.140838845819759853e-06,5.940701282916995007e-03,-8.984979507825840983e-03,-3.727858324040515033e-03,5.190348410698294827e-03,5.970039226561800472e-03,5.969029129432291969e-03,-2.652403329141494017e-04
6.549200000000103827e+00,1.123759622657819340e-01,6.052621016886750895e-03,2.219276693459612490e-06,6.057059570273670354e-03,-9.171372424024326619e-03,-3.808683550650960366e-03,5.301106026205636493e-03,6.084341094704270522e-03,6.083271342939083719e-03,-2.357843710941406369e-04
6.599200000000209343e+00,1.120619174416091213e-01,6.176166378151556370e-03,2.298835240694635469e-06,6.180764048632945810e-03,-9.361806601557276508e-03,-3.890158817361883369e-03,5.417017477823475764e-03,6.205511183320563083e-03,6.204373976417097356e-03,-2.124832704851614684e-04
6.649200000000314859e+00,1.117423823264886151e-01,6.306837175304932062e-03,2.380187042349919366e-06,6.311597549389632265e-03,-9.556314542425781156e-03,-3.968312578513330004e-03,5.531036641857840774e-03,6.333413211373358463e-03,6.332200163738721001e-03,-2.105206392111963812e-04
6.699200000000420374e+00,1.114158192458090252e-01,6.444140839477670649e-03,2.482828137511692680e-06,6.449106495752693693e-03,-9.754730171351866375e-03,-4.041076329733071792e-03,5.638996018857243310e-03,6.467914560174961060e-03,6.466616032822977526e-03,-2.377554741217328710e-04
6.749200000000525890e+00,1.110803586676861882e-01,6.587795912133649449e-03,2.649075989260722045e-06,6.593094064112171165e-03,-9.956783987838946359e-03,-4.106891389943571891e-03,5.738287356217237900e-03,6.608802984322675877e-03,6.607407574391216919e-03,-2.957175550754146971e-04
6.799200000000631405e+00,1.107339184821156397e-01,6.737219484220342662e-03,2.931865160189416552e-06,6.743083214540721536e-03,-1.016212855733655829e-02,-4.163623214657003954e-03,5.826660412490914688e-03,6.755320976378651095e-03,6.753816562733056493e-03,-3.896615790657274110e-04
6.849200000000736921e+00,1.103743944257244286e-01,6.889617407344381106e-03,3.337893258440168029e-06,6.896293193861261633e-03,-1.037030971806984780e-02,-4.209657237757012324e-03,5.901997748965570091e-03,6.904843785934844901e-03,6.903221112508899950e-03,-5.251416202453153053e-04
6.899200000000842437e+00,1.100001421699039889e-01,7.038310626116209973e-03,3.794483628526323145e-06,7.045899593373262416e-03,-1.058079257995814260e-02,-4.245586930897637598e-03,5.962451757414252533e-03,7.050601005247041607e-03,7.048861409972516888e-03,-6.911580117705874195e-04
6.949200000000947952e+00,1.096108283536011141e-01,7.171912631093211449e-03,4.293973961668254551e-06,7.180500579016547633e-03,-1.079307192650347247e-02,-4.274338709100294897e-03,6.008639416649442892e-03,7.180973827665623754e-03,7.179141585090227130e-03,-8.462061777107849530e-04
6.999200000001053468e+00,1.092083517225842376e-01,7.275405209753784200e-03,4.745347447771232784e-06,7.284895904649326369e-03,-1.100678886195893824e-02,-4.301261165277717527e-03,6.043193354240266116e-03,7.280851722047028581e-03,7.278985328416098105e-03,-9.587337154748326162e-04
7.049200000000103827e+00,1.087971366089619946e-01,7.339514151969176933e-03,4.991798302920927453e-06,7.349497748575018786e-03,-1.122185192021873945e-02,-4.335283484797346903e-03,6.075453468522278890e-03,7.341957667349232816e-03,7.340118087122854580e-03,-9.993248964322426747e-04
7.099200000000209343e+00,1.083833377067998233e-01,7.369731333384419054e-03,4.978579865067208024e-06,7.379688493114553230e-03,-1.143861609445906424e-02,-4.385405828335091696e-03,6.123896742034112307e-03,7.371710557089745930e-03,7.369930216138478873e-03,-9.507391694340045114e-04
7.149200000000314859e+00,1.079732117069269887e-01,7.380885036817081725e-03,4.885142627348898564e-06,7.390655322071779283e-03,-1.165788638587628157e-02,-4.452453053422385752e-03,6.200660638937892377e-03,7.385144582699471744e-03,7.383432251890173319e-03,-8.099323472690287155e-04
7.199200000000420374e+00,1.075711943071123722e-01,7.389158768092537327e-03,4.783933212682924379e-06,7.398726634517903064e-03,-1.188050903854787066e-02,-4.528004474612538043e-03,6.300953501090870816e-03,7.397091645801563004e-03,7.395437461514777280e-03,-6.128391413529669885e-04
7.249200000000525890e+00,1.071783257221303881e-01,7.407668401469393385e-03,4.635369121426920510e-06,7.416939139712246977e-03,-1.210690926227897535e-02,-4.599670640591809780e-03,6.407330792911530848e-03,7.420004878642198071e-03,7.418385343010615134e-03,-4.235384267741804988e-04
7.299200000000631405e+00,1.067922052928793053e-01,7.444323603006898840e-03,4.560405295757451415e-06,7.453444413598413372e-03,-1.233689279430905117e-02,-4.658642579106358518e-03,6.502148228556158503e-03,7.461608300480340045e-03,7.459992725871754556e-03,-2.850222099728522661e-04
7.349200000000736921e+00,1.064084472694488831e-01,7.503559915260067312e-03,4.591303530718069937e-06,7.512742522321503094e-03,-1.256982492326486067e-02,-4.702733277345340010e-03,6.575371603721288233e-03,7.524971621890340530e-03,7.523328805438578813e-03,-2.102428659651053931e-04
7.399200000000842437e+00,1.060224608587629486e-01,7.584892856309573793e-03,4.704043401545065255e-06,7.594300943112663495e-03,-1.280496158713262389e-02,-4.735706776618496192e-03,6.628579848824774252e-03,7.609304152748004244e-03,7.607608445904827897e-03,-2.120161818457337675e-04
7.449200000000947952e+00,1.056307319124302618e-01,7.684254221563335124e-03,4.885875816082830964e-06,7.694025973195500918e-03,-1.304174692596404839e-02,-4.767430462980713247e-03,6.671696931938085259e-03,7.711416372858504939e-03,7.709647702302404627e-03,-2.598476399721518859e-04
7.499200000001053468e+00,1.052312100443230092e-01,7.798451871324680457e-03,5.048062578358050556e-06,7.808547996481396414e-03,-1.328011844911358708e-02,-4.809779795229876011e-03,6.720638608450878355e-03,7.828285865009288955e-03,7.826429317419423409e-03,-3.232545985444607722e-04
7.549200000000103827e+00,1.048232967412959932e-01,7.925262572236116757e-03,5.158456281805586724e-06,7.935579484799728037e-03,-1.352060743887051331e-02,-4.872115347670223987e-03,6.791688872088697849e-03,7.957555852973455593e-03,7.955602328572029813e-03,-3.600465480430312462e-04
7.599200000000209343e+00,1.044077796293077925e-01,8.064103578561389318e-03,5.212351451602035894e-06,8.074528281464593907e-03,-1.376421320625453859e-02,-4.961280348102025707e-03,6.899196592375684764e-03,8.097583176711524097e-03,8.095526983218142777e-03,-3.737143453016132373e-04
7.649200000000314859e+00,1.039862337184218194e-01,8.210854325227950543e-03,5.189344223684205718e-06,8.221233013675319223e-03,-1.401227722366016337e-02,-5.073707763958830441e-03,7.042765995508025283e-03,8.245688771952865495e-03,8.243534144631921301e-03,-3.303963080920984904e-04
7.699200000000420374e+00,1.035601536575169179e-01,8.365646252264633681e-03,5.137055575948210833e-06,8.375920363416529749e-03,-1.426596261185864023e-02,-5.196155377891335456e-03,7.213180849920830355e-03,8.398146366987402703e-03,8.395905672832605984e-03,-2.504180041688050312e-04
7.749200000000525890e+00,1.031298961818406384e-01,8.521876853318371969e-03,5.126169415446122782e-06,8.532129192149264657e-03,-1.452577038075375526e-02,-5.313614269073396734e-03,7.387140922915343480e-03,8.550795769283289771e-03,8.548485051708454990e-03,-2.063067431611437209e-04
7.799200000000631405e+00,1.026941892848896726e-01,8.673743221255554928e-03,5.137662037384696311e-06,8.684018545330324246e-03,-1.479145109420798576e-02,-5.412600009211078998e-03,7.540422077593593626e-03,8.699150366730487235e-03,8.696789612225509780e-03,-2.006391098856250552e-04
7.849200000000736921e+00,1.022508202916346670e-01,8.819601809922392871e-03,5.223266123146183981e-06,8.830048342168685810e-03,-1.506208109466911083e-02,-5.487264827254778078e-03,7.662537170625087490e-03,8.839895656337200258e-03,8.837502248622600490e-03,-2.181999450325108534e-04
7.899200000000842437e+00,1.017973845054186977e-01,8.958085917594000094e-03,5.412378752093639547e-06,8.968910675098187499e-03,-1.533644433603242874e-02,-5.537831311374611862e-03,7.750002664341054150e-03,8.970736722880951267e-03,8.968323808253901575e-03,-3.065088829150908515e-04
7.949200000000947952e+00,1.013321518676330579e-01,9.082776825781936625e-03,5.727648666094046225e-06,9.094232123114125502e-03,-1.561333590160174367e-02,-5.573511121059089579e-03,7.808169755932932790e-03,9.089516815469803404e-03,9.087097543403003727e-03,-4.549797200456492940e-04
7.999200000001053468e+00,1.008545089865965083e-01,9.195062009766321806e-03,6.086218591993150000e-06,9.207234446950308265e-03,-1.589201145765528622e-02,-5.606725454032605686e-03,7.851336475405487972e-03,9.196831369234124975e-03,9.194415017337328674e-03,-5.956160621518872449e-04
8.049199999999885335e+00,1.003656822856688474e-01,9.297501815711137207e-03,6.422363037967782765e-06,9.310346541787072397e-03,-1.617234773035036710e-02,-5.652924661858478757e-03,7.900271181768564119e-03,9.294961033180695192e-03,9.292552023623515400e-03,-6.890955742548300232e-04
8.099199999999768806e+00,9.986903636191526989e-02,9.394689738464016837e-03,6.660119608138080729e-06,9.408009977680292790e-03,-1.645499396344263232e-02,-5.725781751322344716e-03,7.979442218231888942e-03,9.388821909381868738e-03,9.386416832861061224e-03,-7.007698301110148239e-04
8.149199999999652277e+00,9.936971793817672705e-02,9.495250089220960699e-03,6.697778660284508780e-06,9.508645646541529980e-03,-1.674128305100808234e-02,-5.834398066837662329e-03,8.105733288680302268e-03,9.486841274690049550e-03,9.484422341037367782e-03,-6.005359482928286164e-04
8.199199999999535748e+00,9.887318221150027953e-02,9.607421790996051314e-03,6.557788127620214407e-06,9.620537367251292063e-03,-1.703300295434928557e-02,-5.975894834207622942e-03,8.284729962136264114e-03,9.596813360616155905e-03,9.594352088101422427e-03,-3.862987589370951691e-04
8.249199999999419219e+00,9.838346173474710188e-02,9.736784145600476184e-03,6.342338085432003970e-06,9.749468821771340929e-03,-1.733179769605897036e-02,-6.137338338177848567e-03,8.501627349336722192e-03,9.724209418507280198e-03,9.721672471398459109e-03,-1.007344856410930016e-04
8.299199999999302690e+00,9.790160354305810220e-02,9.887095499202157300e-03,6.179302611306491790e-06,9.899454104424769418e-03,-1.763866461296714760e-02,-6.299940934952036331e-03,8.733489507744576080e-03,9.870439147842233196e-03,9.867792704355922775e-03,1.985226010154733049e-04
8.349199999999186161e+00,9.742556176421207637e-02,1.005511561070132100e-02,6.135270192105659546e-06,1.006738615108553232e-02,-1.795366165971401529e-02,-6.448858562266332473e-03,8.954821837480479024e-03,1.003273327422648555e-02,1.002995443231275569e-02,4.447575675358520788e-04
8.399199999999069632e+00,9.695083660417085081e-02,1.023623463688667912e-02,6.220231849889240583e-06,1.024867510058645806e-02,-1.827610458782658043e-02,-6.573376722671441484e-03,9.149560093078585796e-03,1.020701138229324414e-02,1.020409012578784788e-02,5.738180200231396411e-04
8.449199999998953103e+00,9.647140813675902926e-02,1.042236328569356475e-02,6.400821298346459929e-06,1.043516492829025741e-02,-1.860477342395938649e-02,-6.667260661303848861e-03,9.302219540524672356e-03,1.038652299892670050e-02,1.038346616303277396e-02,5.856921040685531075e-04
8.499199999998836574e+00,9.598093136017996074e-02,1.060571370515764854e-02,6.666143917850795013e-06,1.061904599299334957e-02,-1.893813645702380200e-02,-6.731184215886716789e-03,9.408562044726989995e-03,1.056197375265674476e-02,1.055880585984833933e-02,4.872964867306020216e-04
8.548999999999885802e+00,9.547679709427478456e-02,1.077309885696286704e-02,6.988098472239516800e-06,1.078707505390734574e-02,-1.927334943098202302e-02,-6.774963544573766455e-03,9.477560976007439256e-03,1.072189862104913800e-02,1.071865182769314757e-02,3.114536668865429511e-04
8.598999999999769273e+00,9.495354970923633453e-02,1.091835741794469281e-02,7.324511675695501321e-06,1.093300644129608333e-02,-1.961209760820992187e-02,-6.816890638121975328e-03,9.532952536247259190e-03,1.086212261283464597e-02,1.085882602696770262e-02,1.179836279414936282e-04
8.648999999999652744e+00,9.441475549396800837e-02,1.104251714460219129e-02,7.536600599823039181e-06,1.105759034580183764e-02,-1.995294214011522627e-02,-6.870084405024481228e-03,9.596698710266035950e-03,1.098305174447992451e-02,1.097972553239820112e-02,-5.251079863980084790e-05
8.698999999999536215e+00,9.386400336475408945e-02,1.114719216145868344e-02,7.490625747209357135e-06,1.116217341295310146e-02,-2.029644636036564975e-02,-6.936863680964757382e-03,9.680081761732541729e-03,1.108545098836901527e-02,1.108211648866929203e-02,-1.640712120737269691e-04
8.748999999999419686e+00,9.330551950688563412e-02,1.123566196306416409e-02,7.325345407853190084e-06,1.125031265387987055e-02,-2.064328954441307928e-02,-7.011194873614809940e-03,9.777404230250225092e-03,1.117171060157337061e-02,1.116837753506273734e-02,-1.657669356880700192e-04
8.798999999999303157e+00,9.274265205203333085e-02,1.131724349251085442e-02,7.028074453552848313e-06,1.133129964141795995e-02,-2.099384928809300277e-02,-7.078544891728610206e-03,9.881358556173778715e-03,1.124847106193848680e-02,1.124513942935456701e-02,-1.035065388194168675e-04
8.848999999999186628e+00,9.217684108218444916e-02,1.138624648837488137e-02,6.836803826165934208e-06,1.139992009602721311e-02,-2.134777653267860842e-02,-7.131006814037299003e-03,9.965522404573405255e-03,1.131763729160542402e-02,1.131430488256076825e-02,-9.439600994496636819e-05
8.898999999999070099e+00,9.160706478141590614e-02,1.146317649720942321e-02,6.572095581267715032e-06,1.147632068837195832e-02,-2.170432687337964239e-02,-7.158007231512526249e-03,1.002102145411124488e-02,1.138529356542778044e-02,1.138196549593682542e-02,-1.393259645541666933e-04
8.948999999998953570e+00,9.103230959988144189e-02,1.153795151827381911e-02,6.547164170264223474e-06,1.155104584661434744e-02,-2.206222723495443461e-02,-7.170162071491516589e-03,1.005401088427043330e-02,1.145296292341037997e-02,1.144961237910465009e-02,-1.784052311844177706e-04
8.998999999998837040e+00,9.045149312309312684e-02,1.159909966223109622e-02,6.597087772208297279e-06,1.161229383777551312e-02,-2.242073533852817491e-02,-7.168559876100585870e-03,1.006164901849273229e-02,1.151418312527417893e-02,1.151079302446560669e-02,-2.499268433507472885e-04
9.048799999999886268e+00,8.986687572077541042e-02,1.165176167780139840e-02,6.748212597254862782e-06,1.166525810299590821e-02,-2.277772962036550553e-02,-7.152477832280695717e-03,1.004838916991963697e-02,1.156314409811640825e-02,1.155971925044351270e-02,-3.378719405495228729e-04
9.098799999999769739e+00,8.927398038972904348e-02,1.168930076332725873e-02,6.875287761456112017e-06,1.170305133885017092e-02,-2.313535351197870682e-02,-7.128229468537043180e-03,1.001957143032066941e-02,1.159863545698580287e-02,1.159517762097155014e-02,-4.203423789213487066e-04
9.148799999999653210e+00,8.867546645484086776e-02,1.171514307827380835e-02,6.905083774602419971e-06,1.172895324582301328e-02,-2.349176498540472835e-02,-7.109338770535571748e-03,9.983377771539566486e-03,1.162150726488085824e-02,1.161801943570513196e-02,-5.084000836302537615e-04
9.198799999999536681e+00,8.807295747771015648e-02,1.173493055043359039e-02,6.780368376375160181e-06,1.174849128718634048e-02,-2.384723192393067848e-02,-7.108083361958473893e-03,9.967050297192190864e-03,1.163444873886954750e-02,1.163094172345067838e-02,-5.452023510142633934e-04
9.248799999999420152e+00,8.747057745287716013e-02,1.173654000600650622e-02,6.603695216021758995e-06,1.174974739643855001e-02,-2.420263609202777388e-02,-7.132767690779499500e-03,9.982005668175017443e-03,1.162937778713117598e-02,1.162587035949701718e-02,-4.571249706536184045e-04
9.298799999999303623e+00,8.687458994419415548e-02,1.172318856755122547e-02,6.447735010735503122e-06,1.173608403757269575e-02,-2.455927447656591767e-02,-7.185886737860563284e-03,1.004106169842993758e-02,1.160951994012296949e-02,1.160601670211547191e-02,-3.105184230783383922e-04
9.348799999999187094e+00,8.629101805295093242e-02,1.169318562964289342e-02,6.339137928917707205e-06,1.170586390550072860e-02,-2.491856881345810848e-02,-7.260969279076203917e-03,1.013059040767506566e-02,1.157741109852809466e-02,1.157390136594181086e-02,-3.316307488315911579e-05
9.398799999999070565e+00,8.572409306120544470e-02,1.166168430615007780e-02,6.167239196722759975e-06,1.167401878454352344e-02,-2.528161727741107256e-02,-7.332245595125677293e-03,1.023668634138073796e-02,1.153734660595395062e-02,1.153382725837812095e-02,3.226452329070404268e-04
9.448799999998954036e+00,8.517541246603010929e-02,1.161965670441380931e-02,6.146479507200680558e-06,1.163194966342821074e-02,-2.564822955716650199e-02,-7.380528798765487695e-03,1.032957438239175997e-02,1.148848393530038127e-02,1.148494718023840115e-02,6.325741763042226368e-04
9.498799999998837507e+00,8.464301333432502905e-02,1.156398096144270644e-02,6.382044119048847230e-06,1.157674504968080401e-02,-2.601725599710391634e-02,-7.386737246527650715e-03,1.037059008881516080e-02,1.142657500236973593e-02,1.142305576447461696e-02,8.751899693947956223e-04
9.548599999999886734e+00,8.412469451746044935e-02,1.148294536604644971e-02,6.693715490812847583e-06,1.149633279702807521e-02,-2.638511551198874372e-02,-7.339943373469335133e-03,1.033134494676919181e-02,1.133820876805670917e-02,1.133476293470961002e-02,9.796897170626628869e-04
9.598599999999770205e+00,8.361190300364870764e-02,1.138820021082623778e-02,6.581500789918661239e-06,1.140136321240607480e-02,-2.675211268066135517e-02,-7.249953228000392824e-03,1.023038119942366875e-02,1.123366197379668287e-02,1.123028837056639848e-02,9.912545091623587660e-04
9.648599999999653676e+00,8.310276514255136859e-02,1.128368390931676173e-02,6.222187747907934649e-06,1.129612828481257707e-02,-2.711461034206053000e-02,-7.134876307562906632e-03,1.008306760944364770e-02,1.111989391965251608e-02,1.111661966269073855e-02,9.347480112527323639e-04
9.698599999999537147e+00,8.259396929364980211e-02,1.117176121946262743e-02,6.045509142992398511e-06,1.118385223774861180e-02,-2.747135415743784392e-02,-7.008283745849288281e-03,9.904007912220836457e-03,1.100373181352323933e-02,1.100055968435945108e-02,8.073104016628598672e-04
9.748599999999420618e+00,8.208306084638364308e-02,1.106989492698129407e-02,5.701634020088112523e-06,1.108129819502147104e-02,-2.782176834472949167e-02,-6.875244343207890033e-03,9.721146737884175590e-03,1.089365172182584288e-02,1.089056649604440950e-02,6.290192402341204412e-04
9.798599999999304089e+00,8.156923731397769384e-02,1.097227921557798053e-02,5.439445523429837065e-06,1.098315810662484071e-02,-2.816553056188908499e-02,-6.751898576327268128e-03,9.543187669685364305e-03,1.078878352634088204e-02,1.078577280755763437e-02,4.572626486831391055e-04
9.848599999999187560e+00,8.105213007638305267e-02,1.087803802217419263e-02,5.236674248277385454e-06,1.088851137067074759e-02,-2.850312549070466162e-02,-6.644673172873037312e-03,9.381447815663709541e-03,1.068925877905687293e-02,1.068632217930252926e-02,2.799296374566328312e-04
9.898599999999071031e+00,8.053260544172266555e-02,1.078621839374420931e-02,5.081041098353027174e-06,1.079638047594091467e-02,-2.883535914934753919e-02,-6.561595598754992563e-03,9.250240062175580508e-03,1.059473481202283240e-02,1.059187791463081334e-02,1.581256600612781040e-04
9.948599999998954502e+00,8.001196311023860142e-02,1.070184835876017079e-02,4.979065184428447287e-06,1.071180648912902801e-02,-2.916343892928452419e-02,-6.502247151247308142e-03,9.150540892242407104e-03,1.050583257968487616e-02,1.050305406322048045e-02,7.726411113802326102e-05
9.998599999998837973e+00,7.949151537452024685e-02,1.062187178068491056e-02,4.793762979820369428e-06,1.063145930664455112e-02,-2.948855128684613192e-02,-6.464031203320052058e-03,9.083423792530805063e-03,1.042303588918680642e-02,1.042033298430343306e-02,7.740740874816750774e-06
1.004839999999988720e+01,7.897438066744345841e-02,1.055255667129674328e-02,4.626650956578634962e-06,1.056180997320989995e-02,-2.981046004077825273e-02,-6.442439054496511795e-03,9.047297584035992463e-03,1.035069864810446265e-02,1.034806085658299298e-02,-3.342840102667383599e-05
1.009839999999977067e+01,7.845694444772463583e-02,1.049250246025530513e-02,4.518720176239708587e-06,1.050153990060778524e-02,-3.013258199350232758e-02,-6.429241547693527285e-03,9.026476333199912397e-03,1.028809204458624657e-02,1.028550777387108976e-02,-6.668385532894774946e-05
1.014839999999965414e+01,7.794116128978015312e-02,1.043979177268841534e-02,4.514359394786009528e-06,1.044882049147798780e-02,-3.045404407088625476e-02,-6.415436287824890713e-03,9.009627086885145866e-03,1.023444855869044302e-02,1.023190313980425030e-02,-1.019602652902945806e-04
1.019839999999953761e+01,7.742617682317057271e-02,1.039462002815989654e-02,4.496226602728615177e-06,1.040361248136535341e-02,-3.077481588527675171e-02,-6.391681391392697517e-03,8.984066552532556788e-03,1.018716422349607263e-02,1.018464389694031733e-02,-1.237746614456141530e-04
1.024839999999942108e+01,7.691089259862456118e-02,1.035312726594664161e-02,4.466180343551092408e-06,1.036205962663374301e-02,-3.109439995484564179e-02,-6.356311474548340633e-03,8.943759852992764006e-03,1.014343962079321260e-02,1.014093766763684949e-02,-1.771504706932785123e-04
1.029839999999930455e+01,7.639447470168292398e-02,1.030980528948577217e-02,4.464862723909878349e-06,1.031873501493359158e-02,-3.141221552857231814e-02,-6.311966115518929943e-03,8.887490086547156221e-03,1.010010200063594758e-02,1.009762068574081642e-02,-2.534006960711204272e-04
1.034839999999918803e+01,7.587687463754327899e-02,1.026398694250508364e-02,4.431224907499069969e-06,1.027284939232008150e-02,-3.172781383434752911e-02,-6.262474662591828271e-03,8.819564354182589730e-03,1.005518482053943848e-02,1.005273030484972463e-02,-3.155271052758945724e-04
1.039839999999907150e+01,7.535883364122067385e-02,1.021765285071402768e-02,4.340839173465058062e-06,1.022633452906095836e-02,-3.204093756747639077e-02,-6.211643690733392557e-03,8.748129518859648276e-03,1.001020821644729546e-02,1.000778446177402574e-02,-3.720505044858378875e-04
1.044839999999895497e+01,7.484154300513545799e-02,1.017232608394795339e-02,4.203504007724887723e-06,1.018073309196340301e-02,-3.235151975201233654e-02,-6.165277237229973770e-03,8.678256739783141507e-03,9.967558770333843216e-03,9.965167149667832416e-03,-3.960828339327379893e-04
1.049839999999883844e+01,7.432631823977821350e-02,1.013365872105836951e-02,3.982590618068395635e-06,1.014162390229450712e-02,-3.265978361387311679e-02,-6.127328359300815257e-03,8.618870301852443044e-03,9.930764260975616028e-03,9.928400773747431129e-03,-3.658814178266589891e-04
1.054819999999988767e+01,7.381655088587429914e-02,1.010373435062327310e-02,3.759263297738318706e-06,1.011125287721875016e-02,-3.296492456617272637e-02,-6.100972797980838171e-03,8.575632923006532016e-03,9.901736670578009311e-03,9.899395650044240727e-03,-3.021423759257001098e-04
1.059819999999977114e+01,7.330896373320107406e-02,1.008315075556130876e-02,3.571895277632812567e-06,1.009029454611657523e-02,-3.326997320607105735e-02,-6.086586789862710560e-03,8.549955991113336942e-03,9.881315219276933307e-03,9.878987707389381978e-03,-2.399796834000964961e-04
1.064819999999965461e+01,7.280570159731787616e-02,1.006792469495001487e-02,3.487469566499499982e-06,1.007489963408301353e-02,-3.357430254556348359e-02,-6.083880917714136298e-03,8.538636905034155747e-03,9.867161931574925868e-03,9.864843494111199748e-03,-1.745371002660421318e-04
1.069819999999953808e+01,7.230646669347944033e-02,1.005851702399187218e-02,3.402113859440126351e-06,1.006532125171075327e-02,-3.387849659144848147e-02,-6.091392951518045072e-03,8.542378671203909937e-03,9.856335777096002920e-03,9.854024414015789823e-03,-9.566992871364965283e-05
1.074819999999942155e+01,7.181121979752702611e-02,1.005086725864193058e-02,3.298508378777188682e-06,1.005746427539948480e-02,-3.418306623902367392e-02,-6.108749542562489851e-03,8.561669355188528813e-03,9.845495856617196562e-03,9.843191242517736195e-03,-2.462451280656573538e-05
1.079819999999930502e+01,7.132022446964447759e-02,1.003939972059320757e-02,3.264608607793103667e-06,1.004592893780879327e-02,-3.448850371615108656e-02,-6.133403394073949633e-03,8.592301512803806468e-03,9.830985282757010932e-03,9.828690592190797437e-03,5.232354324073865495e-05
1.084819999999918849e+01,7.083365064218644092e-02,1.002511044099200534e-02,3.222419392337302380e-06,1.003155527977668028e-02,-3.479517388585406934e-02,-6.159938380904041166e-03,8.628967913195256800e-03,9.812324818313185315e-03,9.810041350689651177e-03,1.265816785352522230e-04
1.089819999999907196e+01,7.035143307227097187e-02,1.000815066607220992e-02,3.159055941641719055e-06,1.001446877795549376e-02,-3.510317080489855357e-02,-6.183459016796378181e-03,8.665700893138056707e-03,9.790803548660444167e-03,9.788529918986446643e-03,1.905586634851438746e-04
1.094819999999895543e+01,6.987338165114406752e-02,9.989867644741749070e-03,3.115554464982125665e-06,9.996098753671713716e-03,-3.541234375573765192e-02,-6.202085290297775812e-03,8.696011068444697845e-03,9.767734632340884654e-03,9.765468542467199003e-03,2.522930996070737336e-04
1.099819999999883890e+01,6.939915895858052297e-02,9.973447826765124979e-03,3.043412765319319123e-06,9.979534652295764252e-03,-3.572244802025181798e-02,-6.212327811095599665e-03,8.717747957379288343e-03,9.746020589303823825e-03,9.743757757490180416e-03,3.018611039828446893e-04
1.104799999999988813e+01,6.893012162108540231e-02,9.959115185488991509e-03,2.998655331122677095e-06,9.965112496151236343e-03,-3.603182194525089699e-02,-6.209321524451898860e-03,8.724615946943950137e-03,9.726880512472129217e-03,9.724616133056737666e-03,3.385157600989112284e-04
1.109799999999977160e+01,6.846121683982042683e-02,9.947674156813987242e-03,3.042676217752359778e-06,9.953759509249492793e-03,-3.634228802147276838e-02,-6.185941140387491051e-03,8.708415783366585741e-03,9.709800148288249069e-03,9.707529640014292763e-03,3.508080279540580471e-04
1.114799999999965507e+01,6.799207627817525912e-02,9.933835924725025954e-03,3.207854474025366571e-06,9.940251633673076459e-03,-3.665158507849142211e-02,-6.140926846654894307e-03,8.660998459027997518e-03,9.691443351850018845e-03,9.689163874011683109e-03,3.004039083331156768e-04
1.119799999999953855e+01,6.751997013202454267e-02,9.912726611667045315e-03,3.466297529437932967e-06,9.919659206725921913e-03,-3.695863142082345121e-02,-6.079477226222664531e-03,8.582534752081439830e-03,9.667797346455819438e-03,9.665509345475425257e-03,1.854281714917663585e-04
1.124799999999942202e+01,6.704302790238650389e-02,9.881885754252868470e-03,3.662502090661595668e-06,9.889210758434191159e-03,-3.726260528213387602e-02,-6.012330418428547645e-03,8.486674733159480649e-03,9.635377558396891751e-03,9.633086088654445669e-03,5.470124241534323476e-05
1.129799999999930549e+01,6.656143322262132733e-02,9.841470478135962846e-03,3.701110467854231860e-06,9.848872699071671913e-03,-3.756322180305460279e-02,-5.955744150525912710e-03,8.395390686095120791e-03,9.594424294573805287e-03,9.592135111456883551e-03,-5.269139024004345978e-05
1.134799999999918896e+01,6.607740765510726477e-02,9.796422904457870520e-03,3.581412968423824111e-06,9.803585730394718742e-03,-3.786100901058020440e-02,-5.921514593878940934e-03,8.329184505599631499e-03,9.549186461672628384e-03,9.546903406194982844e-03,-1.127797732421358063e-04
1.139799999999907243e+01,6.559442412613347706e-02,9.752144448253508013e-03,3.400732882887425789e-06,9.758945914019283643e-03,-3.815708474027346142e-02,-5.909917478575284211e-03,8.298220381157997774e-03,9.504829038923814921e-03,9.502553375345130365e-03,-1.029368593334069960e-04
1.144799999999895590e+01,6.511568081617119530e-02,9.712680242381938750e-03,3.247035555515640108e-06,9.719174313492969994e-03,-3.845258061420153695e-02,-5.911132554401908427e-03,8.294819637006281207e-03,9.464400423209251914e-03,9.462133068886038542e-03,-3.060825497479401379e-05
1.149799999999883937e+01,6.464262073423314436e-02,9.679121630321760664e-03,3.168479453919322691e-06,9.685458589229600096e-03,-3.874813724192094355e-02,-5.911081668318675028e-03,8.300449334769942344e-03,9.428773966976269558e-03,9.426515689557848215e-03,4.348910984350599831e-05
1.154779999999988860e+01,6.417628238330698454e-02,9.649703556967346302e-03,3.191304578046489541e-06,9.656086166123439146e-03,-3.904250910900941562e-02,-5.901007906899277677e-03,8.295422350753440394e-03,9.397415661538116929e-03,9.395167082485007815e-03,8.294087473434419173e-05
1.159779999999977207e+01,6.371063195029726123e-02,9.624366236423561802e-03,3.242671565900470533e-06,9.630851579555363071e-03,-3.933755950435369186e-02,-5.879884456390475043e-03,8.271198491371929695e-03,9.369687823254493897e-03,9.367448333685992473e-03,8.758871009110785093e-05
1.164779999999965554e+01,6.324541914310861934e-02,9.603536819976382991e-03,3.241783680480186065e-06,9.610020387337343123e-03,-3.963155372717253044e-02,-5.853011004730886667e-03,8.234529384130617052e-03,9.345861158515740910e-03,9.343628976260110602e-03,6.889028183534159010e-05
1.169779999999953901e+01,6.277987175396537722e-02,9.585099432275966461e-03,3.206309283329716484e-06,9.591512050842625203e-03,-3.992420427740839273e-02,-5.828206977596377819e-03,8.196783324355394126e-03,9.325026510113158459e-03,9.322801404838274367e-03,4.710767424246477204e-05
1.174779999999942248e+01,6.231441358712518086e-02,9.567843595234607618e-03,3.148515658542902225e-06,9.574140626551694289e-03,-4.021561462628753247e-02,-5.807582888848407572e-03,8.165072451595782252e-03,9.305889596688134147e-03,9.303673577665634228e-03,3.633648647802097890e-05
1.179779999999930595e+01,6.184977744795874810e-02,9.549973208095972541e-03,3.109639717546313616e-06,9.556192487531065677e-03,-4.050599377072927609e-02,-5.789040251413970876e-03,8.138807687376653499e-03,9.286697321107302214e-03,9.284493620313177126e-03,3.339490439970975070e-05
1.184779999999918942e+01,6.138612846339281531e-02,9.529155237585011651e-03,3.110254881399100979e-06,9.535375747347809086e-03,-4.079544578329930005e-02,-5.769708516978457567e-03,8.112468997834463777e-03,9.265377234046291016e-03,9.263189231246049885e-03,3.115037295499981470e-05
1.189779999999907290e+01,6.092289455197713588e-02,9.504598291955022177e-03,3.116476904457735556e-06,9.510831245763937819e-03,-4.108393120914755059e-02,-5.746281403786815400e-03,8.082878270242977239e-03,9.240740504563171517e-03,9.238570630178728413e-03,1.240452152360705224e-05
1.194779999999895637e+01,6.045902855205002174e-02,9.475823702138548230e-03,3.192592435382810526e-06,9.482208887009313872e-03,-4.137124527933622176e-02,-5.716950910907848439e-03,8.046538591052244255e-03,9.211923402357068136e-03,9.209772994494871620e-03,-3.866961124095854907e-05
1.199779999999883984e+01,5.999321119480210962e-02,9.442907667843721681e-03,3.232904043447186332e-06,9.449373475930616592e-03,-4.165709282488094800e-02,-5.682831470500361928e-03,8.002090910421364930e-03,9.178826314195575112e-03,9.176695609935133988e-03,-1.264888050755102848e-04
1.204759999999988906e+01,5.952651878760974874e-02,9.405069869453410586e-03,3.238678678309775152e-06,9.411547226810030101e-03,-4.194009783211782860e-02,-5.648953986123593334e-03,7.953472289994262603e-03,9.141526896505046060e-03,9.139415814134403682e-03,-2.249979212102035521e-04
1.209759999999977254e+01,5.905567184004682085e-02,9.362073452646325206e-03,3.181680835379153974e-06,9.368436814317083333e-03,-4.222254553142334998e-02,-5.618888215095147257e-03,7.908564953126685088e-03,9.099606812909243059e-03,9.097515568927062174e-03,-3.062069192478174078e-04
1.214759999999965601e+01,5.858430111491987752e-02,9.314373684807843168e-03,3.117068153550427601e-06,9.320607821114943251e-03,-4.250348994217745258e-02,-5.592635899715747531e-03,7.870555435132039340e-03,9.053464995889255393e-03,9.051393917699207883e-03,-3.528550855699774365e-04
1.219759999999953948e+01,5.811440671466765878e-02,9.262510121062229526e-03,3.040312774205811108e-06,9.268590746610641529e-03,-4.278312173716258826e-02,-5.564533203510003967e-03,7.833842663787693797e-03,9.003332878620451743e-03,9.001282796036546782e-03,-3.605224583395110404e-04
1.224759999999942295e+01,5.764739963521030991e-02,9.206671552724003324e-03,2.981391215529876658e-06,9.212634335155062484e-03,-4.306134839733744002e-02,-5.527944875409311794e-03,7.788984254412013690e-03,8.949097270487968436e-03,8.947069464356090240e-03,-3.420982073575894221e-04
1.229759999999930642e+01,5.718382492341092527e-02,9.146828820227334914e-03,2.921850006029866008e-06,9.152672520239393816e-03,-4.333774564110726146e-02,-5.480264996590715650e-03,7.729250687439382338e-03,8.890823680252971095e-03,8.888819720941631974e-03,-3.247024305236224581e-04
1.234759999999918989e+01,5.672386261728427220e-02,9.082164935356816515e-03,2.884507734179242308e-06,9.087933950825174967e-03,-4.361175889093615865e-02,-5.426205256155326034e-03,7.656282577791910168e-03,8.828183201984002304e-03,8.826204775485110843e-03,-3.152468044457711017e-04
1.239759999999907336e+01,5.626806150295230596e-02,9.012412622356852712e-03,2.853156313456158879e-06,9.018118934983764337e-03,-4.388306915374329265e-02,-5.374139473358942320e-03,7.579811915812996286e-03,8.760646003222639575e-03,8.758694594323974611e-03,-2.940890397657117562e-04
1.244759999999895683e+01,5.581763211604666430e-02,8.937713649750527595e-03,2.840348380535947702e-06,8.943394346511599272e-03,-4.415177612741061353e-02,-5.331268410712288082e-03,7.512224230992321262e-03,8.688151169343721197e-03,8.686228119663259167e-03,-2.455006851301182787e-04
1.249759999999884030e+01,5.537401854161472931e-02,8.858842828054895938e-03,2.849200471317817652e-06,8.864541228997531094e-03,-4.441833954794560668e-02,-5.299493141218323232e-03,7.460193644348645133e-03,8.611034413719364372e-03,8.609140842582742661e-03,-1.754160367263071243e-04
1.254739999999988953e+01,5.493996820483396798e-02,8.776510371859714416e-03,2.880150451891314890e-06,8.782270672763497696e-03,-4.468225430638383955e-02,-5.274536553171530091e-03,7.421798675221563842e-03,8.530094661134871026e-03,8.528231300827431374e-03,-9.764553399237857218e-05
1.259739999999977300e+01,5.451214576808689760e-02,8.690880522687398357e-03,2.897204923456553876e-06,8.696674932534311647e-03,-4.494598113404180140e-02,-5.249731212954045559e-03,7.388421441734079921e-03,8.445684458979368578e-03,8.443851347495572729e-03,-1.838862564143808179e-05
1.264739999999965647e+01,5.409172284289390231e-02,8.602931579098443970e-03,2.877199392972744998e-06,8.608685977884389384e-03,-4.520846769468889192e-02,-5.218907741818496447e-03,7.350423142676650902e-03,8.358523394566223091e-03,8.356721782901536250e-03,4.887483823168216508e-05
1.269739999999953994e+01,5.367785263306353027e-02,8.512203782878660641e-03,2.816358107377317196e-06,8.517836499093415017e-03,-4.546941308177920860e-02,-5.177862118384967717e-03,7.300485344882209383e-03,8.268226738734415701e-03,8.266460330596414607e-03,9.028023999567117320e-05
1.274739999999942341e+01,5.326986386379336386e-02,8.417541532391270565e-03,2.730548970681067772e-06,8.423002630332632190e-03,-4.572830618769785360e-02,-5.126143206636025670e-03,7.235226576827031436e-03,8.173918827899261802e-03,8.172192329749528028e-03,1.103786623272075030e-04
1.279739999999930689e+01,5.286747715991271107e-02,8.318456076446573144e-03,2.631859850459036372e-06,8.323719796147491939e-03,-4.598461334802905753e-02,-5.065602346843871111e-03,7.156328219630476994e-03,8.075189636363454965e-03,8.073507378023486378e-03,1.216689619859960715e-04
1.284739999999919036e+01,5.247070253803549217e-02,8.215031553091679470e-03,2.537804961677939942e-06,8.220107163015034565e-03,-4.623789346537066081e-02,-4.998132956484649045e-03,7.066626795522324561e-03,7.972598983319820545e-03,7.970963085601232012e-03,1.319544749071481027e-04
1.289739999999907383e+01,5.207934400760567961e-02,8.108967015046047652e-03,2.469836091493045385e-06,8.113906687229032952e-03,-4.648780011319431082e-02,-4.924023526140893468e-03,6.967365536877810975e-03,7.867401627856122556e-03,7.865811662778606633e-03,1.371304090830754486e-04
1.294739999999895730e+01,5.169261670687481935e-02,8.001882582079429887e-03,2.441321707435706440e-06,8.006765225494301072e-03,-4.673400128950078170e-02,-4.843431207757395093e-03,6.858910023287548285e-03,7.760818343503029029e-03,7.759272015076507101e-03,1.185945189304320690e-04
1.299739999999884077e+01,5.130919507405588831e-02,7.894430815087659717e-03,2.431528843003002786e-06,7.899293872773665778e-03,-4.697617284988808706e-02,-4.757794528659401063e-03,6.742251544772096677e-03,7.654083552340882127e-03,7.652577774481062432e-03,6.189094856793819180e-05
1.304719999999989000e+01,5.092916366764154573e-02,7.787582581751507568e-03,2.410897133952671242e-06,7.792404376019412826e-03,-4.721311101742031724e-02,-4.669143065651805771e-03,6.619749527771474386e-03,7.548894089798236125e-03,7.547426373843623901e-03,-2.775858518804321957e-05
1.309719999999977347e+01,5.054833386127870892e-02,7.682019321253587101e-03,2.327136627406619131e-06,7.686673594508400612e-03,-4.744656817070236343e-02,-4.580893854548425022e-03,6.493899589312459968e-03,7.445449818612549092e-03,7.444018742492448763e-03,-1.278894093522514586e-04
1.314719999999965694e+01,5.016798195713041003e-02,7.579272097881789225e-03,2.174304619801895840e-06,7.583620707121392808e-03,-4.767561286342925087e-02,-4.501063029859695905e-03,6.374119683279090565e-03,7.344861957386737868e-03,7.343466503340469013e-03,-2.096135170196988503e-04
1.319719999999954041e+01,4.978924127542993378e-02,7.479693073610647024e-03,1.975951951278006052e-06,7.483644977513203428e-03,-4.790066601492171117e-02,-4.437281882313864716e-03,6.272490642221274781e-03,7.247593624538579797e-03,7.246232167060006474e-03,-2.508402478282203518e-04
1.324719999999942388e+01,4.941442495469273305e-02,7.383723554653083034e-03,1.782761675322720081e-06,7.387289078003728485e-03,-4.812253010903688732e-02,-4.390710026821694964e-03,6.196321170453008773e-03,7.154260141461994855e-03,7.152930140989854392e-03,-2.417300781969555345e-04
1.329719999999930735e+01,4.904581020345655240e-02,7.291903998022620896e-03,1.648269932576723075e-06,7.295200537887774200e-03,-4.834206561037746042e-02,-4.354632181328301106e-03,6.140895803974586939e-03,7.065071195376185741e-03,7.063769472444032804e-03,-1.937236013599559199e-04
1.334719999999919082e+01,4.868448669191445533e-02,7.203594378926589555e-03,1.594949922006132948e-06,7.206784278770602022e-03,-4.855979721944336802e-02,-4.319838445720001162e-03,6.093586884120933377e-03,6.979346252376501629e-03,6.978070479097242193e-03,-1.340129628652207184e-04
1.339719999999907429e+01,4.833015969375793752e-02,7.117238141561888637e-03,1.603937095806322425e-06,7.120446015753501695e-03,-4.877578914172886471e-02,-4.280010528258087338e-03,6.042802893231741940e-03,6.895880179364677690e-03,6.894629063724956076e-03,-8.853165659505168167e-05
1.344719999999895776e+01,4.798172184692575670e-02,7.031782185953919240e-03,1.636586823617235114e-06,7.035055359601153670e-03,-4.898978966814127034e-02,-4.232843279235882702e-03,5.982239547122503859e-03,6.813626807354815525e-03,6.812399851626371218e-03,-6.831009660338756306e-05
1.349719999999884124e+01,4.763800062395652513e-02,6.946407048906456938e-03,1.660467333937362875e-06,6.949727983574331518e-03,-4.920143183210257121e-02,-4.179124264551096514e-03,5.910986382855089663e-03,6.731745143913956189e-03,6.730542405788856458e-03,-6.629900607980832494e-05
1.354699999999989046e+01,4.729955381465530267e-02,6.861377164619732009e-03,1.657417878980888564e-06,6.864692000377693899e-03,-4.940955222048160067e-02,-4.120638538803345075e-03,5.831834841412129357e-03,6.650192560711067936e-03,6.649013964986691741e-03,-7.441502664695728972e-05
1.359699999999977393e+01,4.696323002736311342e-02,6.775957448601968927e-03,1.641220120475747265e-06,6.779239888842920544e-03,-4.961558414742128775e-02,-4.058376759995007722e-03,5.746851982180700355e-03,6.568191192809163734e-03,6.567036746680960171e-03,-9.185155734647726410e-05
1.364699999999965740e+01,4.662997400288888122e-02,6.690500316286253531e-03,1.626483144398011107e-06,6.693753282575049500e-03,-4.981850298542056521e-02,-3.992442376637296564e-03,5.656857287498004080e-03,6.486216741381292672e-03,6.485086182608205616e-03,-1.208611787615769458e-04
1.369699999999954088e+01,4.629910957698561702e-02,6.605392800239838665e-03,1.599674998497287804e-06,6.608592150236833329e-03,-5.001812510425196479e-02,-3.923766327043317313e-03,5.561644587418278218e-03,6.404570599193764972e-03,6.403463568436892038e-03,-1.649549271687505004e-04
1.374699999999942435e+01,4.596994484205053216e-02,6.521223245176689318e-03,1.536415746618385261e-06,6.524296076669926225e-03,-5.021431342060367342e-02,-3.856524452183868971e-03,5.464712524292080278e-03,6.323672466082451947e-03,6.322588409374441110e-03,-2.183332375432845199e-04
1.379699999999930782e+01,4.564242791971728080e-02,6.438291528706505291e-03,1.433756582262524082e-06,6.441159041871030201e-03,-5.040713964321241747e-02,-3.797608664237697024e-03,5.374653253750200609e-03,6.244012585980282699e-03,6.242950670947493459e-03,-2.592604464981774961e-04
1.384699999999919129e+01,4.531756705741243202e-02,6.357203925087733486e-03,1.307207748636858557e-06,6.359818340585006967e-03,-5.059702007642385979e-02,-3.752696640200034722e-03,5.301078432699606047e-03,6.166114031597390820e-03,6.165073198225089202e-03,-2.651898000747769765e-04
1.389699999999907476e+01,4.499713762007965384e-02,6.278825028175016171e-03,1.199711969020401460e-06,6.281224452113057244e-03,-5.078465490843342423e-02,-3.722042037219500978e-03,5.248846174579104365e-03,6.090633469140672301e-03,6.089612470277946249e-03,-2.319425282449116355e-04
1.394699999999895823e+01,4.468278836468826676e-02,6.203625873972955576e-03,1.155528739483707856e-06,6.205936931451922975e-03,-5.097075701029396555e-02,-3.699995257670804158e-03,5.213874687257103076e-03,6.018136007879844665e-03,6.017133462470528049e-03,-1.739211613848018749e-04
1.399699999999884170e+01,4.437510551598500275e-02,6.132023421292164683e-03,1.180211165402005115e-06,6.134383843622968555e-03,-5.115575677317707459e-02,-3.678455896182374583e-03,5.185289096360318206e-03,5.949008368903315434e-03,5.948022860144640267e-03,-1.148601869761079581e-04
1.404679999999989093e+01,4.407454943043443568e-02,6.064553900163231585e-03,1.237538029816015659e-06,6.067028976222863315e-03,-5.133894387681081639e-02,-3.651511670747692711e-03,5.152509307497925989e-03,5.883675799087988156e-03,5.882705808536812381e-03,-7.604296483426215534e-05
1.409679999999977440e+01,4.377717287822786851e-02,6.000504116456242473e-03,1.286136399112324683e-06,6.003076389254466752e-03,-5.152151946034777552e-02,-3.617951983593931022e-03,5.110155629163652506e-03,5.821500003667070405e-03,5.820544238356407940e-03,-6.593586906090758652e-05
1.414679999999965787e+01,4.348263809130917257e-02,5.939781758344990850e-03,1.307252670735286862e-06,5.942396263686461517e-03,-5.170241705952705047e-02,-3.580654142404955838e-03,5.059742064904720373e-03,5.762487798928838181e-03,5.761545082615697998e-03,-8.155538764953757934e-05
1.419679999999954134e+01,4.318992170205342845e-02,5.882145470919976707e-03,1.302922699594406132e-06,5.884751316319165870e-03,-5.188144976664688102e-02,-3.544305809350323504e-03,5.006992972926626456e-03,5.706440825985807652e-03,5.705510088524776494e-03,-1.072443086849314352e-04
1.424679999999942481e+01,4.289875490910700917e-02,5.827609151603833741e-03,1.263649347402118969e-06,5.830136450298638306e-03,-5.205866505711398418e-02,-3.513315095923646991e-03,4.958649887822148133e-03,5.653111969721962178e-03,5.652192319877223994e-03,-1.227879097872310542e-04
1.429679999999930828e+01,4.260970445582720062e-02,5.776035227060015431e-03,1.184330739457500969e-06,5.778403888538930465e-03,-5.223433081190975713e-02,-3.490167872834211774e-03,4.920461326582132103e-03,5.602254835393078586e-03,5.601345596379707532e-03,-1.142863795503910179e-04
1.434679999999919175e+01,4.232402847719918260e-02,5.726906188972467372e-03,1.094031674161950947e-06,5.729094252320791544e-03,-5.240883920555106101e-02,-3.473793300167496087e-03,4.893784879065570317e-03,5.553635089797553416e-03,5.552735834585646735e-03,-7.598735051340080478e-05
1.439679999999907523e+01,4.204310489727398209e-02,5.679960347337075291e-03,1.024540931301097796e-06,5.682009429199677553e-03,-5.258252887055903102e-02,-3.459058728773346889e-03,4.873646939779713826e-03,5.507120148042049870e-03,5.506230647062250981e-03,-1.331272856885450707e-05
1.444679999999895870e+01,4.176772780285201159e-02,5.635125130480354329e-03,9.804255629095257080e-07,5.637085981606173093e-03,-5.275548180699729528e-02,-3.439728348205962297e-03,4.851075384631373458e-03,5.462578879756758814e-03,5.461699027009495749e-03,5.722635738988606099e-05
1.449679999999884217e+01,4.149777067419075510e-02,5.592037432597945536e-03,9.551434505297590052e-07,5.593947719499004802e-03,-5.292746822440719257e-02,-3.412699483113933781e-03,4.818934707674171411e-03,5.419786924255040779e-03,5.418916546212330758e-03,1.166608602817765183e-04
1.454659999999989139e+01,4.123340090015847892e-02,5.550361981665780965e-03,9.489920117175234811e-07,5.552259965689215586e-03,-5.309742065866984717e-02,-3.378321334474123413e-03,4.775619666909891939e-03,5.378614410291244867e-03,5.377753139243849831e-03,1.522242111099974149e-04
1.459659999999977487e+01,4.097117198215120132e-02,5.509553898588163447e-03,9.635039824919446761e-07,5.511480906553147679e-03,-5.326633672539315967e-02,-3.338190774834223686e-03,4.722627004855204855e-03,5.338487250979894252e-03,5.337634577188204305e-03,1.587289995119284529e-04
1.464659999999965834e+01,4.071064010524078763e-02,5.469624951303178780e-03,9.909957865379447815e-07,5.471606942876254889e-03,-5.343324626413448186e-02,-3.294467425484132878e-03,4.663094374538876916e-03,5.299297542258488668e-03,5.298452837818864135e-03,1.362471088404378951e-04
1.469659999999954181e+01,4.045033858062276749e-02,5.430214948089837589e-03,1.015179542583684417e-06,5.432245307175004659e-03,-5.359796963540830461e-02,-3.249935994994259964e-03,4.600492043468212833e-03,5.260664363117209009e-03,5.259827150162253197e-03,8.890702614122454172e-05
1.474659999999942528e+01,4.018911656110877445e-02,5.390857551628182136e-03,1.017389198416386980e-06,5.392892330025014953e-03,-5.376046643515763890e-02,-3.208239630446401997e-03,4.539099216508296099e-03,5.222148458194400197e-03,5.221318506472606875e-03,2.419112337092413942e-05
1.479659999999930875e+01,3.992646468158613654e-02,5.351153828213705936e-03,9.826810418636698123e-07,5.353119190297433126e-03,-5.392087841667958514e-02,-3.173668189838288033e-03,4.484476006855311718e-03,5.183334818827990166e-03,5.182512076610218399e-03,-4.355045911012966903e-05
1.484659999999919222e+01,3.966281373966984436e-02,5.310823213836531054e-03,9.088626394582557211e-07,5.312640939115447283e-03,-5.407956182617112972e-02,-3.149611653519692432e-03,4.442655588786605624e-03,5.143909339089048835e-03,5.143093801550029966e-03,-9.359985285840693970e-05
1.489659999999907569e+01,3.939950171012272795e-02,5.269617535997168402e-03,8.187089000806148623e-07,5.271254953797329702e-03,-5.423704240884674732e-02,-3.135996487280782400e-03,4.416713251077068920e-03,5.103652286214043973e-03,5.102843969953164797e-03,-1.104763760396025639e-04
1.494659999999895916e+01,3.913817716959156617e-02,5.227314846946128947e-03,7.551093666463538679e-07,5.228825065679421416e-03,-5.439384223321042100e-02,-3.127848458042776798e-03,4.403060803115134599e-03,5.062418230277556525e-03,5.061617241465954896e-03,-9.715642553011890269e-05
1.499659999999884263e+01,3.887989432281533514e-02,5.183824736457939841e-03,7.555586487518554977e-07,5.185335853755443196e-03,-5.455023465611219535e-02,-3.117006007025676338e-03,4.391644124602515041e-03,5.020129037090568375e-03,5.019335668723539853e-03,-7.399635407554720334e-05
1.504639999999989186e+01,3.862552413874733442e-02,5.139311183278364413e-03,8.239571769328044042e-07,5.140959097632230058e-03,-5.470546155526534449e-02,-3.095890823566203962e-03,4.370554104392278261e-03,4.976905148015659842e-03,4.976119888894564927e-03,-6.741829317557973046e-05
1.509639999999977533e+01,3.837175292803420706e-02,5.093437432629840077e-03,9.302668873662583848e-07,5.095297966404572186e-03,-5.486025609644329393e-02,-3.060762930935850834e-03,4.331143149949864997e-03,4.932423174775197802e-03,4.931646696284405600e-03,-9.495800239668333723e-05
1.514639999999965880e+01,3.811786088404027495e-02,5.046469280028153918e-03,1.034387104565451684e-06,5.048538054237284786e-03,-5.501329424298972981e-02,-3.013231745050776612e-03,4.271991936323572651e-03,4.886941353946776083e-03,4.886174337794198935e-03,-1.597777571800834153e-04
1.519639999999954227e+01,3.786246922234026702e-02,4.998527195078844576e-03,1.102344615355017523e-06,5.000731884309554849e-03,-5.516395583024191751e-02,-2.959224030483445077e-03,4.198648584503411954e-03,4.840592001463585661e-03,4.839835152532191535e-03,-2.477174551720545074e-04
1.524639999999942575e+01,3.760514953068961469e-02,4.950166287375364592e-03,1.113207964949192400e-06,4.952392703305262892e-03,-5.531191703176574492e-02,-2.906413373515827261e-03,4.121459839634374241e-03,4.793736643217889372e-03,4.792990391259531295e-03,-3.361013355768097208e-04
1.529639999999930922e+01,3.734660864206668096e-02,4.901700807695067233e-03,1.071237002906477488e-06,4.903843281700880248e-03,-5.545723770044119760e-02,-2.861955744044583985e-03,4.051590131755448444e-03,4.746785723819639535e-03,4.746050231930008106e-03,-3.992887708506853424e-04
1.534639999999919269e+01,3.708852927781906839e-02,4.853566870876587121e-03,9.860865563558983743e-07,4.855539043989299045e-03,-5.560033548764309330e-02,-2.830315430848375120e-03,3.997456046664684196e-03,4.700130733384532203e-03,4.699405988322856095e-03,-4.177485841224732222e-04
1.539639999999907616e+01,3.683317731951370189e-02,4.806215831975010552e-03,8.823676168435830486e-07,4.807980567208697438e-03,-5.574185125918518224e-02,-2.811760401122301127e-03,3.962746184040046721e-03,4.654181173060445605e-03,4.653466991851067623e-03,-3.857611755641392713e-04
1.544639999999895963e+01,3.658279821441555446e-02,4.759685976896500803e-03,7.952577408213266054e-07,4.761276492378143516e-03,-5.588243927924096965e-02,-2.802676309065924801e-03,3.944807404931755489e-03,4.609082199664753070e-03,4.608378393122996609e-03,-3.102473797200015759e-04
1.549639999999884310e+01,3.633901053794708763e-02,4.713793802106894769e-03,7.403235094730956130e-07,4.715274449125840886e-03,-5.602257309469393931e-02,-2.797920548646530298e-03,3.936500322289974117e-03,4.564720561423474959e-03,4.564027013642167271e-03,-2.108328147591980871e-04
1.554619999999989233e+01,3.610354931769313436e-02,4.668588076904935102e-03,7.071426332362851744e-07,4.670002362171407802e-03,-5.616190953801947217e-02,-2.793683157384779184e-03,3.930976031582864884e-03,4.521118087455791058e-03,4.520434612878957044e-03,-1.029344234939249197e-04
1.559619999999977580e+01,3.587477788035318277e-02,4.623643226628134859e-03,6.859327065472814579e-07,4.625015092041229355e-03,-5.630159369588838558e-02,-2.788343316672940025e-03,3.924636735141668470e-03,4.477771850684175194e-03,4.477098277179373739e-03,7.267287109449276018e-06
1.564619999999965927e+01,3.565358804975902324e-02,4.579065542050610345e-03,6.896146025754873765e-07,4.580444771255761001e-03,-5.644101086172170767e-02,-2.780368880130708840e-03,3.915916925358794119e-03,4.434711930961622063e-03,4.434048010863707832e-03,1.125706573900504376e-04
1.569619999999954274e+01,3.543936095097960370e-02,4.534845122529517804e-03,7.416863010886078998e-07,4.536328495131695254e-03,-5.658002930572791911e-02,-2.766227839436704618e-03,3.901425987948783144e-03,4.391849511680773893e-03,4.391195004813395857e-03,1.977689675468772743e-04
1.574619999999942621e+01,3.523047026359888562e-02,4.490984716518545833e-03,8.441842107088941603e-07,4.492673084939963896e-03,-5.671834069769943198e-02,-2.741821142897288809e-03,3.875048313999661202e-03,4.349126075659675607e-03,4.348480839937407007e-03,2.395676094853158868e-04
1.579619999999930968e+01,3.502427383817105500e-02,4.447489207345089665e-03,9.593022719146989682e-07,4.449407811888918783e-03,-5.685543175484397693e-02,-2.706273949122018751e-03,3.832460968487548612e-03,4.306497929772798959e-03,4.305861968994400581e-03,2.222530384682866087e-04
1.584619999999919315e+01,3.481789958591169354e-02,4.404318784252402551e-03,1.033273809446065431e-06,4.406385331871294844e-03,-5.699074545229976252e-02,-2.663698033990682165e-03,3.776089784759812957e-03,4.263932906639390959e-03,4.263306359828109710e-03,1.521224337262204441e-04
1.589619999999907662e+01,3.460937074596580343e-02,4.361288854777305851e-03,1.032157638246194051e-06,4.363353170053798670e-03,-5.712393035399898622e-02,-2.621112001725547751e-03,3.714593529111808595e-03,4.221353903895067039e-03,4.220737032536356868e-03,5.661508224696759753e-05
1.594619999999896010e+01,3.439833544100066171e-02,4.318164135616483525e-03,9.548807636742680307e-07,4.320073897143832109e-03,-5.725498595408495817e-02,-2.584869774017646473e-03,3.658082983986169455e-03,4.178655102994924958e-03,4.178048263885365127e-03,-2.936008844531158088e-05
1.599619999999884357e+01,3.418604842419444706e-02,4.274775957392123668e-03,8.320898229528732853e-07,4.276440137038029637e-03,-5.738422944278553928e-02,-2.558018839158653166e-03,3.613510381318997110e-03,4.135774733779711519e-03,4.135178306113125070e-03,-7.864029650582475453e-05
1.604599999999989279e+01,3.397553485977872906e-02,4.231222663546872591e-03,7.126576314143918240e-07,4.232647978809701665e-03,-5.751161878097832414e-02,-2.539049180973285223e-03,3.582170250349823309e-03,4.092878262607743158e-03,4.092292586022330467e-03,-8.178780156595957091e-05
1.609599999999977626e+01,3.376717717533934265e-02,4.187147061549795213e-03,6.413537932125974384e-07,4.188429769136220449e-03,-5.763857124002669252e-02,-2.522503768821788075e-03,3.558720867369618429e-03,4.049634391678782162e-03,4.049059914631401684e-03,-5.031949990712506496e-05
1.614599999999965974e+01,3.356281993831054800e-02,4.142761248309608131e-03,6.414574775774718399e-07,4.144044163264763193e-03,-5.776469642846748798e-02,-2.501410655929848549e-03,3.533739902710462087e-03,4.006222103227772939e-03,4.005659216980267043e-03,-1.245568523297228268e-05
1.619599999999954321e+01,3.336190973269819587e-02,4.098118791835092707e-03,6.976894730202356601e-07,4.099514170781133442e-03,-5.788976696126368893e-02,-2.471101828553021185e-03,3.498061546543691173e-03,3.962644359778909331e-03,3.962093352862675576e-03,3.518705779826359495e-07
1.624599999999942668e+01,3.316272032426395566e-02,4.053232100337941443e-03,7.663296031458469996e-07,4.054764759544232829e-03,-5.801332205269105202e-02,-2.432170274678908083e-03,3.448549941863388903e-03,3.918918553701931928e-03,3.918379529782326995e-03,-2.801249130139235962e-05
1.629599999999931015e+01,3.296340143455150223e-02,4.008132773137067575e-03,8.009111559373291449e-07,4.009734595448941931e-03,-5.813493056642471402e-02,-2.390007202782725923e-03,3.389983699235311638e-03,3.875103810920291388e-03,3.874576676181482136e-03,-8.849422569523966145e-05
1.634599999999919362e+01,3.276304071904410226e-02,3.962994978785606449e-03,7.780352750312645784e-07,3.964551049335668549e-03,-5.825443092656357180e-02,-2.351319365848576412e-03,3.331807667427004287e-03,3.831347488794610828e-03,3.830831978391806194e-03,-1.540146010527858908e-04
1.639599999999907709e+01,3.256210123079621849e-02,3.918092708812034863e-03,7.109827161408695565e-07,3.919514674244316439e-03,-5.837199689485572662e-02,-2.320199531459089196e-03,3.282350206077345577e-03,3.787859631341366096e-03,3.787355369166953579e-03,-1.973329153266332417e-04
1.644599999999896056e+01,3.236204980001267106e-02,3.873719611365424725e-03,6.373251673795380412e-07,3.874994261700183754e-03,-5.848800687142841070e-02,-2.295955128422754767e-03,3.244196719618976359e-03,3.744872948491327364e-03,3.744379545939013985e-03,-2.061000654046557534e-04
1.649599999999884403e+01,3.216447953414723615e-02,3.830029289735407093e-03,5.940805733578322422e-07,3.831217450882122913e-03,-5.860280462784928091e-02,-2.274098881276914296e-03,3.213124529040288068e-03,3.702549750779386001e-03,3.702066911580878875e-03,-1.864639788132514730e-04
1.654579999999989326e+01,3.197110307807219526e-02,3.787181673130171101e-03,5.928421856120274595e-07,3.788367357501395190e-03,-5.871605475213925729e-02,-2.249817471953988353e-03,3.181795584356588141e-03,3.661098960893770585e-03,3.660626475504502684e-03,-1.552504704765302176e-04
1.659579999999977673e+01,3.178049425274636491e-02,3.744707132769552627e-03,6.160059268160955057e-07,3.745939144623184735e-03,-5.882854562573669455e-02,-2.221478685276626931e-03,3.144863454676063638e-03,3.620128605725339913e-03,3.619666478441237265e-03,-1.263119567190422227e-04
1.664579999999966020e+01,3.159319180275341199e-02,3.702606163482148171e-03,6.377206176111158323e-07,3.703881604717370376e-03,-5.893961956000026703e-02,-2.191306512320911892e-03,3.103080447239423261e-03,3.579699091290390600e-03,3.579247337782796336e-03,-1.021685661791638295e-04
1.669579999999954367e+01,3.140912752437051425e-02,3.660781972365709756e-03,6.481785591711625270e-07,3.662078329484052056e-03,-5.904918488561605727e-02,-2.162370315024796444e-03,3.061054822395398427e-03,3.539735891559073547e-03,3.539294444736441371e-03,-7.632557348833921322e-05
1.674579999999942714e+01,3.122848487949439478e-02,3.619287122408250314e-03,6.597039326285894837e-07,3.620606530273507567e-03,-5.915730340136704513e-02,-2.135182894354417139e-03,3.021878616292397301e-03,3.500245435045837381e-03,3.499814064780042838e-03,-4.618259132074817113e-05
1.679579999999931061e+01,3.105124493225298876e-02,3.578284178489563993e-03,6.854445677380686424e-07,3.579655067625040279e-03,-5.926406254608451718e-02,-2.107560284945657857e-03,2.984004656887652950e-03,3.461314176331619502e-03,3.460892452786100849e-03,-2.073843495785373807e-05
1.684579999999919409e+01,3.087677399432155884e-02,3.537921382432201653e-03,7.182173134517259287e-07,3.539357817059105189e-03,-5.936944056033155448e-02,-2.077797551370121586e-03,2.943877321000067365e-03,3.423042639660549193e-03,3.422629963371906069e-03,-1.376112746319076330e-05
1.689579999999907756e+01,3.070395900464753178e-02,3.498314886284519497e-03,7.340495845316299177e-07,3.499782985453582778e-03,-5.947333043789981843e-02,-2.047493795065744634e-03,2.900984074129148681e-03,3.385509570425578388e-03,3.385105276352668845e-03,-3.044812331982221267e-05
1.694579999999896103e+01,3.053180024262256223e-02,3.459628010101631086e-03,7.097314387616745437e-07,3.461047472979154622e-03,-5.957570512765286708e-02,-2.021342789153827545e-03,2.860089198960389083e-03,3.348799994671530431e-03,3.348403418893947537e-03,-6.123801726191315691e-05
1.699579999999884450e+01,3.036000720869095129e-02,3.422046991186269115e-03,6.411667733692022432e-07,3.423329324733007540e-03,-5.967677226711032290e-02,-2.004365321386061133e-03,2.828822400573307097e-03,3.312998950588047671e-03,3.312609464629424991e-03,-8.715387483599907736e-05
1.704559999999989373e+01,3.018987184248525871e-02,3.385861887619039026e-03,5.497853338212477419e-07,3.386961458286681572e-03,-5.977658966011745179e-02,-1.998426879344033982e-03,2.812849900889203593e-03,3.278326637405719161e-03,3.277943657038972450e-03,-9.171130110490082247e-05
1.709559999999977720e+01,3.002117150791005010e-02,3.350810763842873574e-03,4.702923213965738510e-07,3.351751348485666575e-03,-5.987651100408442062e-02,-2.000737539593844261e-03,2.811573472825462747e-03,3.244554420078947510e-03,3.244177533683562618e-03,-7.126361399483213492e-05
1.714559999999966067e+01,2.985557336291149236e-02,3.316924546930489787e-03,4.301505533423551709e-07,3.317784848037174609e-03,-5.997654788106387969e-02,-2.005170895676099824e-03,2.818128493070772185e-03,3.211788878546531240e-03,3.211417838766168764e-03,-3.633624811953237215e-05
1.719559999999954414e+01,2.969336485392114547e-02,3.284026380786613832e-03,4.308339890515237088e-07,3.284888048764716788e-03,-6.007680642584745101e-02,-2.005424780908937350e-03,2.822900473984639880e-03,3.179927796373117118e-03,3.179562578381789004e-03,-3.058466012464583148e-06
1.724559999999942761e+01,2.953412862437531858e-02,3.251945133165988228e-03,4.554954587318307594e-07,3.252856124083451997e-03,-6.017707766489266419e-02,-1.997538528475610153e-03,2.818253930910790024e-03,3.148837925608444308e-03,3.148478669000831422e-03,1.744291090313821349e-05
1.729559999999931108e+01,2.937710081209355881e-02,3.220537113808959531e-03,4.863148781446847466e-07,3.221509743565248874e-03,-6.027695459131621192e-02,-1.980515679496261307e-03,2.800718740456719161e-03,3.118373823098649807e-03,3.118020725244380602e-03,2.258377680300092529e-05
1.734559999999919455e+01,2.922153858972207849e-02,3.189699273529900386e-03,5.135523101324624579e-07,3.190726378150165327e-03,-6.037598037529079420e-02,-1.955831380518031470e-03,2.770805923175203266e-03,3.088409402799520160e-03,3.088062633161991945e-03,1.550708690092663251e-05
1.739559999999907802e+01,2.906692399275404362e-02,3.159366843567529021e-03,5.344901696709243631e-07,3.160435823906870747e-03,-6.047377194431646785e-02,-1.926610300633285018e-03,2.732014059981603075e-03,3.058863085838898696e-03,3.058522737402118684e-03,1.625646138949277045e-06
1.744559999999896149e+01,2.891303391459693062e-02,3.129509596271357746e-03,5.490189474828402994e-07,3.130607634166323282e-03,-6.057010245934790760e-02,-1.896353373642668382e-03,2.689417425316368432e-03,3.029701712305373634e-03,3.029367788497922161e-03,-1.344349284286821575e-05
1.749559999999884496e+01,2.875989898672486056e-02,3.100104444464019202e-03,5.591537391365250731e-07,3.101222751942292119e-03,-6.066492012802982003e-02,-1.867492908975571788e-03,2.647484863723225616e-03,3.000925774133832331e-03,3.000598202579949931e-03,-2.604855183979971539e-05
1.754539999999989419e+01,2.860825667624539853e-02,3.071231965500747715e-03,5.674653561829640669e-07,3.072366896213113690e-03,-6.075792127489876293e-02,-1.840443422129593417e-03,2.608403262203370584e-03,2.972662015886506134e-03,2.972340647696703527e-03,-3.596824095473024734e-05
1.759539999999977766e+01,2.845693939094634528e-02,3.042653671630020894e-03,5.722518453295761008e-07,3.043798175320680185e-03,-6.084994344600502814e-02,-1.814241540220927094e-03,2.571222954786124039e-03,2.944708390423225741e-03,2.944393091651139813e-03,-4.576509397063871102e-05
1.764539999999966113e+01,2.830646591072702098e-02,3.014520746672326532e-03,5.651408167326428804e-07,3.015651028305792007e-03,-6.094065552301586308e-02,-1.788387932965822659e-03,2.534548642011507508e-03,2.917210094867284977e-03,2.916900678108856441e-03,-5.754253510040139950e-05
1.769539999999954460e+01,2.815673970188814490e-02,2.986867007866426515e-03,5.346405899861103516e-07,2.987936289046398859e-03,-6.103007491966394582e-02,-1.764385033031450013e-03,2.498816265752900213e-03,2.890192619418713131e-03,2.889888863752454722e-03,-6.900795156205457356e-05
1.774539999999942808e+01,2.800794186681450360e-02,2.959708566970194882e-03,4.774622873575177571e-07,2.960663491544909907e-03,-6.111829417131531272e-02,-1.745430811727803969e-03,2.467786738048774464e-03,2.863687349683323707e-03,2.863388981632712747e-03,-7.195704972536693354e-05
1.779539999999931155e+01,2.786070787219305234e-02,2.933072163705797292e-03,4.085748181403890065e-07,2.933889313342078267e-03,-6.120556571190149953e-02,-1.733825477007888303e-03,2.446065762488489320e-03,2.837752224166012818e-03,2.837458915658182691e-03,-5.735209612298876894e-05
1.784539999999919502e+01,2.771594319896490341e-02,2.907012753959481704e-03,3.558527187398007066e-07,2.907724459396961430e-03,-6.129225698575169190e-02,-1.728718431412566876e-03,2.434960430014324832e-03,2.812464834326618840e-03,2.812176237320117116e-03,-2.385036651126392501e-05
1.789539999999907849e+01,2.757432486711283368e-02,2.881580789798344686e-03,3.430186012549022482e-07,2.882266827000854598e-03,-6.137869290732211880e-02,-1.726269469206202865e-03,2.430844893040311986e-03,2.787883740924960389e-03,2.787599547471793140e-03,1.845489337883363841e-05
1.794539999999896196e+01,2.743582707676529495e-02,2.856786708796052281e-03,3.761713592949362031e-07,2.857539051514642030e-03,-6.146500638078222778e-02,-1.721566649099519472e-03,2.427014210536703430e-03,2.764019127231517794e-03,2.763739114532634544e-03,5.234360933515710284e-05
1.799539999999884543e+01,2.729957942953794778e-02,2.832602727445598153e-03,4.410055918089308084e-07,2.833484738629216213e-03,-6.155108471323700314e-02,-1.710812544339261089e-03,2.416831515365768651e-03,2.740834842255555383e-03,2.740558870934189928e-03,6.209499145525771498e-05
1.804519999999989466e+01,2.716469210283125116e-02,2.809077776532146412e-03,5.104648181882774117e-07,2.810098706168522985e-03,-6.163628317794689337e-02,-1.692776580956626992e-03,2.396593134915799700e-03,2.718355391301917941e-03,2.718083351927244335e-03,4.156441216715572900e-05
1.809519999999977813e+01,2.702865769576195260e-02,2.785974374606335190e-03,5.590420664379044783e-07,2.787092458739210809e-03,-6.172092200699452746e-02,-1.669216385739584864e-03,2.366581397368533891e-03,2.696322603119590856e-03,2.696054420045770113e-03,-3.456482886001518974e-06
1.814519999999966160e+01,2.689115324267250112e-02,2.763337904643029582e-03,5.691018022288087512e-07,2.764476108247487015e-03,-6.180438282628131219e-02,-1.644345641342250539e-03,2.331378569098006837e-03,2.674748676521180018e-03,2.674484229240279079e-03,-5.741435281921923036e-05
1.819519999999954507e+01,2.675221238886784508e-02,2.741128180127832149e-03,5.392835301277654332e-07,2.742206747188087514e-03,-6.188660010834823311e-02,-1.622767020212252881e-03,2.297806181042256167e-03,2.653573444883876482e-03,2.653312579427130526e-03,-1.013730850304935308e-04
1.824519999999942854e+01,2.661270985432200725e-02,2.719326603386090866e-03,4.887537540052145909e-07,2.720304110894101405e-03,-6.196773845935865666e-02,-1.606765785173017548e-03,2.271270535424478338e-03,2.632772105936109948e-03,2.632514648221122040e-03,-1.221031710484780681e-04
1.829519999999931201e+01,2.647386085280907173e-02,2.697934522303727534e-03,4.441746687316864675e-07,2.698822871641191109e-03,-6.204807674861712030e-02,-1.595183214821270382e-03,2.252449776718522950e-03,2.612343997455056094e-03,2.612089759370802948e-03,-1.191663221767633938e-04
1.834519999999919548e+01,2.633659464892662561e-02,2.676970767968649047e-03,4.172844583146569771e-07,2.677805336885278470e-03,-6.212783590935799793e-02,-1.585266980232233596e-03,2.237906213697178019e-03,2.592287961994399047e-03,2.592036738327007424e-03,-1.025097855391011645e-04
1.839519999999907895e+01,2.620129105094339342e-02,2.656455176783256711e-03,4.027025903835382634e-07,2.657260581964023677e-03,-6.220709925836942489e-02,-1.575209012120500508e-03,2.224059685913007834e-03,2.572591840528809255e-03,2.572343425477457458e-03,-8.257128567851306476e-05
1.844519999999896243e+01,2.606795929957670191e-02,2.636381992477059445e-03,3.961453320152600575e-07,2.637174283141089943e-03,-6.228585970897526636e-02,-1.564458975028864196e-03,2.209503122169755897e-03,2.553238009206205451e-03,2.552992241423480187e-03,-6.436287558381551237e-05
1.849519999999884590e+01,2.593645618445088868e-02,2.616718256295422901e-03,4.027425293543807253e-07,2.617523741354131801e-03,-6.236408265772652726e-02,-1.552583912289554838e-03,2.193773546800344143e-03,2.534204909015642243e-03,2.533961712781164326e-03,-5.037796580819326999e-05
1.854499999999989512e+01,2.580698761515716130e-02,2.597492315470687190e-03,4.280547774336248479e-07,2.598348425025554572e-03,-6.244140133656017611e-02,-1.538825337949168174e-03,2.175999418970443484e-03,2.515533101803436259e-03,2.515292487812412561e-03,-4.488013572131353883e-05
1.859499999999977859e+01,2.567793977624840268e-02,2.578488559414666374e-03,4.667215691109500534e-07,2.579422002552888074e-03,-6.251834260345745520e-02,-1.522985641319248929e-03,2.155089489038221600e-03,2.497021312077913734e-03,2.496783394877204968e-03,-5.285639058969135825e-05
1.864499999999966207e+01,2.554910308683042836e-02,2.559713693593995091e-03,4.972658404021430292e-07,2.560708225274799330e-03,-6.259449188552324017e-02,-1.506673271055761643e-03,2.131859353758814614e-03,2.478678580492766487e-03,2.478443524014890820e-03,-7.423232846103737081e-05
1.869499999999954554e+01,2.542000234976963396e-02,2.541091376099679708e-03,4.937368591012338978e-07,2.542078849817881996e-03,-6.266982554907585268e-02,-1.493459691989257494e-03,2.110084547756345408e-03,2.460431378498527995e-03,2.460199373574747678e-03,-9.852797140735857807e-05
1.874499999999942901e+01,2.529091361199769378e-02,2.522544716027975455e-03,4.466444339649854828e-07,2.523438004895905539e-03,-6.274449853367514152e-02,-1.487368433718130618e-03,2.095658899291164348e-03,2.442214941147067241e-03,2.441986164269382975e-03,-1.074172260014071825e-04
1.879499999999931248e+01,2.516302865448168807e-02,2.504007702823705418e-03,3.717835237385326648e-07,2.504751269871182632e-03,-6.281886695536087473e-02,-1.490540580352394014e-03,2.093451707143493580e-03,2.423988889685276156e-03,2.423763465667309620e-03,-8.467093707081428265e-05
1.884499999999919595e+01,2.503808961804894484e-02,2.485439101129343058e-03,3.028374606745564737e-07,2.486044776050692212e-03,-6.289339398437832074e-02,-1.501506632099083253e-03,2.104241485211165701e-03,2.405745014012477742e-03,2.405522989400451974e-03,-2.619509180797129582e-05
1.889499999999907942e+01,2.491762335754132626e-02,2.466834446836891920e-03,2.773368791758137865e-07,2.467389120595243381e-03,-6.296846931598309993e-02,-1.514635284255638195e-03,2.122977771900473511e-03,2.387510346498652927e-03,2.387291682662977515e-03,5.478178949767941347e-05
1.894499999999896289e+01,2.480209210646529619e-02,2.448222664481949831e-03,3.162148751958997678e-07,2.448855094232341763e-03,-6.304420108019570534e-02,-1.521657660322966272e-03,2.139216057281358250e-03,2.369332561102938453e-03,2.369117156362865809e-03,1.301913532248950942e-04
1.899499999999884636e+01,2.469041645643851521e-02,2.429644667658077163e-03,4.069788563703307336e-07,2.430458625370817988e-03,-6.312028396321167634e-02,-1.515436675785300762e-03,2.141065442115611204e-03,2.351249360687198125e-03,2.351037085127991727e-03,1.691714199145838958e-04
1.904479999999989559e+01,2.458068661443203046e-02,2.411209352957798934e-03,5.083338872152729649e-07,2.412226020732229689e-03,-6.319575270966737435e-02,-1.493688409301014482e-03,2.121284047308472434e-03,2.333343147934912026e-03,2.333133857078073265e-03,1.542298177269072683e-04
1.909479999999977906e+01,2.446934824234076045e-02,2.392799414648082070e-03,5.759735743463834660e-07,2.393951361796774896e-03,-6.327043713013225101e-02,-1.460182112825797723e-03,2.080862614698834965e-03,2.315463866762503160e-03,2.315257453906964785e-03,9.002893828857141815e-05
1.914479999999966253e+01,2.435492735623452296e-02,2.374527093141464568e-03,5.837012603982914456e-07,2.375694495662261044e-03,-6.334344623577337074e-02,-1.423009845143971119e-03,2.028984771392679937e-03,2.297684026337511089e-03,2.297480401232623697e-03,7.661418348948672129e-07
1.919479999999954600e+01,2.423695939775468572e-02,2.356430951548815073e-03,5.362817911308761926e-07,2.357503515131076626e-03,-6.341459672803040348e-02,-1.390481769621886238e-03,1.978222691955905735e-03,2.280023855124550976e-03,2.279822971963975375e-03,-8.236547144401457955e-05
1.924479999999942947e+01,2.411639532876670711e-02,2.338527048862051958e-03,4.645634185028020760e-07,2.339456175699057474e-03,-6.348412081651133576e-02,-1.367367193200042311e-03,1.938498496663114802e-03,2.262516518988970295e-03,2.262318382697000533e-03,-1.361712475976072469e-04
1.929479999999931294e+01,2.399492914505077859e-02,2.320803628770073956e-03,4.041369003896579683e-07,2.321611902570853460e-03,-6.355248917617117854e-02,-1.353746256217249529e-03,1.913083743507339998e-03,2.245190136996314239e-03,2.244994783424235796e-03,-1.545693038554881240e-04
1.934479999999919642e+01,2.387416305161091726e-02,2.303245304399741296e-03,3.687665258396001075e-07,2.303982837451420702e-03,-6.362017648898188327e-02,-1.347189441890192995e-03,1.899522590880886814e-03,2.228055032393127730e-03,2.227862485919362198e-03,-1.454957033317930224e-04
1.939479999999907989e+01,2.375519096102232317e-02,2.285861037871580147e-03,3.455955215200022375e-07,2.286552228914620188e-03,-6.368753596107623594e-02,-1.345776857138797356e-03,1.894192317873414494e-03,2.211112588525071445e-03,2.210922817617803036e-03,-1.189760632524559198e-04
1.944479999999896336e+01,2.363873915895449776e-02,2.268687471904284447e-03,3.176570748738828600e-07,2.269322786054032027e-03,-6.375482480393301898e-02,-1.348837306454999047e-03,1.895452549371920729e-03,2.194378866983974063e-03,2.194191758252523987e-03,-7.897046132450858021e-05
1.949479999999884683e+01,2.352544511090930157e-02,2.251771530692072386e-03,2.864076868308428706e-07,2.252344346065734103e-03,-6.382226666925561176e-02,-1.355232195103226811e-03,1.902595449938024970e-03,2.177897424037106462e-03,2.177712788897385836e-03,-2.612816972935901383e-05
1.954459999999989606e+01,2.341625142287697553e-02,2.235222010549529383e-03,2.714663439924623671e-07,2.235764943237514464e-03,-6.388975723257317441e-02,-1.361633730144593988e-03,1.912676724833552210e-03,2.161793167846830580e-03,2.161610771076606652e-03,3.373876448015531484e-05
1.959459999999977953e+01,2.331029675991142316e-02,2.218941070484582896e-03,2.910114080967678848e-07,2.219523093300776549e-03,-6.395783891908024543e-02,-1.362813220712034415e-03,1.919356995645484128e-03,2.145988937538566895e-03,2.145808571599124720e-03,8.701406062357373784e-05
1.964459999999966300e+01,2.320721558745017510e-02,2.203022492660486852e-03,3.448561920589621052e-07,2.203712205044604591e-03,-6.402597958011568835e-02,-1.354048591227610546e-03,1.914866953118505438e-03,2.130570296824236664e-03,2.130391792049564532e-03,1.159072687681837613e-04
1.969459999999954647e+01,2.310542957582959259e-02,2.187480414060484143e-03,4.131144414458878720e-07,2.188306642943375728e-03,-6.409368200967691109e-02,-1.333823182963822518e-03,1.894335865539954625e-03,2.115519420415000722e-03,2.115342674566945361e-03,1.088015624654300301e-04
1.974459999999942994e+01,2.300307734052927516e-02,2.172305363208413675e-03,4.688028895301792168e-07,2.173242968987474169e-03,-6.416037316882494679e-02,-1.304747951212646825e-03,1.858590342806509766e-03,2.100791555166520250e-03,2.100616537008203125e-03,6.637630301150540264e-05
1.979459999999931341e+01,2.289865307142390297e-02,2.157458163365638410e-03,4.930888581994877107e-07,2.158444341082037428e-03,-6.422561056638542709e-02,-1.272341458008109270e-03,1.813852032232941489e-03,2.086333363717743101e-03,2.086160098031175723e-03,1.182398261881421471e-06
1.984459999999919688e+01,2.279146202598821003e-02,2.142884830122300608e-03,4.827630975185745618e-07,2.143850356317337710e-03,-6.428922763928568429e-02,-1.242661999401715837e-03,1.768839825759675397e-03,2.072101745238267602e-03,2.071930274594643503e-03,-6.855657855042109788e-05
1.989459999999908035e+01,2.268171660092819716e-02,2.128537998932716717e-03,4.455892939865492111e-07,2.129429177520689945e-03,-6.435136073925562528e-02,-1.220394439090457432e-03,1.731426834212522947e-03,2.058073850555404861e-03,2.057904185999470323e-03,-1.259839124049081944e-04
1.994459999999896382e+01,2.257035620686765123e-02,2.114386807815500473e-03,3.933757282803957062e-07,2.115173559272061094e-03,-6.441238046121000593e-02,-1.207983936029650420e-03,1.706755291275687068e-03,2.044245104613616037e-03,2.044077200235069457e-03,-1.592877356822567400e-04
1.999459999999884730e+01,2.245874302398385633e-02,2.100420241646354814e-03,3.422913929117198445e-07,2.101104824432178247e-03,-6.447277965801134769e-02,-1.207983936029650420e-03,1.696459144505220711e-03,2.030624416654886345e-03,2.030458192299886694e-03,-1.635912341024314907e-04


==> figs/data/bgktgv-M0p5-Re400-p3-n64-post.csv <==
t,ke,sol,dil,dis,h,dhdt,cfflogf,flogfgrcptau,cfflogfg,pdiv
5.000000000000003747e-02,1.249121302998310451e-01,1.874209772829238266e-03,2.169644710259878619e-08,1.874253165723443419e-03,0.000000000000000000e+00,-1.186386688729611748e-03,1.637335526962672679e-03,1.815378523963823805e-03,1.815365254823729816e-03,1.129866021458243914e-04
1.000000000000000749e-01,1.248282569786744872e-01,1.874511727035593983e-03,1.122776228467337724e-07,1.874736282281287431e-03,-5.931933443648063076e-05,-1.239635216592204674e-03,1.706603673263345578e-03,1.815694800822992847e-03,1.815671580723500792e-03,2.386852349443376758e-04
1.500000000000001055e-01,1.247510215679190210e-01,1.875919794270044247e-03,3.371856652514952142e-07,1.876594165600547256e-03,-1.213010952660908970e-04,-1.300216753605808488e-03,1.787316178179146082e-03,1.817180552500907926e-03,1.817147410426895454e-03,3.787290493564198423e-04
2.000000000000001499e-01,1.246809282282445308e-01,1.878411880861540579e-03,7.705404403584517679e-07,1.879952961742257503e-03,-1.863119329463813756e-04,-1.363568166823369687e-03,1.876168882547245243e-03,1.819903352914493521e-03,1.819860268042074831e-03,5.222804847455946508e-04
2.500000000000001665e-01,1.246176363632039014e-01,1.881960252968281969e-03,1.448180104608203532e-06,1.884856613177498435e-03,-2.544903412875498816e-04,-1.421559728527198394e-03,1.963797711844914376e-03,1.823897931194484040e-03,1.823844835548329123e-03,6.465726416769846481e-04
3.000000000000002109e-01,1.245594932779805902e-01,1.886532732625556368e-03,2.321100383514011262e-06,1.891174933392584384e-03,-3.255683277139098664e-04,-1.465185865470174185e-03,2.037315722185498949e-03,1.829122454318716845e-03,1.829059277489226542e-03,7.236411298304431822e-04
3.500000000000002554e-01,1.245035517531302288e-01,1.892093637307369278e-03,3.236247141252721428e-06,1.898566131589874816e-03,-3.988276209874186407e-04,-1.488309177943846016e-03,2.085165744834159129e-03,1.835436962910524722e-03,1.835363708378612074e-03,7.323080131395982243e-04
4.000000000000002998e-01,1.244462231495059856e-01,1.898604265803370333e-03,3.971331614999283842e-06,1.906546929033368963e-03,-4.732430798846110065e-04,-1.490671373787221064e-03,2.102376271449581981e-03,1.842627268658317058e-03,1.842544079002385793e-03,6.704245414164124390e-04
4.500000000000003442e-01,1.243843968895119168e-01,1.906023108301381063e-03,4.325664557455469108e-06,1.914674437416292096e-03,-5.477766485739721247e-04,-1.478215309234097918e-03,2.093288555460760727e-03,1.850477293385347811e-03,1.850384450389162654e-03,5.600178178240972906e-04
5.000000000000000000e-01,1.243165190252170788e-01,1.914306353455427420e-03,4.224976254586576075e-06,1.922756305964600518e-03,-6.216874140356765110e-04,-1.460066827761058363e-03,2.069552998013239869e-03,1.858856090997993956e-03,1.858753930198472166e-03,4.400943655213482471e-04
5.499999999999944933e-01,1.242430278605084343e-01,1.923409565929829531e-03,3.768906341822652433e-06,1.930947378613474905e-03,-6.946907554237213844e-04,-1.443845514757117381e-03,2.044040448632307959e-03,1.867761141648054514e-03,1.867649926009083521e-03,3.491705781174383539e-04
5.999999999999889866e-01,1.241658661944581160e-01,1.933291379176032328e-03,3.176060674686299376e-06,1.939643500525404986e-03,-7.668830311615693063e-04,-1.432486142363289736e-03,2.024536396257595270e-03,1.877281178040170889e-03,1.877161015146486082e-03,3.077286310383378003e-04
6.499999999999834799e-01,1.240873738053227121e-01,1.943919571029799516e-03,2.658868366018144174e-06,1.949237307761835913e-03,-8.385073382797259001e-04,-1.424755543837520795e-03,2.011663025031205747e-03,1.887506221788027346e-03,1.887377072942649078e-03,3.121265407820850461e-04
6.999999999999779732e-01,1.240092610852315952e-01,1.955279008346475726e-03,2.320472529444574389e-06,1.959919953405364710e-03,-9.097451154715940902e-04,-1.418673304485352582e-03,2.002208446849154146e-03,1.898461708399550550e-03,1.898323448880563733e-03,3.431617033587614006e-04
7.499999999999724665e-01,1.239322300243077546e-01,1.967379908104186902e-03,2.142135343548826724e-06,1.971664178791284437e-03,-9.806787806958539022e-04,-1.414820227552283016e-03,1.994647374361844042e-03,1.910120831426782200e-03,1.909973272468901747e-03,3.813831532751300597e-04
7.999999999999669598e-01,1.238562796511523262e-01,1.980264044376303222e-03,2.045578400079909032e-06,1.984355201176463222e-03,-1.051419792073460258e-03,-1.417086231683285097e-03,1.992315693000866906e-03,1.922474697592230480e-03,1.922317531080273935e-03,4.177802336498105196e-04
8.499999999999614531e-01,1.237812951055580063e-01,1.994006331837517524e-03,1.962681569993918436e-06,1.997931694977505331e-03,-1.122274103657616706e-03,-1.430804190576553383e-03,2.002352300759179492e-03,1.935594308364505054e-03,1.935427023084982257e-03,4.547243525251490922e-04
8.999999999999559464e-01,1.237074813092195746e-01,2.008709907189824145e-03,1.867418986872364688e-06,2.012444745163568822e-03,-1.193814313186436493e-03,-1.459929395864084569e-03,2.031937479172205973e-03,1.949640649063761602e-03,1.949462495841370029e-03,5.000807390411462832e-04
9.499999999999504396e-01,1.236354436138755175e-01,2.024494387629676134e-03,1.772064371029946401e-06,2.028038516371735971e-03,-1.266810782979632677e-03,-1.504924465507594643e-03,2.084518202605236889e-03,1.964826929494079607e-03,1.964636966607923984e-03,5.600721666479330837e-04
9.999999999999449329e-01,1.235659589794431273e-01,2.041479002970071361e-03,1.707444097157060377e-06,2.044893891164385660e-03,-1.342057006255004126e-03,-1.561843569658118895e-03,2.157807956608458980e-03,1.981360297805637941e-03,1.981157493628332537e-03,6.345383313405427057e-04
1.049500000000939570e+00,1.235002472669709805e-01,2.059574540712645011e-03,1.699802849728565515e-06,2.062974146412102031e-03,-1.419368262954634474e-03,-1.624208176380827076e-03,2.243195029749713021e-03,1.999200132685295499e-03,1.998983625840206665e-03,7.150439935199039924e-04
1.099500000000934063e+00,1.234370159283103008e-01,2.079211815438138534e-03,1.753132062098060413e-06,2.082718079562334481e-03,-1.500578671773666883e-03,-1.684494392364585189e-03,2.331606024365304435e-03,2.018762698103396171e-03,2.018531473645826611e-03,7.906892267548207764e-04
1.149500000000928557e+00,1.233762983274530739e-01,2.100236706175936854e-03,1.845246371409673309e-06,2.103927198918756260e-03,-1.584803391391886862e-03,-1.735592062459736813e-03,2.411378013294717803e-03,2.039841429185777332e-03,2.039594789872265293e-03,8.476835742129625604e-04
1.199500000000923050e+00,1.233168622666345471e-01,2.122626755144151056e-03,1.939929847181718010e-06,2.126506614838514532e-03,-1.671582994514864140e-03,-1.773352820180402719e-03,2.474560070663729856e-03,2.062342515996537159e-03,2.062079966382210014e-03,8.771992016049292044e-04
1.249500000000917543e+00,1.232571679566825118e-01,2.146323510742623002e-03,2.010013756345270697e-06,2.150343538255313457e-03,-1.760250635523874507e-03,-1.796661993367563515e-03,2.517500529967173217e-03,2.086157296039365273e-03,2.085878522755423362e-03,8.767395519399814267e-04
1.299500000000912037e+00,1.231956796757396194e-01,2.171248023889239733e-03,2.053150015637597844e-06,2.175354323920514980e-03,-1.850083735192242784e-03,-1.806800327912782330e-03,2.540545096455389205e-03,2.111198743641727951e-03,2.110903571979968509e-03,8.492948573604681061e-04
1.349500000000906530e+00,1.231310851904182241e-01,2.197319834999931706e-03,2.090462379987326320e-06,2.201500759759906362e-03,-1.940423751587871948e-03,-1.806413005667394491e-03,2.546699579397749321e-03,2.137416365593796178e-03,2.137104708337746010e-03,8.007583848001070814e-04
1.399500000000901023e+00,1.230623832558547792e-01,2.224475258865854597e-03,2.151779450715164825e-06,2.228778817767284714e-03,-2.030744401871231730e-03,-1.798648728197547748e-03,2.540202873571313896e-03,2.164792357090573709e-03,2.164464166464499361e-03,7.374921274012588871e-04
1.449500000000895517e+00,1.229888774307324323e-01,2.252681068250371368e-03,2.258950612813961695e-06,2.257198969475999236e-03,-2.120676838281099208e-03,-1.786673397958990104e-03,2.525574270204752718e-03,2.193330795008131655e-03,2.192986020568745125e-03,6.651098641089919251e-04
1.499500000000890010e+00,1.229101383888355215e-01,2.281940851771387460e-03,2.415595238629546321e-06,2.286772042248646705e-03,-2.210010508179038879e-03,-1.773475849976122957e-03,2.507170802359101440e-03,2.223048898208799910e-03,2.222687450300040845e-03,5.884258305882132840e-04
1.549499999999994548e+00,1.228259794327701410e-01,2.312293128117278492e-03,2.604988662878511443e-06,2.317503105443035651e-03,-2.298684300676256953e-03,-1.761810352150144704e-03,2.489044280742281571e-03,2.253972204044224579e-03,2.253593924306300251e-03,5.120318234296902414e-04
1.599499999999989042e+00,1.227364631013077578e-01,2.343802327912272720e-03,2.795259465656852844e-06,2.349392846843586635e-03,-2.386774818283754485e-03,-1.754139737500020084e-03,2.474891396827885986e-03,2.286132149786658952e-03,2.285736792979168024e-03,4.409760777640067014e-04
1.649499999999983535e+00,1.226419310666420348e-01,2.376545467271543380e-03,2.951049125256871636e-06,2.382447565522056911e-03,-2.474481805158745829e-03,-1.752450972105827707e-03,2.467911974258385922e-03,2.319565037710251583e-03,2.319152268954698462e-03,3.810012766889675885e-04
1.699499999999978028e+00,1.225430219004864790e-01,2.410598190195394931e-03,3.048134978821257017e-06,2.416694460153037249e-03,-2.562104353764027564e-03,-1.757879290309654523e-03,2.470412202704132081e-03,2.354311039246367865e-03,2.353880447639355306e-03,3.378109820564112551e-04
1.749499999999972522e+00,1.224406245391944648e-01,2.446023570774236763e-03,3.083202580877936960e-06,2.452189975935992628e-03,-2.649998318279500609e-03,-1.770272496770725719e-03,2.483172378424939025e-03,2.390409916843167382e-03,2.389961043377800392e-03,3.153160713195574116e-04
1.799499999999967015e+00,1.223357355212984221e-01,2.482865835880570388e-03,3.071009519086610201e-06,2.489007854918743549e-03,-2.738511943118027148e-03,-1.788038148760248518e-03,2.504938516849286850e-03,2.427890438618236606e-03,2.427422812438535978e-03,3.137377518805162030e-04
1.849499999999961508e+00,1.222292498015179751e-01,2.521149543658538633e-03,3.029275558954564215e-06,2.527208094776447946e-03,-2.827913850556029729e-03,-1.808584228015974174e-03,2.532583034718033713e-03,2.466756189199731473e-03,2.466269359025695558e-03,3.290163079611521939e-04
1.899499999999956001e+00,1.221217763619121682e-01,2.560883285397244809e-03,2.962717587663372042e-06,2.566808720572571513e-03,-2.918343061956818474e-03,-1.829286449464208536e-03,2.562172120563022387e-03,2.506977920901328361e-03,2.506471465291223218e-03,3.543274859636899002e-04
1.949499999999950495e+00,1.220135698191782830e-01,2.602066014194891891e-03,2.860089019450821029e-06,2.607786192233793512e-03,-3.009807384430018828e-03,-1.848472874144339471e-03,2.590493786540654358e-03,2.548502477106945763e-03,2.547975985456710224e-03,3.828801548106315926e-04
1.999499999999944988e+00,1.219045934368153949e-01,2.644693800203087863e-03,2.707321723469790759e-06,2.650108443650027283e-03,-3.102231028137225621e-03,-1.865758972968351199e-03,2.616152959874856743e-03,2.591277530472316151e-03,2.590730562822347611e-03,4.100327666394780360e-04
2.049000000000961386e+00,1.217957427394721071e-01,2.688317306924788066e-03,2.507720515042974349e-06,2.693332747954873922e-03,-3.194586097301055361e-03,-1.881970455954100601e-03,2.639378355555627425e-03,2.634832666039151495e-03,2.634264922348068458e-03,4.331087387677782087e-04
2.099000000000978083e+00,1.216845097805230869e-01,2.733821685408234069e-03,2.280368989463870251e-06,2.738382423387161844e-03,-3.288684620098791811e-03,-1.898256194933699683e-03,2.662071855317042247e-03,2.680064560475668278e-03,2.679475218048892049e-03,4.506338164448633562e-04
2.149000000000994781e+00,1.215715592288349328e-01,2.780783303788655035e-03,2.062568842729877922e-06,2.784908441474114645e-03,-3.383597429845508486e-03,-1.915464107823865256e-03,2.685461945550980927e-03,2.726590715380869650e-03,2.725979044720131146e-03,4.594182576784030408e-04
2.199000000001011479e+00,1.214562939308380385e-01,2.829216653680987226e-03,1.882907858986511457e-06,2.832982469398960187e-03,-3.479370635236733733e-03,-1.934417388439933121e-03,2.710715926055259645e-03,2.774477283276585802e-03,2.773842458242504160e-03,4.558582139049655838e-04
2.249000000001028177e+00,1.213379658144429218e-01,2.879138831390341824e-03,1.749727286778265982e-06,2.882638285963898261e-03,-3.576091504658762688e-03,-1.956206433532572085e-03,2.739087108735712567e-03,2.823786827478743083e-03,2.823127978226567386e-03,4.378241989695707604e-04
2.299000000001044874e+00,1.212158132502876157e-01,2.930567156441635929e-03,1.653158370116646050e-06,2.933873473181869158e-03,-3.673901826335423948e-03,-1.982402976494105924e-03,2.772454271755156290e-03,2.874571227633508641e-03,2.873887531804690879e-03,4.070076894660460244e-04
2.349000000001061572e+00,1.210892772535233919e-01,2.983516591528692207e-03,1.579283577129214131e-06,2.986675158682950727e-03,-3.773021975160162356e-03,-2.014742188477962759e-03,2.813289871525592213e-03,2.926874606368654822e-03,2.926165404710890771e-03,3.695306704330208070e-04
2.399000000001078270e+00,1.209581844305725046e-01,3.037996689148305101e-03,1.524046688045770373e-06,3.041044782524396535e-03,-3.873759084584094126e-03,-2.054353236928132577e-03,2.863816756427921099e-03,2.980736234250341236e-03,2.980001138829127798e-03,3.341144538760910552e-04
2.449000000001094968e+00,1.208227950013037594e-01,3.094007926833922291e-03,1.496532302854660751e-06,3.097000991439631708e-03,-3.976476746430535059e-03,-2.101001739020356106e-03,2.924803566557976874e-03,3.036184630282326262e-03,3.035423587890492131e-03,3.088401303609863329e-04
2.499000000001111665e+00,1.206836920924521245e-01,3.151538039442055260e-03,1.512192244868474664e-06,3.154562423931792092e-03,-4.081526833381587949e-03,-2.152795750778843491e-03,2.994750397949279882e-03,3.093224597573003120e-03,3.092437881143962012e-03,2.983119625948477409e-04
2.549000000000016364e+00,1.205415667411489367e-01,3.210559951734225700e-03,1.584376966413134506e-06,3.213728705667052033e-03,-4.189166620918172157e-03,-2.206469171283460904e-03,3.069899902324624372e-03,3.151827481213760086e-03,3.151015597423655317e-03,3.023600964943795426e-04
2.599000000000033062e+00,1.203969794904253682e-01,3.271033400393772838e-03,1.719331943622141185e-06,3.274472064281017201e-03,-4.299490079482382043e-03,-2.258062706487563246e-03,3.144974990860439738e-03,3.211932231355863095e-03,3.211095750153030153e-03,3.162766102027905779e-04
2.649000000000049759e+00,1.202501633105181877e-01,3.332911645145121386e-03,1.912740657709942267e-06,3.336737126460541467e-03,-4.412393214806797914e-03,-2.303781379423893751e-03,3.214304132158377850e-03,3.273456063777251818e-03,3.272595395909836703e-03,3.321192328674329878e-04
2.699000000000066457e+00,1.201009130112557360e-01,3.396152697531526835e-03,2.144606135965958167e-06,3.400441909803458840e-03,-4.527582283778031069e-03,-2.340900106786775962e-03,3.273083629419389854e-03,3.336308877787268722e-03,3.335424048812340048e-03,3.408315308947281255e-04
2.749000000000083155e+00,1.199485995854483039e-01,3.460731911731383843e-03,2.374235671639713987e-06,3.465480383074663086e-03,-4.644627289117408964e-03,-2.368600220065450457e-03,3.318644186605238574e-03,3.400407542403487398e-03,3.399498022370878950e-03,3.350943460190407047e-04
2.799000000000099853e+00,1.197923350424645456e-01,3.526651005540833422e-03,2.544198640994875211e-06,3.531739402822823160e-03,-4.763057300120721038e-03,-2.388447058478162122e-03,3.351473598643602784e-03,3.465691734377257700e-03,3.464756370253016440e-03,3.123445770586663573e-04
2.849000000000116550e+00,1.196312598075721378e-01,3.593939125066122377e-03,2.601749605941348223e-06,3.599142624278005211e-03,-4.882479653044669021e-03,-2.404065693823206288e-03,3.375422887517611371e-03,3.532144298579465921e-03,3.531181366809698057e-03,2.763775671643512507e-04
2.899000000000133248e+00,1.194648350301062423e-01,3.662644729618761297e-03,2.529843813154115013e-06,3.667704417245069588e-03,-5.002682937735869473e-03,-2.419871746538762320e-03,3.396539410591048209e-03,3.599808758467391238e-03,3.598816125159666826e-03,2.358205809574354269e-04
2.949000000000149946e+00,1.192929798749865627e-01,3.732821283193835018e-03,2.362915157274832645e-06,3.737547113508384467e-03,-5.123676525062847986e-03,-2.439444053904689554e-03,3.420804207191863872e-03,3.668786306297322844e-03,3.667761664864884353e-03,1.997792676234360796e-04
2.999000000000166644e+00,1.191159794857550580e-01,3.804512632577544077e-03,2.170833469231543445e-06,3.808854299516007021e-03,-5.245648727758123187e-03,-2.464542738359245394e-03,3.452071096667365651e-03,3.739204255460163752e-03,3.738145402885050417e-03,1.735583794090291042e-04
3.049000000000016364e+00,1.189342516317294651e-01,3.877744131994243469e-03,2.022835569239558381e-06,3.881789803132722726e-03,-5.368875864675715093e-03,-2.495319151520069244e-03,3.491502896572594439e-03,3.811171941257797315e-03,3.810077048791943831e-03,1.574938193101783543e-04
3.099000000000033062e+00,1.187481487581413669e-01,3.952523223998491951e-03,1.959097155918852834e-06,3.956441418310329729e-03,-5.493641822251760232e-03,-2.531350699611899149e-03,3.538628116942014925e-03,3.884751250113074872e-03,3.883619076165126770e-03,1.491924126260674058e-04
3.149000000000049759e+00,1.185579104854041083e-01,4.028849356272470872e-03,1.985043407387948783e-06,4.032819443087246568e-03,-5.620209357232397451e-03,-2.572644449755607989e-03,3.592978755227255010e-03,3.959955864674246512e-03,3.958785848781424740e-03,1.467878654643572196e-04
3.199000000000066457e+00,1.183637469380564161e-01,4.106729002028387809e-03,2.081829112732884944e-06,4.110892660253853866e-03,-5.748841579720220807e-03,-2.619979344657088170e-03,3.655124841796760383e-03,4.036772982584272730e-03,4.035565167209357110e-03,1.506879435258697551e-04
3.249000000000083155e+00,1.181659491527748129e-01,4.186188640697906596e-03,2.219078090244288533e-06,4.190626796878395115e-03,-5.879840546953118974e-03,-2.674486137407500966e-03,3.726584274406420563e-03,4.115191663408366250e-03,4.113946430933187841e-03,1.630578308860564172e-04
3.299000000000099853e+00,1.179649302070442246e-01,4.267278768587894934e-03,2.362727230520484533e-06,4.272004223048935477e-03,-6.013564853823538670e-03,-2.736773721422532894e-03,3.808807622010771440e-03,4.195222988730587174e-03,4.193940665849708004e-03,1.858717680181670446e-04
3.349000000000116550e+00,1.177611593392938610e-01,4.350066350102058110e-03,2.478809276940318453e-06,4.355023968655938847e-03,-6.150403539894711002e-03,-2.806093434201302039e-03,3.901851982759558645e-03,4.276903455783668054e-03,4.275583887874349898e-03,2.188387755369946305e-04
3.399000000000133248e+00,1.175550118900215296e-01,4.434619623326221255e-03,2.536147977822769717e-06,4.439691919281866725e-03,-6.290708211604822964e-03,-2.880012028682192408e-03,4.003468303011270199e-03,4.360282684661304260e-03,4.358924888376434180e-03,2.582554954143326449e-04
3.449000000000149946e+00,1.173465990971805234e-01,4.520993479759347761e-03,2.509542415809892336e-06,4.526012564590967124e-03,-6.434708813038980679e-03,-2.954832816540865856e-03,4.109154111844166152e-03,4.445406256887590897e-03,4.444008224753794728e-03,2.973850664838328158e-04
3.499000000000166644e+00,1.171356557259541770e-01,4.609222717965923317e-03,2.385305781992936025e-06,4.613993329529908830e-03,-6.582450453866073303e-03,-3.026586945731539469e-03,4.213245677088970839e-03,4.532308456620063458e-03,4.530867138408405451e-03,3.282924638357827643e-04
3.549000000000016364e+00,1.169215356728602745e-01,4.699325388075176885e-03,2.171631875673306698e-06,4.703668651826523571e-03,-6.733779801152195432e-03,-3.092028588013240233e-03,4.310474857265377512e-03,4.621023472277682384e-03,4.619534919262046485e-03,3.440918635658038092e-04
3.599000000000033062e+00,1.167032955040918502e-01,4.791313101955579565e-03,1.909700839140467583e-06,4.795132503633860871e-03,-6.888381230552909074e-03,-3.149095516262803967e-03,4.397073792504186882e-03,4.711607806263073267e-03,4.710067441552539397e-03,3.400270153692178500e-04
3.649000000000049759e+00,1.164797864701092728e-01,4.885202788233798492e-03,1.670911192106069391e-06,4.888544610618010891e-03,-7.045836006366101856e-03,-3.196854953272419177e-03,4.470971095455565994e-03,4.804152461687016644e-03,4.802555427584495606e-03,3.128513886555551169e-04
3.699000000000066457e+00,1.162497025859043076e-01,4.981025319705666490e-03,1.529561613711650527e-06,4.984084442933090116e-03,-7.205678754029776201e-03,-3.235505491260312009e-03,4.531596184796309046e-03,4.898768535722668876e-03,4.897110057437129363e-03,2.600659031342186941e-04
3.749000000000083155e+00,1.160116375303095748e-01,5.078829122541934915e-03,1.523626748107069571e-06,5.081876376038149332e-03,-7.367454028592845816e-03,-3.266860336593754507e-03,4.580197926925250358e-03,4.995554633185757439e-03,4.993830326408048477e-03,1.811987904183746684e-04
3.799000000000099853e+00,1.157642667451485863e-01,5.178679538453138248e-03,1.634105087826167434e-06,5.181947748628790151e-03,-7.530797045422588099e-03,-3.294973399262667284e-03,4.620802398656059795e-03,5.094574083980972501e-03,5.092780136216356647e-03,8.114310312760436214e-05
3.849000000000116550e+00,1.155066933327831280e-01,5.280656206472992241e-03,1.802170777130178862e-06,5.284260548027252744e-03,-7.695545715385776475e-03,-3.326028990427997833e-03,4.660789602023545850e-03,5.195862720695558663e-03,5.193995897009583661e-03,-2.733068393531613787e-05
3.899000000000133248e+00,1.152388263819647679e-01,5.384850501579558323e-03,1.972370649867248762e-06,5.388795242879293110e-03,-7.861847164907231900e-03,-3.366938912775493519e-03,4.709858821374596737e-03,5.299461426632717971e-03,5.297518885231318995e-03,-1.251804299186088959e-04
3.949000000000149946e+00,1.149615557551954964e-01,5.491363530970154103e-03,2.129109717448256682e-06,5.495621750405050611e-03,-8.030194110546062802e-03,-3.423050980159126136e-03,4.777210006550758684e-03,5.405447245470348765e-03,5.403426185151469045e-03,-1.933161197109177639e-04
3.999000000000166644e+00,1.146765582161392710e-01,5.600303846090448623e-03,2.299640987784491950e-06,5.604903128066017481e-03,-8.201346659554076268e-03,-3.496173115294049904e-03,4.868209909930724597e-03,5.513938545473240707e-03,5.511835744275490716e-03,-2.202858485442195314e-04
4.048999999999972843e+00,1.143857811117426626e-01,5.711784113110843740e-03,2.522724325891480623e-06,5.716829561762626528e-03,-8.376155315318101202e-03,-3.584097765953796547e-03,4.982461394600324299e-03,5.625069888153496830e-03,5.622881234049878149e-03,-2.067145868870620738e-04
4.098999999999945132e+00,1.140908526442659388e-01,5.825916839087779721e-03,2.810421009408162833e-06,5.831537681106595955e-03,-8.555360203615691717e-03,-3.681866397260244884e-03,5.114460635026179570e-03,5.738956880100974656e-03,5.736677039392056379e-03,-1.637058232135724426e-04
4.148999999999917421e+00,1.137927011408817329e-01,5.942808910793137903e-03,3.139185060110288310e-06,5.949087280913358151e-03,-8.739453523478601937e-03,-3.783778414290105054e-03,5.256245384686051778e-03,5.855680871396182034e-03,5.853303258674037723e-03,-1.068209141998900761e-04
4.198999999999889710e+00,1.134914878777606023e-01,6.062552638033176337e-03,3.476823328206407347e-06,6.069506284689589297e-03,-8.928642444193002348e-03,-3.884801049454033543e-03,5.400052631749729590e-03,5.975300001193249722e-03,5.972817156847656447e-03,-5.046546886171731950e-05
4.248999999999861998e+00,1.131867343622063871e-01,6.185209642951309053e-03,3.809996089999882211e-06,6.192829635131309046e-03,-9.122882496665596364e-03,-3.980989366143536379e-03,5.539538914577228287e-03,6.097857298948501301e-03,6.095261638166791368e-03,-5.895234032021674412e-06
4.298999999999834287e+00,1.128774793212150990e-01,6.310786489663805683e-03,4.138780329254280332e-06,6.319064050322314129e-03,-9.321931964972662854e-03,-4.069592573545700864e-03,5.669938734317060518e-03,6.223357905736967739e-03,6.220642640466889778e-03,1.850619710861528986e-05
4.348999999999806576e+00,1.125624350297571991e-01,6.439207443046645989e-03,4.448051477401334250e-06,6.448103546001449082e-03,-9.525411593649835140e-03,-4.149461440621306056e-03,5.788378123262162903e-03,6.351727408140296453e-03,6.348887347487860641e-03,1.783377876914074786e-05
4.398999999999778865e+00,1.122402182329283044e-01,6.570296037027670635e-03,4.693245796240873212e-06,6.579682528620152751e-03,-9.732884665680785474e-03,-4.221479573873873105e-03,5.894634388162480615e-03,6.482791642638867369e-03,6.479823596880636069e-03,-7.274683757031939329e-06
4.448999999999751154e+00,1.119096691334245525e-01,6.703778120679523313e-03,4.821506722407919157e-06,6.713421134124339038e-03,-9.943958644374362166e-03,-4.288239300367525236e-03,5.991373889451550964e-03,6.616303985774420887e-03,6.613206633789637037e-03,-4.971929094293197395e-05
4.498999999999723443e+00,1.115701233530783654e-01,6.839312924175239977e-03,4.811066106920099766e-06,6.848935056389080477e-03,-1.015837060939261960e-02,-4.352396818014016462e-03,6.082916049818730582e-03,6.752006400088546127e-03,6.748779676864336170e-03,-9.867735995965763892e-05
4.548500000000696097e+00,1.112249834756676437e-01,6.975168296160398629e-03,4.693347938962998177e-06,6.984554992038324341e-03,-1.037381425188854678e-02,-4.416093460906328136e-03,6.172026350006664872e-03,6.888298894892766824e-03,6.884944422089581649e-03,-1.447423328269041706e-04
4.598500000000668386e+00,1.108674410913662173e-01,7.113790181003270575e-03,4.529732501708698984e-06,7.122849646006687921e-03,-1.059461892493374080e-02,-4.479731362325973729e-03,6.261787413348385463e-03,7.027787055675346894e-03,7.024303501235474104e-03,-1.861930613392971646e-04
4.648500000000640675e+00,1.105010380623789312e-01,7.253611904590772166e-03,4.383230985440582363e-06,7.262378366561653316e-03,-1.081860549304991537e-02,-4.542085241541501603e-03,6.350397642433905365e-03,7.169008544483350918e-03,7.165395122545050247e-03,-2.261652263742572984e-04
4.698500000000612964e+00,1.101255729768715469e-01,7.394535571529840638e-03,4.291504586329602357e-06,7.403118580702500173e-03,-1.104570975512686459e-02,-4.602599403542903707e-03,6.436523023472953166e-03,7.311895490648876242e-03,7.308150910837229661e-03,-2.705939511159821047e-04
4.748500000000585253e+00,1.097405538663146635e-01,7.536515860365403628e-03,4.270022136048681977e-06,7.545055904637501358e-03,-1.127583972530388223e-02,-4.661941427104662576e-03,6.520174334091672838e-03,7.456369707694161103e-03,7.452493027363364317e-03,-3.231678075712330483e-04
4.798500000000557542e+00,1.093454056634546034e-01,7.679470378522877845e-03,4.322614862810091975e-06,7.688115608248498149e-03,-1.150893679665898617e-02,-4.722026476644943828e-03,6.603309818532576703e-03,7.602289722314196224e-03,7.598281560085259553e-03,-3.830413310382363001e-04
4.848500000000529830e+00,1.089397358619724893e-01,7.823206268741569880e-03,4.444207285359510225e-06,7.832094683312288211e-03,-1.174503812049110252e-02,-4.785519806136827661e-03,6.689345892984666433e-03,7.749397781263735012e-03,7.745261439690657827e-03,-4.449165852129331874e-04
4.898500000000502119e+00,1.085235554274712605e-01,7.967405569561217954e-03,4.618845685091262885e-06,7.976643260931400026e-03,-1.198431411079781128e-02,-4.855197645173196450e-03,6.782273453679397122e-03,7.897301126085248812e-03,7.893043129050819270e-03,-5.003481502061154097e-04
4.948500000000474408e+00,1.080974032701365189e-01,8.111652089675895627e-03,4.823072156428711156e-06,8.121298233988752738e-03,-1.222707399305633658e-02,-4.933261564235527641e-03,6.885754866775010280e-03,8.045498687500911988e-03,8.041128479344517022e-03,-5.397621041911316881e-04
4.998500000000446697e+00,1.076623356411930826e-01,8.255452527471254104e-03,5.035823104660803524e-06,8.265524173680574918e-03,-1.247373707126797626e-02,-5.020597787511551537e-03,7.002150510920675079e-03,8.193424738388507822e-03,8.188953706074100780e-03,-5.553084258401432211e-04
5.048499999999973120e+00,1.072197447545537169e-01,8.398249844873842754e-03,5.247017952735837657e-06,8.408743880779313840e-03,-1.272476696064117618e-02,-5.116119852817739740e-03,7.131462403972953917e-03,8.340481974349210972e-03,8.335922233449437682e-03,-5.442710225481188968e-04
5.098499999999945409e+00,1.067710099037127991e-01,8.539469999010899232e-03,5.456017578214030791e-06,8.550382034167327422e-03,-1.298057295328192140e-02,-5.216548043381456952e-03,7.270563133681426891e-03,8.486067706752864481e-03,8.481431087721261891e-03,-5.117603132217768500e-04
5.148499999999917698e+00,1.063170723259666550e-01,8.678603044437157091e-03,5.657605297634405544e-06,8.689918255032425334e-03,-1.324140035545084970e-02,-5.317048979523624104e-03,7.413396490057923977e-03,8.629602971714252571e-03,8.624900441010312918e-03,-4.706684306880731914e-04
5.198499999999889987e+00,1.058581208198087764e-01,8.815254921818029693e-03,5.825529942129027624e-06,8.826905981702288378e-03,-1.350725280442688359e-02,-5.412824441893507137e-03,7.552651523237484225e-03,8.770555056127928018e-03,8.765796580399925347e-03,-4.374540058203309147e-04
5.248499999999862276e+00,1.053935869658032404e-01,8.949123722390405974e-03,5.911944756531564239e-06,8.960947611903469223e-03,-1.377789402652140893e-02,-5.501016425813738502e-03,7.682513912983687104e-03,8.908442540419673344e-03,8.903637283538275160e-03,-4.248216998288166730e-04
5.298499999999834564e+00,1.049225114010096938e-01,9.079932432843513396e-03,5.871705133701370307e-06,9.091675843110916602e-03,-1.405294484781194342e-02,-5.581779457915810559e-03,7.801041490414923826e-03,9.042830832280789391e-03,9.037987545817891682e-03,-4.352431780018212702e-04
5.348499999999806853e+00,1.044441169801828134e-01,9.207381964606683317e-03,5.698094117309901685e-06,9.218778152841302503e-03,-1.433203382070757925e-02,-5.657710956728872163e-03,7.910560262090445341e-03,9.173330441947269084e-03,9.168457886092294673e-03,-4.596648076751006103e-04
5.398499999999779142e+00,1.039582773773891217e-01,9.331147896229807087e-03,5.441627832459474584e-06,9.342031151894726604e-03,-1.461491936854386609e-02,-5.731941471441694656e-03,8.015663894684261701e-03,9.299592785354056715e-03,9.294700015138072577e-03,-4.826102519198754927e-04
5.448499999999751431e+00,1.034656298546467179e-01,9.450899182984712904e-03,5.191364727773290703e-06,9.461281912440258970e-03,-1.490151644211579196e-02,-5.806195099114950728e-03,8.120127332240168958e-03,9.421288850771716850e-03,9.416385274599065047e-03,-4.903886056292140099e-04
5.498499999999723720e+00,1.029673177449229177e-01,9.566312922205806937e-03,5.026890291793298587e-06,9.576366702789393739e-03,-1.519182619707137860e-02,-5.879746694312856271e-03,8.224862366255041371e-03,9.538073924764235018e-03,9.533169152287232495e-03,-4.769742700507734819e-04
5.548000000000696375e+00,1.024696242262282259e-01,9.675994338156296629e-03,4.975909959022869356e-06,9.685946158074342643e-03,-1.548287365844558394e-02,-5.951341321409587930e-03,8.327105948811718006e-03,9.648478544567372361e-03,9.643581966227327343e-03,-4.447505463682951661e-04
5.598000000000668663e+00,1.019635134640366064e-01,9.781860154365155935e-03,5.007158509322768094e-06,9.791874471383800807e-03,-1.578044072451589841e-02,-6.019813736845020490e-03,8.426374593082651063e-03,9.754333147792743769e-03,9.749453862384379124e-03,-3.990798255881718745e-04
5.648000000000640952e+00,1.014547275506851587e-01,9.882487530489524399e-03,5.059964478980916608e-06,9.892607459447486443e-03,-1.608143141135798260e-02,-6.084400959739430514e-03,8.520109211316547262e-03,9.854119482572505986e-03,9.849265681278531262e-03,-3.458963848428977801e-04
5.698000000000613241e+00,1.009438023215649405e-01,9.977609342867564332e-03,5.076023150579283813e-06,9.987761389168722803e-03,-1.638565145934478551e-02,-6.146063950399702734e-03,8.608736809948397059e-03,9.947546035624846641e-03,9.942724648772299778e-03,-2.880566460295248734e-04
5.748000000000585530e+00,1.004312304396852290e-01,1.006701517815390343e-02,5.021831423322982229e-06,1.007705884100054856e-02,-1.669295465686460034e-02,-6.206701532537437990e-03,8.694423802147886043e-03,1.003445115991835959e-02,1.002966758063896131e-02,-2.253729708334403553e-04
5.798000000000557819e+00,9.991758420375579375e-02,1.015059640708319312e-02,4.893318272170115150e-06,1.016038304362753414e-02,-1.700328973349130024e-02,-6.268341624536964869e-03,8.780162500091559519e-03,1.011483079622129896e-02,1.011008878593247506e-02,-1.558968395273701343e-04
5.848000000000530108e+00,9.940354705891284171e-02,1.022838374618977378e-02,4.711296431368483444e-06,1.023780633905251036e-02,-1.731670681471797479e-02,-6.332126216438594898e-03,8.868440038155275817e-03,1.018884600098286797e-02,1.018414779602789220e-02,-7.809652616583279269e-05
5.898000000000502396e+00,9.888982069624328852e-02,1.030055505005071821e-02,4.511870231874277827e-06,1.030957879051446618e-02,-1.763331312553972907e-02,-6.397393492253648783e-03,8.959774684374232842e-03,1.025680258137418900e-02,1.025214917133382073e-02,6.575018250451768908e-06
5.948000000000474685e+00,9.837691554571954822e-02,1.036740266627175430e-02,4.330699034775501423e-06,1.037606406434130567e-02,-1.795318280015223422e-02,-6.461364236617612479e-03,9.051719186497017219e-03,1.031909769009255878e-02,1.031448919604898741e-02,9.188609001555235196e-05
5.998000000000446974e+00,9.786490483781874750e-02,1.042926799707171240e-02,4.185139048910622405e-06,1.043763827516953381e-02,-1.827625101198293578e-02,-6.519805966779947809e-03,9.139070568277831916e-03,1.037614584747945275e-02,1.037158189942721971e-02,1.673253510546003891e-04
6.047999999999973397e+00,9.735327615882469199e-02,1.048646638376013636e-02,4.066534092497907512e-06,1.049459945194513265e-02,-1.860224131031884554e-02,-6.568485980270909359e-03,9.215482533002727558e-03,1.042831405609878290e-02,1.042379407613819656e-02,2.212932929658533289e-04
6.097999999999945686e+00,9.684098409435026866e-02,1.053923131216066324e-02,3.950940358186829861e-06,1.054713319287703746e-02,-1.893066560933220899e-02,-6.604688555430834190e-03,9.275759233206217966e-03,1.047589311822321942e-02,1.047141646448274295e-02,2.454484863292140406e-04
6.147999999999917975e+00,9.632669957578500475e-02,1.058770044240577891e-02,3.821010371956925265e-06,1.059534246314969286e-02,-1.926090003710356768e-02,-6.628049757328234419e-03,9.317645704661030315e-03,1.051911032990620297e-02,1.051467631743417327e-02,2.377766750297316913e-04
6.197999999999890264e+00,9.580914765232234620e-02,1.063194852469960885e-02,3.681094277588730772e-06,1.063931071325478588e-02,-1.959230252496979574e-02,-6.640452149117364970e-03,9.342328976202209784e-03,1.055816556997848064e-02,1.055377342104396945e-02,2.029470301095868956e-04
6.247999999999862553e+00,9.528740079798923845e-02,1.067205088796082529e-02,3.553799769283086962e-06,1.067915848749939091e-02,-1.992432513242547998e-02,-6.645268012949531386e-03,9.353721503189497619e-03,1.059326581924453260e-02,1.058891458816903913e-02,1.503844218058505446e-04
6.297999999999834841e+00,9.476104907680840683e-02,1.070814729788115496e-02,3.463099587282161728e-06,1.071507349705571981e-02,-2.025658853307277241e-02,-6.646420737940548183e-03,9.357169469865801031e-03,1.062464377939693373e-02,1.062033226144256867e-02,9.154077775838174026e-05
6.347999999999807130e+00,9.423023851686951335e-02,1.074047761940912817e-02,3.419440447355958508e-06,1.074731650030383984e-02,-2.058890956996961563e-02,-6.647547584538802956e-03,9.358169518465912079e-03,1.065256053975531178e-02,1.064828716326789680e-02,3.747194390375131062e-05
6.397999999999779419e+00,9.369560079407121544e-02,1.076937561105062793e-02,3.416619866509838761e-06,1.077620885078364732e-02,-2.092128694919637155e-02,-6.651330459067983716e-03,9.361303593022111957e-03,1.067729679365366988e-02,1.067305953332817539e-02,-3.101906035411271213e-06
6.447999999999751708e+00,9.315809598906198141e-02,1.079522642204847928e-02,3.436715291576492473e-06,1.080209985263163273e-02,-2.125385347214958642e-02,-6.659053985704015653e-03,9.369430459502413322e-03,1.069913433689162995e-02,1.069493071696633706e-02,-2.533901592014414227e-05
6.497999999999723997e+00,9.261879635967874835e-02,1.081840879749360398e-02,3.454472335638865960e-06,1.082531774216488087e-02,-2.158680617143460267e-02,-6.670455343022549215e-03,9.383285140322532997e-03,1.071833202139777126e-02,1.071415922651940134e-02,-2.904734934785365937e-05
6.547500000000696652e+00,9.208406694571408257e-02,1.083905008161371343e-02,3.440707264131450651e-06,1.084593149614197609e-02,-2.191699371092070692e-02,-6.684222440473216141e-03,9.401457579602957859e-03,1.073495277880247636e-02,1.073080752897625015e-02,-1.832969419838974479e-05
6.597500000000668940e+00,9.154378696700733731e-02,1.085781521010280651e-02,3.369496449156520068e-06,1.086455420300111961e-02,-2.225120483294418250e-02,-6.698412386402612106e-03,9.421821185501461776e-03,1.074951487794708997e-02,1.074539430965843444e-02,6.176112048824251696e-07
6.647500000000641229e+00,9.100368851166686091e-02,1.087465843160465885e-02,3.233627918617288068e-06,1.088112568744189351e-02,-2.258612545226412749e-02,-6.710682972727421980e-03,9.441095523729188532e-03,1.076200787492572267e-02,1.075790867978660033e-02,2.048126469774533314e-05
6.697500000000613518e+00,9.046373941709950905e-02,1.088967988307816721e-02,3.057755571343476578e-06,1.089579539422085366e-02,-2.292165960090031263e-02,-6.718782745952893605e-03,9.456036135744918039e-03,1.077260072963514941e-02,1.076851950276036182e-02,3.427208306414934253e-05
6.747500000000585807e+00,8.992357017669856678e-02,1.090290336487790938e-02,2.895732236716704767e-06,1.090869482935134284e-02,-2.325759873819777113e-02,-6.720789219660077904e-03,9.463611676644929568e-03,1.078145025148104751e-02,1.077738373693011391e-02,3.587037842631878503e-05
6.797500000000558096e+00,8.938253774074784996e-02,1.091427989228869327e-02,2.806851005853150865e-06,1.091989359430039878e-02,-2.359363819918058880e-02,-6.715670354825844894e-03,9.461573389300674194e-03,1.078866560638335435e-02,1.078461108526278592e-02,2.097325556364866743e-05
6.847500000000530385e+00,8.883986188475991030e-02,1.092371624914718550e-02,2.821508136890104023e-06,1.092935926542096606e-02,-2.392942171692169495e-02,-6.704070046627371576e-03,9.449463246953410805e-03,1.079427641310546152e-02,1.079023201741247454e-02,-1.100909076782040672e-05
6.897500000000502673e+00,8.829487014356120211e-02,1.093113200496458569e-02,2.919101620872992899e-06,1.093697020820633137e-02,-2.426462521925287774e-02,-6.688846304076333585e-03,9.429700711085320028e-03,1.079823529665666255e-02,1.079420003550321007e-02,-5.479123749466226678e-05
6.947500000000474962e+00,8.774731701171148424e-02,1.093652246232867942e-02,3.035952620735234656e-06,1.094259436757014960e-02,-2.459906753445650907e-02,-6.674717657237185832e-03,9.407843057916828386e-03,1.080046339827249458e-02,1.079643685436745999e-02,-9.873256213760293496e-05
6.997500000000447251e+00,8.719764523075906881e-02,1.093999215830023311e-02,3.099137409862728224e-06,1.094619043311995804e-02,-2.493280341731818339e-02,-6.666798751658737678e-03,9.391266701928531468e-03,1.080091422829196866e-02,1.079689607759896051e-02,-1.276765414138461986e-04
7.047499999999973674e+00,8.664702603845081397e-02,1.094173590799272892e-02,3.063590950341088922e-06,1.094786308989341081e-02,-2.526614335489796304e-02,-6.668576143344183589e-03,9.386499242050549280e-03,1.079961574818781231e-02,1.079560533752515691e-02,-1.285824458486113089e-04
7.097499999999945963e+00,8.609710204699456970e-02,1.094197302333144162e-02,2.931307958394561141e-06,1.094783563924823025e-02,-2.559957216206498742e-02,-6.680320599063244331e-03,9.396437595886864697e-03,1.079666649422462814e-02,1.079266265048249573e-02,-9.626826436247792017e-05
7.147499999999918252e+00,8.554950654859257153e-02,1.094086504728053119e-02,2.745533957999883063e-06,1.094635611519653023e-02,-2.593358819201796450e-02,-6.698733886100587120e-03,9.418855615655438371e-03,1.079219172500629764e-02,1.078819282778790446e-02,-3.630069264986692077e-05
7.197499999999890541e+00,8.500534875638068866e-02,1.093845393988825826e-02,2.565581555262452051e-06,1.094358510299878358e-02,-2.626852488632280824e-02,-6.718029364808757349e-03,9.446950443962503011e-03,1.078628562913426341e-02,1.078228984216481577e-02,3.649635328304212054e-05
7.247499999999862830e+00,8.446487895746916663e-02,1.093464615725599220e-02,2.436916109382740950e-06,1.093951998947475732e-02,-2.660442635456305993e-02,-6.731994614174575606e-03,9.471730564289409723e-03,1.077896941107805637e-02,1.077497490048815766e-02,1.034132283007315579e-04
7.297499999999835119e+00,8.392747235823126706e-02,1.092924756552004356e-02,2.373971326574453947e-06,1.093399550817319293e-02,-2.694102608527160214e-02,-6.736136302766662642e-03,9.485215728253844347e-03,1.077018618769579050e-02,1.076619118793065849e-02,1.487454383645467424e-04
7.347499999999807407e+00,8.339192503466391626e-02,1.092203439421827495e-02,2.363337012265434184e-06,1.092676106824280562e-02,-2.727783290040974862e-02,-6.729009190994793971e-03,9.483054218987707618e-03,1.075983439428264410e-02,1.075583709693975903e-02,1.650256261072052929e-04
7.397499999999779696e+00,8.285691596051107666e-02,1.091283321386664167e-02,2.378637395001490139e-06,1.091759048865664425e-02,-2.761428335995930183e-02,-6.712319018905955371e-03,9.465548538984782864e-03,1.074782041243512246e-02,1.074381877658113840e-02,1.544603829562970262e-04
7.447499999999751985e+00,8.232143986289265636e-02,1.090158151639768203e-02,2.392996474937784396e-06,1.090636750934755733e-02,-2.794989931090441360e-02,-6.689992626722029816e-03,9.436972742249007118e-03,1.073410333205483506e-02,1.073009496721520108e-02,1.266998048263606681e-04
7.497499999999724274e+00,8.178506947385938419e-02,1.088834932443242046e-02,2.385162163840983983e-06,1.089311964876010265e-02,-2.828439894224032969e-02,-6.666798211715517335e-03,9.403754629672566104e-03,1.071871493368913020e-02,1.071469716319943706e-02,9.462744141515999912e-05
7.547000000000696929e+00,8.125336574347298557e-02,1.087347575883237244e-02,2.345761157595403676e-06,1.087816728114756291e-02,-2.861440545372673228e-02,-6.646355483329944268e-03,9.372486550777306760e-03,1.070193092675206931e-02,1.069790117182179215e-02,6.992025601576543970e-05
7.597000000000669218e+00,8.071620309251259506e-02,1.085689514009528268e-02,2.281868732852521499e-06,1.086145887756098834e-02,-2.894672322789304530e-02,-6.630079804995980125e-03,9.346479976859625727e-03,1.068355237162520698e-02,1.067950811380573468e-02,5.798288569141004609e-05
7.647000000000641506e+00,8.017965079116652627e-02,1.083897662308694679e-02,2.217981387465676388e-06,1.084341258586187830e-02,-2.927822721814266060e-02,-6.616735235102425700e-03,9.326198311018787934e-03,1.066389002345506827e-02,1.065982944245378282e-02,5.685292433260960928e-05
7.697000000000613795e+00,7.964407752143294605e-02,1.081988439687925352e-02,2.179031725328290074e-06,1.082424246032991089e-02,-2.960906397989759853e-02,-6.602697023300514549e-03,9.307835360702679944e-03,1.064306564664333106e-02,1.063898760786210346e-02,5.641877531558000121e-05
7.747000000000586084e+00,7.910922729772106032e-02,1.079969398671154317e-02,2.172124680723030375e-06,1.080403823607298947e-02,-2.993919883106244129e-02,-6.583772042819998303e-03,9.285396035099867038e-03,1.062115867959882720e-02,1.061706257583595013e-02,4.305988437051080561e-05
7.797000000000558373e+00,7.857421187436877674e-02,1.077840499467593721e-02,2.185848451362911684e-06,1.078277669157866325e-02,-3.026838743320325875e-02,-6.557147035483349914e-03,9.253538173196400318e-03,1.059822797223294172e-02,1.059411335157245566e-02,6.171793276585279117e-06
7.847000000000530662e+00,7.803780208500885052e-02,1.075599230419064384e-02,2.211247681005161564e-06,1.076041479955265438e-02,-3.059624478497724454e-02,-6.522528044431714911e-03,9.209949255944283389e-03,1.057436687715617059e-02,1.057023297438297420e-02,-5.687704314407862589e-05
7.897000000000502951e+00,7.749885827580824116e-02,1.073248703180128792e-02,2.261806687588978326e-06,1.073701064517646603e-02,-3.092237118719864952e-02,-6.482083750686524690e-03,9.156083027668945884e-03,1.054976315908147909e-02,1.054560847248253892e-02,-1.400715044488887965e-04
7.947000000000475239e+00,7.695668916343456623e-02,1.070806748150049219e-02,2.366249701092375378e-06,1.071279998090267707e-02,-3.124647537473279613e-02,-6.439678689606170674e-03,9.096396644802870468e-03,1.052473167248021806e-02,1.052055370427218937e-02,-2.316717768241240139e-04
7.997000000000447528e+00,7.641123587534555395e-02,1.068312994473997329e-02,2.535679717074774518e-06,1.068820130417412299e-02,-3.156845930921292620e-02,-6.400092376687122053e-03,9.037139172094629802e-03,1.049970986199133191e-02,1.049550508588226183e-02,-3.176920993597383801e-04
8.047000000000057440e+00,7.586311959987744602e-02,1.065830708178380597e-02,2.736433322481598509e-06,1.066377994842876951e-02,-3.188846392804478569e-02,-6.368378198607904488e-03,8.985401003293921190e-03,1.047523028606612075e-02,1.047099433840678780e-02,-3.838593119841695223e-04
8.097000000000118547e+00,7.531362348411571594e-02,1.063441568077470867e-02,2.898694353104182550e-06,1.064021306948091661e-02,-3.220688283797557006e-02,-6.348983981389067985e-03,8.948152344917243220e-03,1.045188773326995342e-02,1.044761575896736676e-02,-4.167913003388035382e-04
8.147000000000179654e+00,7.476459587663655815e-02,1.061234462642906065e-02,2.958464434138120237e-06,1.061826155529733626e-02,-3.252433203704541143e-02,-6.344429709975747851e-03,8.930665636903031140e-03,1.043030442925380573e-02,1.042599146448647783e-02,-4.064287300979741216e-04
8.197000000000240760e+00,7.421819107678827299e-02,1.059292338099089917e-02,2.899638684663615461e-06,1.059872265836022710e-02,-3.284155352254458649e-02,-6.354050530240635229e-03,8.934493653715531308e-03,1.041108728503387787e-02,1.040672853947494959e-02,-3.500509199179091795e-04
8.247000000000301867e+00,7.367641772553448765e-02,1.057682173484567056e-02,2.763863642421908756e-06,1.058234946213051399e-02,-3.315925604905700652e-02,-6.373729658682973469e-03,8.956184879669102164e-03,1.039477935587023762e-02,1.039037029510734775e-02,-2.554903279607001910e-04
8.297000000000362974e+00,7.314061221555391568e-02,1.056451425747738544e-02,2.624527048526714622e-06,1.056976331157443924e-02,-3.347794253199154468e-02,-6.397112067580932107e-03,8.987937148322100792e-03,1.038182227395473452e-02,1.037735850660475787e-02,-1.405672340321047556e-04
8.347000000000424080e+00,7.261105565855838218e-02,1.055630750967864566e-02,2.546815967439736644e-06,1.056140114161352450e-02,-3.379779813537098221e-02,-6.417854239294457259e-03,9.020245528639702845e-03,1.037254555988114703e-02,1.036802266369048035e-02,-2.804481549769847118e-05
8.397000000000485187e+00,7.208691250284292307e-02,1.055239608767353718e-02,2.558289883162011535e-06,1.055751266743986186e-02,-3.411869084733609725e-02,-6.431836329233630613e-03,9.045320903982450450e-03,1.036717968575821824e-02,1.036259316787110397e-02,6.167232153139779480e-05
8.447000000000546294e+00,7.156651936552291260e-02,1.055290329046723249e-02,2.641788848879258366e-06,1.055818686816499020e-02,-3.444028266379817182e-02,-6.438338765227716309e-03,9.059655685100092767e-03,1.036587300620416853e-02,1.036121852265943673e-02,1.166820979979425028e-04
8.497000000000607400e+00,7.104789622413425210e-02,1.055787709931138227e-02,2.749916487343378592e-06,1.056337693228606885e-02,-3.476219960205995108e-02,-6.439751213562550092e-03,9.064661807389445131e-03,1.036869331248523561e-02,1.036396711011345825e-02,1.360217246244768002e-04
8.547000000000057440e+00,7.052926796408046095e-02,1.056724036869052981e-02,2.831823411494763003e-06,1.057290401551351858e-02,-3.508418716273453697e-02,-6.440049950234739626e-03,9.065258214240550297e-03,1.037560589415194474e-02,1.037080532101443062e-02,1.277357777623308263e-04
8.597000000000118547e+00,7.000940005389828802e-02,1.058071950708548876e-02,2.857933710102136378e-06,1.058643537450569376e-02,-3.540618966024666747e-02,-6.442786691059807294e-03,9.067161731508767419e-03,1.038643003324794117e-02,1.038155398435328981e-02,1.038564748169469939e-04
8.647000000000179654e+00,6.948765415316424110e-02,1.059778769663203939e-02,2.829678218799404455e-06,1.060344705306963745e-02,-3.572832899480005153e-02,-6.449503971587167150e-03,9.074151927218082614e-03,1.040078468851660110e-02,1.039583394950588033e-02,7.486277416827605096e-05
8.697000000000240760e+00,6.896380764848127065e-02,1.061765130670913083e-02,2.770646052824381986e-06,1.062319259881477906e-02,-3.605080419337980402e-02,-6.459244246804651639e-03,9.086527810982446621e-03,1.041804242893811308e-02,1.041301990856428709e-02,4.620987906538077445e-05
8.747000000000301867e+00,6.843778460151529741e-02,1.063928524847495422e-02,2.706937936434074152e-06,1.064469912434782249e-02,-3.637376640572043129e-02,-6.469266899663404964e-03,9.101343090277920142e-03,1.043731071570320156e-02,1.043222151042253951e-02,1.822968888212256423e-05
8.797000000000362974e+00,6.790946337970374391e-02,1.066150230579482328e-02,2.650309102119168263e-06,1.066680292399906083e-02,-3.669722975070399684e-02,-6.476505717635106310e-03,9.114119980560891551e-03,1.045745009105180680e-02,1.045230134511134987e-02,-1.115765119708952441e-05
8.847000000000424080e+00,6.737865676228944889e-02,1.068303580973839310e-02,2.595297952972613775e-06,1.068822640564433789e-02,-3.702105503658614793e-02,-6.478962011221409655e-03,9.121048943566190115e-03,1.047713006630472503e-02,1.047193072843716384e-02,-4.292926886903168876e-05
8.897000000000485187e+00,6.684524483097729897e-02,1.070261950751564065e-02,2.531811395973902802e-06,1.070768313030758846e-02,-3.734500313714761432e-02,-6.476322246334732628e-03,9.120507312552829024e-03,1.049491977981886238e-02,1.048968045042259108e-02,-7.499605302811225430e-05
8.947000000000546294e+00,6.630934400059376732e-02,1.071905515587171995e-02,2.462173038769413958e-06,1.072397950194925800e-02,-3.766881924946474669e-02,-6.469609838069965285e-03,9.113205625492585768e-03,1.050940573879951580e-02,1.050413865535747802e-02,-1.030530405170688302e-04
8.997000000000607400e+00,6.577138030863463602e-02,1.073125523245730024e-02,2.406660875379074167e-06,1.073606855420805757e-02,-3.799229974136864030e-02,-6.460309965774517667e-03,9.101186018557201607e-03,1.051931494306879676e-02,1.051403383142810594e-02,-1.233978509776296150e-04
9.047000000000057440e+00,6.523201795241223566e-02,1.073823412334654406e-02,2.390672070960716995e-06,1.074301546748846620e-02,-3.831531523965381325e-02,-6.449692515523186565e-03,9.086610711477512495e-03,1.052360046828862764e-02,1.051831989153901616e-02,-1.352412314197122523e-04
9.097000000000118547e+00,6.469201289886106210e-02,1.073905759145929277e-02,2.422270764086914808e-06,1.074390213298746614e-02,-3.863779986543036671e-02,-6.438791046071604129e-03,9.071207448922109090e-03,1.052145386815127835e-02,1.051618812673316833e-02,-1.403802121562909154e-04
9.147000000000179654e+00,6.415211772980281002e-02,1.073286838516654754e-02,2.477546183030868764e-06,1.073782347753260945e-02,-3.895973941773434035e-02,-6.428857460100049701e-03,9.056529799177348225e-03,1.051228330139874004e-02,1.050704545148689953e-02,-1.403218664270907182e-04
9.197000000000240760e+00,6.361311255929510966e-02,1.071909012767776302e-02,2.508234114479245579e-06,1.072410659590672215e-02,-3.928118229073973566e-02,-6.421603530873877530e-03,9.044500262547182368e-03,1.049575759313381255e-02,1.049055898649545009e-02,-1.332286603035374257e-04
9.247000000000301867e+00,6.307592205756863690e-02,1.069766391344798354e-02,2.472331089281453845e-06,1.070260857562654704e-02,-3.960226246728382193e-02,-6.418667635222845974e-03,9.037417931690256909e-03,1.047191372464332908e-02,1.046676381922629316e-02,-1.135008731436807646e-04
9.297000000000362974e+00,6.254168718098464252e-02,1.066905386632884326e-02,2.367725504976762379e-06,1.067378931733879710e-02,-3.992319584904535645e-02,-6.420455662300352841e-03,9.036900761742563612e-03,1.044117734749116372e-02,1.043608349632837821e-02,-7.500948714390763680e-05
9.347000000000424080e+00,6.201166191872642397e-02,1.063401857097778097e-02,2.239555949440352412e-06,1.063849768287666170e-02,-4.024421863216076645e-02,-6.425132819166598334e-03,9.042171088946445584e-03,1.040422420506672413e-02,1.039919169611321602e-02,-1.621675504668553604e-05
9.397000000000485187e+00,6.148691605869246318e-02,1.059337728688390309e-02,2.151373297061389000e-06,1.059768003347802585e-02,-4.056547527311948897e-02,-6.428567013322309884e-03,9.048986462645300724e-03,1.036179073403594060e-02,1.035682337514132016e-02,5.634063775255967820e-05
9.447000000000546294e+00,6.096798012718213089e-02,1.054788734100082712e-02,2.141473720742688777e-06,1.055217028844231304e-02,-4.088690362378599730e-02,-6.425489082452136638e-03,9.050347028989115181e-03,1.031454633303456950e-02,1.030964733561569487e-02,1.290328672579360461e-04
9.497000000000607400e+00,6.045464704909077336e-02,1.049817976334745280e-02,2.197250153817668470e-06,1.050257426365508798e-02,-4.120817807790899678e-02,-6.411371585670087858e-03,9.038888988750133982e-03,1.026304079514364642e-02,1.025821347473728808e-02,1.865082319321146242e-04
9.547000000000057440e+00,5.994606789981538758e-02,1.044472030625046705e-02,2.265077709206725649e-06,1.044925046166888041e-02,-4.152874665718897518e-02,-6.383998086568723647e-03,9.009627676698415272e-03,1.020770092657863858e-02,1.020294892919423359e-02,2.182947580242434527e-04
9.597000000000118547e+00,5.944109434306161371e-02,1.038782546280331461e-02,2.286843249936934842e-06,1.039239914930318795e-02,-4.184794656151780146e-02,-6.343852041929017201e-03,8.961452083609156016e-03,1.014885459767391265e-02,1.014418167152271975e-02,2.225021119013394504e-04
9.647000000000179654e+00,5.893867030993399370e-02,1.032772150711366160e-02,2.236117629182948492e-06,1.033219374237202837e-02,-4.216513916361463998e-02,-6.293265691744790065e-03,8.896682789043019665e-03,1.008676307747637287e-02,1.008217264047165350e-02,2.045432487351121070e-04
9.697000000000240760e+00,5.843807134592608754e-02,1.026457742024876330e-02,2.130154227920122607e-06,1.026883772870460301e-02,-4.247980244820226403e-02,-6.235090911054382533e-03,8.819320127201817072e-03,1.002164628447562746e-02,1.001714101967557044e-02,1.723820063319917925e-04
9.747000000000301867e+00,5.793892045104779426e-02,1.019848234427465743e-02,2.013096505231927542e-06,1.020250853728512166e-02,-4.279155699375536415e-02,-6.171844869619309837e-03,8.733322167258342553e-03,9.953692989817578690e-03,9.949274530281368434e-03,1.320817553263892283e-04
9.797000000000362974e+00,5.744106597257442326e-02,1.012942489911952508e-02,1.924285675390189290e-06,1.013327347047030501e-02,-4.310014923723670677e-02,-6.105757054008263858e-03,8.641960670028137753e-03,9.883058347968728605e-03,9.878727037706744318e-03,8.670114105118247527e-05
9.847000000000424080e+00,5.694447894494349127e-02,1.005736341120690332e-02,1.873927760704782525e-06,1.006111126672831237e-02,-4.340543708993749306e-02,-6.039339451994587063e-03,8.548347517852180819e-03,9.809872094001786252e-03,9.805626804317941689e-03,3.857232945543118699e-05
9.897000000000485187e+00,5.644927239895175530e-02,9.982380003979832855e-03,1.842776870577880939e-06,9.986065557720988015e-03,-4.370740406253759147e-02,-5.975665882182370353e-03,8.456269626865173250e-03,9.734279376260059763e-03,9.730117391795824883e-03,-7.821736999292898136e-06
9.947000000000546294e+00,5.595581313387717332e-02,9.904770646517183780e-03,1.803664344261944543e-06,9.908377975205707316e-03,-4.400618735664707515e-02,-5.917839373942841361e-03,8.370192851203323361e-03,9.656483295009664694e-03,9.652400444707939092e-03,-4.540882246863068661e-05
9.997000000000607400e+00,5.546479718827230371e-02,9.824970063503661241e-03,1.744797930159148506e-06,9.828459659363979542e-03,-4.430207932534457882e-02,-5.867865516784458862e-03,8.294035681502434296e-03,9.576740944855903839e-03,9.572732149784326031e-03,-6.717418220861419496e-05
1.004700000000005744e+01,5.497717624502019423e-02,9.743375810010918014e-03,1.676480693729048577e-06,9.746728771398375374e-03,-4.459547260118057466e-02,-5.825676532104736259e-03,8.229439549344899282e-03,9.495310163813846030e-03,9.491370326144008343e-03,-6.983157705155343495e-05
1.009700000000011855e+01,5.449393271922725601e-02,9.660212495590344423e-03,1.620068437239664712e-06,9.663452632464823028e-03,-4.488675642778616748e-02,-5.788945411772802689e-03,8.174711792400628924e-03,9.412376448643591104e-03,9.408501451994634099e-03,-5.575525228009723446e-05
1.014700000000017965e+01,5.401581086813127264e-02,9.575542804366369773e-03,1.590911484344403841e-06,9.578724627335059166e-03,-4.517620369837516137e-02,-5.753783466595126413e-03,8.125159137916294558e-03,9.328009334069851596e-03,9.324196841734154473e-03,-3.197154941094888770e-05
1.019700000000024076e+01,5.354314152112764347e-02,9.489378031675458833e-03,1.588412798430636162e-06,9.492554857272319374e-03,-4.546389287170526927e-02,-5.715959562302095134e-03,8.074652846333756420e-03,9.242179970840693967e-03,9.238429757098548176e-03,-7.144776383801671963e-06
1.024700000000030187e+01,5.307584179562388482e-02,9.401738387323343299e-03,1.597660344967223433e-06,9.404933708013277216e-03,-4.574969084982072332e-02,-5.672160112119857545e-03,8.017624929786986224e-03,9.154817195420375184e-03,9.151130993969776653e-03,1.167817899576840668e-05
1.029700000000036297e+01,5.261358003547350615e-02,9.312626814623064381e-03,1.597537909451292095e-06,9.315821890441966860e-03,-4.603329885542706279e-02,-5.620890756354648965e-03,7.950674767217414188e-03,9.065872777522895887e-03,9.062253753396462552e-03,2.140745857842691382e-05
1.034700000000042408e+01,5.215602510938117248e-02,9.222021018354212632e-03,1.570454007880608871e-06,9.225161926369974605e-03,-4.631434339324513871e-02,-5.562754762415829737e-03,7.873308858882774666e-03,8.975388883343787816e-03,8.971840870838835094e-03,2.383307796629630869e-05
1.039700000000048519e+01,5.170306984604666062e-02,9.129977788900274158e-03,1.511524221537955850e-06,9.133000837343349665e-03,-4.659248113136627012e-02,-5.500016894679432902e-03,7.787690441854398446e-03,8.883562873712291114e-03,8.880089527492647516e-03,2.475189409696685751e-05
1.044700000000054629e+01,5.125493203552492633e-02,9.036810307966613304e-03,1.433030097039600586e-06,9.039676368160692865e-03,-4.686748197610057787e-02,-5.435627931966742661e-03,7.697594928827239391e-03,8.790795451957999357e-03,8.787399405472779909e-03,3.129151488968499498e-05
1.049700000000060740e+01,5.081208844295562188e-02,8.943187310289925709e-03,1.359765773167967188e-06,8.945906841836262155e-03,-4.713926337269924716e-02,-5.372172280916602191e-03,7.607022784436495537e-03,8.697698266414919874e-03,8.694380389199970680e-03,4.838346760032168401e-05
1.054700000000005744e+01,5.037507188590253232e-02,8.850049535446321419e-03,1.315969240114581317e-06,8.852681473926550179e-03,-4.740787198674212277e-02,-5.311251609747717067e-03,7.519045313462473235e-03,8.605045775293881580e-03,8.601804696549596868e-03,7.613426040242146815e-05
1.059700000000011855e+01,4.994422771081661466e-02,8.758384585962177352e-03,1.310970488486017250e-06,8.761006526939148567e-03,-4.767343456722983319e-02,-5.253510024012772103e-03,7.435341756187583730e-03,8.513680191181313001e-03,8.510512253966685814e-03,1.096242526554336901e-04
1.064700000000017965e+01,4.951954484821250585e-02,8.669018532791129480e-03,1.333597213221895930e-06,8.671685727217572776e-03,-4.793611006843079281e-02,-5.199072692357061334e-03,7.356466541434661735e-03,8.424398627027700204e-03,8.421298303663039830e-03,1.412598524795476162e-04
1.069700000000024076e+01,4.910062928402866844e-02,8.582548436930629437e-03,1.360187241210598969e-06,8.585268811413051399e-03,-4.819606370304896359e-02,-5.147960176466273921e-03,7.282440529007626166e-03,8.337862541292441129e-03,8.334823202658946800e-03,1.641365306589790004e-04
1.074700000000030187e+01,4.868680634295293602e-02,8.499373483895370993e-03,1.369449118083720790e-06,8.502112382131539123e-03,-4.845346171187259188e-02,-5.100203783279673095e-03,7.213174576484510450e-03,8.254544649514793456e-03,8.251559485359128213e-03,1.744313670947599286e-04
1.079700000000036297e+01,4.827728369209054876e-02,8.419723746224213115e-03,1.351259524494690970e-06,8.422426265273202928e-03,-4.870847190103688717e-02,-5.055733032429048784e-03,7.148543244708349328e-03,8.174701411507438731e-03,8.171764272573626628e-03,1.719579700770901970e-04
1.084700000000042408e+01,4.787130896696636245e-02,8.343655352799668121e-03,1.304583407186039799e-06,8.346264519614040103e-03,-4.896125855265864857e-02,-5.014268298631475128e-03,7.088276602029206126e-03,8.098367177216677509e-03,8.095473135373412732e-03,1.593834572878917726e-04
1.089700000000048519e+01,4.746828938058271496e-02,8.271019964423786605e-03,1.232256895856890780e-06,8.273484478215499538e-03,-4.921197196759052872e-02,-4.975307162447565809e-03,7.031878911188288103e-03,8.025370402216668378e-03,8.022515941775722539e-03,1.409831565104531319e-04
1.094700000000054629e+01,4.706786088323192119e-02,8.201441455652451820e-03,1.141333397568615869e-06,8.203724122447589306e-03,-4.946073732571321102e-02,-4.938094134979214081e-03,6.978559239815581086e-03,7.955367915362152043e-03,7.952550838841240463e-03,1.212820657293953917e-04
1.099700000000060740e+01,4.666988843097126527e-02,8.134358457537137904e-03,1.047570578073217669e-06,8.136453598693284273e-03,-4.970764203246247348e-02,-4.901494727090405408e-03,6.927043917069785478e-03,7.887898500383587821e-03,7.885117662342429681e-03,1.035188192845300773e-04
1.104700000000005744e+01,4.627438106412351537e-02,8.069141005631441654e-03,9.746341441301776717e-07,8.071090273919702407e-03,-4.995271676881429812e-02,-4.863939988120786866e-03,6.875372564409295596e-03,7.822451490782507746e-03,7.819706390394066953e-03,8.828080745775215214e-05
1.109700000000011855e+01,4.588134906209725278e-02,8.005212173993638339e-03,9.425774753202489823e-07,8.007097328944279280e-03,-5.019591376822063467e-02,-4.823739725872899613e-03,6.821077854317160460e-03,7.758528440271721636e-03,7.755818736061638984e-03,7.333810920641505103e-05
1.114700000000017965e+01,4.549068779817181524e-02,7.942110512320740140e-03,9.531177806912026494e-07,7.944016747882122476e-03,-5.043710075451457442e-02,-4.779797348100898492e-03,6.762005631151345349e-03,7.695679575116565890e-03,7.693004704088035085e-03,5.535577692906321995e-05
1.119700000000024076e+01,4.510217491487943792e-02,7.879493907445316372e-03,9.860028559030508839e-07,7.881465913157121791e-03,-5.067609062191991143e-02,-4.732298792256884462e-03,6.697431679537913136e-03,7.633520171887611325e-03,7.630879212961478447e-03,3.263357970743286578e-05
1.124700000000030187e+01,4.471559067574340518e-02,7.817120150673911166e-03,1.011422725141371412e-06,7.819142996124194694e-03,-5.091270556153304483e-02,-4.682830679024580292e-03,6.628693765230726613e-03,7.571740655550027004e-03,7.569132407205862029e-03,6.886354889850782748e-06
1.129700000000036297e+01,4.433087821945751877e-02,7.754824012680084852e-03,1.008269766540454203e-06,7.756840552213165908e-03,-5.114684709548455999e-02,-4.633779733319464376e-03,6.558806214950503068e-03,7.510110961979252729e-03,7.507534131599564314e-03,-1.727608119770714286e-05
1.134700000000042408e+01,4.394823355767622092e-02,7.692490839335988477e-03,9.744857766986372381e-07,7.694439810889385986e-03,-5.137853608215081636e-02,-4.587360343245527883e-03,6.491236341083252842e-03,7.448471021766741966e-03,7.445924450447879116e-03,-3.471521036330594629e-05
1.139700000000048519e+01,4.356806915803530106e-02,7.630029060757072962e-03,9.249927052177850269e-07,7.631879046167508451e-03,-5.160790409931337308e-02,-4.544778158001024776e-03,6.428525436591889415e-03,7.386708038206472350e-03,7.384190896845052761e-03,-4.235216215495704107e-05
1.144700000000054629e+01,4.319087497461093078e-02,7.567349005858882080e-03,8.816604631414200983e-07,7.569112326785165136e-03,-5.183514300721370205e-02,-4.505875109183143760e-03,6.371405841631549299e-03,7.324730351710571907e-03,7.322242252715239867e-03,-4.055162089750827877e-05
1.149700000000060740e+01,4.281705213738667970e-02,7.504348861464407716e-03,8.612966042777992575e-07,7.506071454672962918e-03,-5.206043676267313458e-02,-4.469354851415506709e-03,6.318727001551689877e-03,7.262444789898073877e-03,7.259985808504367671e-03,-3.274976931895910400e-05
1.154700000000005744e+01,4.244680291770676350e-02,7.440904336963793594e-03,8.663484145189625179e-07,7.442637033792831591e-03,-5.228390450524145194e-02,-4.433464451446677591e-03,6.268155249139519859e-03,7.199739588569130204e-03,7.197310235575199271e-03,-2.357553668766714056e-05
1.159700000000011855e+01,4.208013306158472910e-02,7.376863493777717495e-03,8.828743692485567727e-07,7.378629242516214840e-03,-5.250557772781405674e-02,-4.396808670316288033e-03,6.217314842276172246e-03,7.136476208231479906e-03,7.134077389795601132e-03,-1.634376254347078968e-05
1.164700000000017965e+01,4.171696706228945201e-02,7.312050954599995899e-03,8.885961319519471862e-07,7.313828146863900030e-03,-5.272541816133013981e-02,-4.358877858118505658e-03,6.164815317606690652e-03,7.072494186828083736e-03,7.070127150676242152e-03,-1.122624160874173186e-05
1.169700000000024076e+01,4.135731184950090095e-02,7.246281419294234999e-03,8.680297235570161972e-07,7.248017478741349343e-03,-5.294336205423633146e-02,-4.320001392907051908e-03,6.110618134070937464e-03,7.007628076495631131e-03,7.005294325269404744e-03,-5.267898818995328666e-06
1.174700000000030187e+01,4.100136609256898462e-02,7.179378052176390093e-03,8.252801040366336413e-07,7.181028612384463342e-03,-5.315936212388194804e-02,-4.280781869349423174e-03,6.055546426811914996e-03,6.941728433768471103e-03,6.939429594960327095e-03,5.527219603268698604e-06
1.179700000000036297e+01,4.064949461667441422e-02,7.111190697622557684e-03,7.842612740662031145e-07,7.112759220170690455e-03,-5.337340121734968079e-02,-4.241418939367282148e-03,6.000289638993323328e-03,6.874676222565813573e-03,6.872413888018821630e-03,2.316885277751100345e-05
1.184700000000042408e+01,4.030206939341762079e-02,7.041609594641745455e-03,7.736451314578622986e-07,7.043156884904660901e-03,-5.358547216431830407e-02,-4.201430609137996042e-03,5.944631340045679682e-03,6.806384547766901674e-03,6.804160121049014631e-03,4.569165387894488615e-05
1.189700000000048519e+01,3.995927250869275166e-02,6.970571046916989449e-03,8.056795037127902383e-07,6.972182405924415120e-03,-5.379554369477546061e-02,-4.159998839762724457e-03,5.887502503156779449e-03,6.736790824515290557e-03,6.734605425099241677e-03,6.773003040450682397e-05
1.194700000000054629e+01,3.962099324016294527e-02,6.898053698517878432e-03,8.648493525497070687e-07,6.899783397222978079e-03,-5.400354363676385105e-02,-4.116667949668993687e-03,5.827839235042863233e-03,6.665849500763015856e-03,6.663703958575029236e-03,8.347147939674425367e-05
1.199700000000060740e+01,3.928689303643321390e-02,6.824067664405241394e-03,9.166473010256811877e-07,6.825900959007293045e-03,-5.420937703424755227e-02,-4.071799304599488072e-03,5.765541973512158802e-03,6.593533757118096028e-03,6.591428695867893560e-03,8.998286399435545058e-05
1.204700000000005744e+01,3.895659338139961098e-02,6.748641369189858040e-03,9.308907683204450838e-07,6.750503150726498702e-03,-5.441296699947528737e-02,-4.026349488834366462e-03,5.701682929440595252e-03,6.519844460294273517e-03,6.517780433576294587e-03,8.850259742530756251e-05
1.209700000000011855e+01,3.862985378954596899e-02,6.671810494736996403e-03,9.011984731543568416e-07,6.673612891683305091e-03,-5.461428447391725172e-02,-3.981104299763524833e-03,5.637701946992657205e-03,6.444815018322443828e-03,6.442792646257372406e-03,8.284776727227905217e-05
1.214700000000017965e+01,3.830662453336852041e-02,6.593610628532542602e-03,8.450937932223421256e-07,6.595300816118987615e-03,-5.481333968890567121e-02,-3.935985993090604027e-03,5.574206653396649239e-03,6.368501962842841417e-03,6.366522026079296168e-03,7.639672237899386735e-05
1.219700000000024076e+01,3.798696680380017621e-02,6.514072853621762776e-03,7.862798579728571318e-07,6.515645413337708275e-03,-5.501013898856044193e-02,-3.890006008897237653e-03,5.510365094722489976e-03,6.290963530137264927e-03,6.289027002302456822e-03,7.014746991056074426e-05
1.224700000000030187e+01,3.767093649653651538e-02,6.433221737188288096e-03,7.361519505752237972e-07,6.434694041089438626e-03,-5.520463928900554151e-02,-3.841888139386207771e-03,5.444384863185698295e-03,6.212240953184141809e-03,6.210348975182238863e-03,6.318765770887364093e-05
1.229700000000036297e+01,3.735853733143375960e-02,6.351077293753080132e-03,6.908199897161331119e-07,6.352458933732512379e-03,-5.539673369597508668e-02,-3.790836568309060520e-03,5.374654096493453395e-03,6.132357418211271775e-03,6.130511225641637266e-03,5.466657068487122776e-05
1.234700000000042408e+01,3.704976464521379798e-02,6.267663706760968900e-03,6.439463459506433627e-07,6.268951599452870192e-03,-5.558627552439077135e-02,-3.736864205232544398e-03,5.300615995459756133e-03,6.051336783939156687e-03,6.049537593276637683e-03,4.514876386956517823e-05
1.239700000000048519e+01,3.674466952072823894e-02,6.183025664869425987e-03,6.005224317555508055e-07,6.184226709732937484e-03,-5.577311873465262693e-02,-3.680546370641244944e-03,5.222789518945457170e-03,5.969229750730114734e-03,5.967478609042455376e-03,3.610406869845702362e-05
1.244700000000054629e+01,3.644336062213177074e-02,6.097248724554605107e-03,5.769124077473236618e-07,6.098402549370099922e-03,-5.595714605318491408e-02,-3.622568239900494490e-03,5.142154704005295375e-03,5.886131790837234416e-03,5.884429407337329714e-03,2.825583570476491107e-05
1.249700000000060740e+01,3.614593266812349270e-02,6.010476315547550602e-03,5.867327735824683612e-07,6.011649781094715803e-03,-5.613827446518016018e-02,-3.563533360914422285e-03,5.059614510198109927e-03,5.802186128901869189e-03,5.800532727946670561e-03,2.061437296431476265e-05
1.254700000000005744e+01,3.585239097922118118e-02,5.922916040667747239e-03,6.257798648058816702e-07,5.924167600397358714e-03,-5.631645113322392149e-02,-3.504160868597219845e-03,4.976024230168638388e-03,5.717576661441046287e-03,5.715971903650321484e-03,1.130658460353250720e-05
1.259700000000011855e+01,3.556265413016409388e-02,5.834832259884643185e-03,6.699107340325224756e-07,5.836172081352708138e-03,-5.649165917665399661e-02,-3.445583317538644143e-03,4.892639807532486035e-03,5.632519987273874526e-03,5.630962984442311296e-03,-4.087211700094482080e-07
1.264700000000017965e+01,3.527665241081506808e-02,5.746527795329633287e-03,6.883308401160088912e-07,5.747904457009865575e-03,-5.666393834253113937e-02,-3.389344093203427045e-03,4.811402942484268794e-03,5.547261089136840649e-03,5.545750501096855314e-03,-1.265720969230998666e-05
1.269700000000024076e+01,3.499445756096115911e-02,5.658321179269196720e-03,6.623449927519962114e-07,5.659645869254700812e-03,-5.683340554719151783e-02,-3.336947007635345311e-03,4.734610567858800988e-03,5.462069870278666792e-03,5.460604043257598003e-03,-2.131259251488310346e-05
1.274700000000030187e+01,3.471634746401362770e-02,5.570525501160212938e-03,5.965820828036803661e-07,5.571718665325820288e-03,-5.700025289757348901e-02,-3.289176536039194795e-03,4.664033266051613620e-03,5.377232852400876464e-03,5.375809957433138470e-03,-2.210393306063737821e-05
1.279700000000036297e+01,3.444274826119828048e-02,5.483431955025319660e-03,5.167279970821665193e-07,5.484465411019484073e-03,-5.716471172437564974e-02,-3.245583537743654094e-03,4.599982584595867230e-03,5.293037636315095669e-03,5.291655784933249618e-03,-1.316561667087206987e-05
1.284700000000042408e+01,3.417407008606362234e-02,5.397298373596635425e-03,4.571938862274677807e-07,5.398212761369090493e-03,-5.732699090126303076e-02,-3.204429166384051460e-03,4.540867382635628557e-03,5.209753123054023695e-03,5.208410457936536037e-03,3.427447542460545664e-06
1.289700000000048519e+01,3.391050972059724000e-02,5.312342047917477557e-03,4.461689438680031088e-07,5.313234385805213310e-03,-5.748721235958242914e-02,-3.163141933054134346e-03,4.483490838564126689e-03,5.127610962096593693e-03,5.126305728314470636e-03,2.188673993823719787e-05
1.294700000000054629e+01,3.365190869588145783e-02,5.228736627218415547e-03,4.935867801001629503e-07,5.229723800778615650e-03,-5.764536945623532915e-02,-3.119146229831411439e-03,4.424005334461732566e-03,5.046792461784447084e-03,5.045523062130702167e-03,3.460230708621357974e-05
1.299700000000060740e+01,3.339773536805427240e-02,5.146613400206781312e-03,5.850722780271668237e-07,5.147783544762835929e-03,-5.780132676772709033e-02,-3.070802647789275860e-03,4.359229956914814803e-03,4.967423630842907750e-03,4.966188660940383005e-03,3.505377246506752217e-05
1.304700000000005744e+01,3.314721742873309729e-02,5.066066794947182879e-03,6.848486076542389550e-07,5.067436492162491132e-03,-5.795486690011486530e-02,-3.018118188503257898e-03,4.287900111027500433e-03,4.889580821509917526e-03,4.888379073476213817e-03,2.072203551145814968e-05
1.309700000000011855e+01,3.289959274884791257e-02,4.987162822952935677e-03,7.492944976078214352e-07,4.988661411948151075e-03,-5.810577280954021262e-02,-2.962880901829765580e-03,4.211332665903572657e-03,4.813307731792019518e-03,4.812138154625742424e-03,-5.276042775713816498e-06
1.314700000000017965e+01,3.265438536306637662e-02,4.909948449851734772e-03,7.470773585001002578e-07,4.911442604568734722e-03,-5.825391685463188196e-02,-2.908060414906542355e-03,4.133098190132008208e-03,4.738639071516334740e-03,4.737500686334564226e-03,-3.487680396836103123e-05
1.319700000000024076e+01,3.241158402496532170e-02,4.834460035037369333e-03,6.753788876714465006e-07,4.835810792812712464e-03,-5.839931987537738678e-02,-2.856678949424268886e-03,4.057709270886830817e-03,4.665620582412917904e-03,4.664512371073615410e-03,-5.811156035774752809e-05
1.324700000000030187e+01,3.217163458056895159e-02,4.760729702743842287e-03,5.617524424197136416e-07,4.761853207628681528e-03,-5.854215382284877478e-02,-2.810679627526131274e-03,3.988883658674578780e-03,4.594315343000641635e-03,4.593236147586497384e-03,-6.716798057323722110e-05
1.329700000000036297e+01,3.193524732083867501e-02,4.688789172070216213e-03,4.494388760716491195e-07,4.689688049822359796e-03,-5.868268780422525310e-02,-2.770348468313866153e-03,3.928233609370185980e-03,4.524793848585458890e-03,4.523742320891032363e-03,-5.940640066776455746e-05
1.334700000000042408e+01,3.170311535772710188e-02,4.618670947023369514e-03,3.749037442443064086e-07,4.619420754511858324e-03,-5.882120522764111570e-02,-2.734523972659485928e-03,3.875007688771240754e-03,4.457115331645091806e-03,4.456089950195061405e-03,-3.781205157829299753e-05
1.339700000000048519e+01,3.147567889010733505e-02,4.550406970324712835e-03,3.516714394133458882e-07,4.551110313203539197e-03,-5.895793142627425709e-02,-2.701357568707403369e-03,3.826879188334577579e-03,4.391312856638932179e-03,4.390311996415864788e-03,-8.912335696559771982e-06
1.344700000000054629e+01,3.125302784002333828e-02,4.484025018051852537e-03,3.696941535344278155e-07,4.484764406358921797e-03,-5.909299930470979234e-02,-2.669101928841690306e-03,3.781166479544633471e-03,4.327390708806004745e-03,4.326412728965747974e-03,2.032107100909631898e-05
1.349700000000060740e+01,3.103494420465295958e-02,4.419543352100029424e-03,4.078066008913538387e-07,4.420358965301812541e-03,-5.922645440115203996e-02,-2.636507577122993232e-03,3.735726628148759981e-03,4.265332346123179748e-03,4.264375662578197973e-03,4.471508327710428931e-05
1.354700000000005744e+01,3.082101299688070478e-02,4.356964570569039560e-03,4.478033945389476914e-07,4.357860177358117634e-03,-5.935827978000673966e-02,-2.602793838374511688e-03,3.689171978880386674e-03,4.205109280009163703e-03,4.204172409466805892e-03,6.141412261304163268e-05
1.359700000000011855e+01,3.061072494077361414e-02,4.296270166703804877e-03,4.799497082826832230e-07,4.297230066120370437e-03,-5.948841947192562429e-02,-2.567486345764950859e-03,3.640648642093537429e-03,4.146682616916359636e-03,4.145764198086499160e-03,6.924645368971908796e-05
1.364700000000017965e+01,3.040354409512025999e-02,4.237417659018190980e-03,4.993318240281698385e-07,4.238416322666247078e-03,-5.961679378921402872e-02,-2.530414493474813457e-03,3.589676235803018582e-03,4.089997827698267294e-03,4.089096634240931005e-03,6.814457839217973544e-05
1.369700000000024076e+01,3.019896331780627316e-02,4.180341824290874017e-03,5.006750777806028429e-07,4.181343174446435287e-03,-5.974331451388792402e-02,-2.491889911337149578e-03,3.536305162109932253e-03,4.034980773178686517e-03,4.034095728652096688e-03,5.924359748196199928e-05
1.374700000000030187e+01,2.999657432892579786e-02,4.124960425508803104e-03,4.786938578837608474e-07,4.125917813224570796e-03,-5.986790900945493377e-02,-2.452833974541435147e-03,3.481400558863895645e-03,3.981542234715019363e-03,3.980672428215664520e-03,4.522963499145575555e-05
1.379700000000036297e+01,2.979614244019128041e-02,4.071183240654322778e-03,4.336457585685247949e-07,4.072050532171459479e-03,-5.999055070818215540e-02,-2.414623860641886607e-03,3.426657186608945364e-03,3.929590667888821671e-03,3.928735359525857042e-03,3.007368201620131150e-05
1.384700000000042408e+01,2.959764297851651127e-02,4.018921825525832540e-03,3.757783460857453333e-07,4.019673382218004291e-03,-6.011128190121439729e-02,-2.378653639138341314e-03,3.374149899810498145e-03,3.879046005089602928e-03,3.878204609242934427e-03,1.781650513319501779e-05
1.389700000000048519e+01,2.940122293120463540e-02,3.968096950410531475e-03,3.233684380645327551e-07,3.968743687286660146e-03,-6.023021458317145971e-02,-2.345834555651979490e-03,3.325604317905172039e-03,3.829846763323117853e-03,3.829018806843395920e-03,1.096038986846557865e-05
1.394700000000054629e+01,2.920709269128820076e-02,3.918641413221172175e-03,2.950528058504865611e-07,3.919231518832872949e-03,-6.034750631095420204e-02,-2.316299608079941830e-03,3.281785787744757182e-03,3.781947814916130149e-03,3.781132880119445622e-03,9.424039532377061524e-06
1.399700000000060740e+01,2.901539397082904606e-02,3.870497793874688296e-03,3.018262441451959301e-07,3.871101446362978753e-03,-6.046332129135834066e-02,-2.289433460401426625e-03,3.242308116436300441e-03,3.735311933322915754e-03,3.734509605688838500e-03,1.064604300833666972e-05
1.404700000000005744e+01,2.882610093309524377e-02,3.823612921187948075e-03,3.433919682956868654e-07,3.824299705124539241e-03,-6.057779296437715288e-02,-2.264168148966025276e-03,3.205893247204206781e-03,3.689900371358462074e-03,3.689110211693617282e-03,1.070349434991723401e-05
1.409700000000011855e+01,2.863899146636139995e-02,3.777932256375333628e-03,4.090660891860582483e-07,3.778750388553705694e-03,-6.069100137182559251e-02,-2.239402663161732272e-03,3.170909467808021021e-03,3.645666019198288456e-03,3.644887570308531603e-03,5.869886687902292530e-06
1.414700000000017965e+01,2.845369621347812114e-02,3.733397158892335331e-03,4.804461347185658384e-07,3.734358051161772423e-03,-6.080297150498381598e-02,-2.214418389667252574e-03,3.135985960105650786e-03,3.602550349862666552e-03,3.601783173391260012e-03,-5.912551471938549540e-06
1.419700000000024076e+01,2.826981226426953514e-02,3.689946106159506471e-03,5.347223443947106756e-07,3.691015550848295978e-03,-6.091369242446731391e-02,-2.189172392303529151e-03,3.100542284554406482e-03,3.560485039387131963e-03,3.559728766732349770e-03,-2.396517297312482874e-05
1.424700000000030187e+01,2.808705292074244186e-02,3.647518513673547041e-03,5.505878088441680684e-07,3.648619689291235282e-03,-6.102315104408262414e-02,-2.164324894306643519e-03,3.065049134407263776e-03,3.519399268513775762e-03,3.518653645704979127e-03,-4.455282500077187042e-05
1.429700000000036297e+01,2.790538482855645097e-02,3.606058398886250946e-03,5.173292989170105564e-07,3.607093057484084785e-03,-6.113136728879808857e-02,-2.140903756637383814e-03,3.030816990023551399e-03,3.479230832662860359e-03,3.478495741768671077e-03,-6.173727136393145640e-05
1.434700000000042408e+01,2.772508966029759228e-02,3.565515612691442723e-03,4.422219682707295083e-07,3.566400056627984372e-03,-6.123841247663008858e-02,-2.119708078322698249e-03,2.999284671457779199e-03,3.439934505188628304e-03,3.439209953709900479e-03,-6.944837119123827213e-05
1.439700000000048519e+01,2.754670624390253772e-02,3.525844279062129508e-03,3.494239901034956036e-07,3.526543127042336325e-03,-6.134439788054635301e-02,-2.100772247570423246e-03,2.971131714874057639e-03,3.401480896917441054e-03,3.400766977921868429e-03,-6.397550271743374496e-05
1.444700000000054629e+01,2.737086512143440190e-02,3.487000047945035177e-03,2.695288025720431193e-07,3.487539105550179278e-03,-6.144943649292500254e-02,-2.083213219632125846e-03,2.945738982449381226e-03,3.363845991946692177e-03,3.363142829497448114e-03,-4.558032198630345842e-05
1.449700000000060740e+01,2.719808420231944329e-02,3.448938436128029007e-03,2.266047161211221500e-07,3.449391645560271041e-03,-6.155359715390673614e-02,-2.065532413078567577e-03,2.921315004198865497e-03,3.326999115009653465e-03,3.326306814440315330e-03,-1.841629253823169740e-05
1.454700000000005744e+01,2.702860826345369200e-02,3.411615504954550616e-03,2.302164635670268442e-07,3.412075937881684732e-03,-6.165687377455952856e-02,-2.046174152565413858e-03,2.895568013948417348e-03,3.290897190688216178e-03,3.290215808303835303e-03,1.100570660636749029e-05
1.459700000000011855e+01,2.686234342349660270e-02,3.374990224037287441e-03,2.742470932569221928e-07,3.375538718223801155e-03,-6.175918248218792428e-02,-2.024071777950466750e-03,2.866539786989061138e-03,3.255486749671791802e-03,3.254816284109243296e-03,3.592036350217351975e-05
1.464700000000017965e+01,2.669889361993650623e-02,3.339026579114323483e-03,3.401908725273073027e-07,3.339706960859378185e-03,-6.186038607108557130e-02,-1.999006985326845075e-03,2.833269816692243152e-03,3.220710180472169219e-03,3.220050576209956827e-03,5.119351406768058403e-05
1.469700000000024076e+01,2.653767625805062563e-02,3.303693816899023160e-03,4.031419207984396451e-07,3.304500100740619985e-03,-6.196033642035203570e-02,-1.971708472365640494e-03,2.796127632744899692e-03,3.186513038293912504e-03,3.185864187515603362e-03,5.456396560605807647e-05
1.474700000000030187e+01,2.637807869846773082e-02,3.268964886426250615e-03,4.398164960045629384e-07,3.269844519418259755e-03,-6.205892184397043820e-02,-1.943669326107522579e-03,2.756753067680296505e-03,3.152851267903010457e-03,3.152213003272865549e-03,4.701277710443129039e-05
1.479700000000036297e+01,2.621960899877913767e-02,3.234814742741006204e-03,4.366706554740191180e-07,3.235688084051954218e-03,-6.215610531027593311e-02,-1.916721223762396552e-03,2.717609535520311859e-03,3.119697372422196649e-03,3.119069455130362573e-03,3.217240824565564735e-05
1.484700000000042408e+01,2.606199623170622065e-02,3.201220374446615054e-03,3.947849668231595421e-07,3.202009944380261510e-03,-6.225194137146417006e-02,-1.892483850480704884e-03,2.681259633827262883e-03,3.087043697275083844e-03,3.086425813178239001e-03,1.495994379932961511e-05
1.489700000000048519e+01,2.590521268445489245e-02,3.168162981123722605e-03,3.291616371648603252e-07,3.168821304398052388e-03,-6.234656556398832095e-02,-1.871863380455906448e-03,2.649581012322163500e-03,3.054901065340241088e-03,3.054292841676085283e-03,-8.855956622008099151e-08
1.494700000000054629e+01,2.574941787482497302e-02,3.135630728820941460e-03,2.626531796345595271e-07,3.136156035180210494e-03,-6.244015873301123065e-02,-1.854767620625928041e-03,2.623178758064834745e-03,3.023292167554968938e-03,3.022693211975209428e-03,-1.019473325256627108e-05
1.499700000000060740e+01,2.559485142706405258e-02,3.103619501787613800e-03,2.171395169966637944e-07,3.104053780821607305e-03,-6.253289711404264040e-02,-1.840137210840343167e-03,2.601195150783845202e-03,2.992240884899957740e-03,2.991650836424331918e-03,-1.496356148725477473e-05
1.504700000000005744e+01,2.544171782028019357e-02,3.072129947522508203e-03,2.057611682960615063e-07,3.072541469859100226e-03,-6.262490397458364555e-02,-1.826283593613353294e-03,2.581585705509590808e-03,2.961760635404932576e-03,2.961179209362672579e-03,-1.609866844106297594e-05
1.509700000000011855e+01,2.529010484546746762e-02,3.041161446954048983e-03,2.292934738582758893e-07,3.041620033901765597e-03,-6.271621815426442481e-02,-1.811418245762925821e-03,2.561766720328075442e-03,2.931845759632331194e-03,2.931272772027676120e-03,-1.640353477376626029e-05
1.514700000000017965e+01,2.513996092932472073e-02,3.010705901954467082e-03,2.774095471850807142e-07,3.011260721048837369e-03,-6.280678906655268179e-02,-1.794200739408974288e-03,2.539416382717194377e-03,2.902469005282117161e-03,2.901904370608285669e-03,-1.850394224168596985e-05
1.519700000000024076e+01,2.499113303755046492e-02,2.980744845098860698e-03,3.334489849002677290e-07,2.981411743068661073e-03,-6.289649910352324014e-02,-1.774137450707477049e-03,2.513176977268710179e-03,2.873586054584678379e-03,2.873029760564400122e-03,-2.376145363542194597e-05
1.524700000000030187e+01,2.484344576026451673e-02,2.951251850357086617e-03,3.806178655020593116e-07,2.952013086088090942e-03,-6.298520597605872240e-02,-1.751710582451683961e-03,2.483046678704566110e-03,2.845145913433017038e-03,2.844597981282537356e-03,-3.173994750047575883e-05
1.529700000000036297e+01,2.469678853244847844e-02,2.922199485182359023e-03,4.075061051586251637e-07,2.923014497392676346e-03,-6.307279150518141364e-02,-1.728201729205400446e-03,2.450341899069894899e-03,2.817104023732097413e-03,2.816564463889701525e-03,-4.040142693086623776e-05
1.534700000000042408e+01,2.455117601767633009e-02,2.893567756362205607e-03,4.107136540492399540e-07,2.894389183670304042e-03,-6.315920159164178926e-02,-1.705288911961891753e-03,2.417256902499131856e-03,2.789433481183278135e-03,2.788902252538728432e-03,-4.692355089269818991e-05
1.539700000000048519e+01,2.440676045210493986e-02,2.865350421890414546e-03,3.933236061723567346e-07,2.866137069102759043e-03,-6.324446603723998805e-02,-1.684588148831595586e-03,2.386211911003396913e-03,2.762130200490747929e-03,2.761607178793651883e-03,-4.871628839974576818e-05
1.544700000000054629e+01,2.426379976442447073e-02,2.837556773139383436e-03,3.606912821384360747e-07,2.838278155703660103e-03,-6.332869544468167078e-02,-1.667303558432658593e-03,2.359255153183458312e-03,2.735210997018947942e-03,2.734695955509591249e-03,-4.412127340218913949e-05
1.549700000000060740e+01,2.412260486616556870e-02,2.810208605013365599e-03,3.174566307071077527e-07,2.810843518274779799e-03,-6.341206062260340559e-02,-1.654037477525779247e-03,2.337687511351147374e-03,2.708707287468091734e-03,2.708199892392444772e-03,-3.257922881725619312e-05
1.554700000000005744e+01,2.398348760956831721e-02,2.783333894603090639e-03,2.687280420010586748e-07,2.783871350687092908e-03,-6.349476249647878490e-02,-1.644695417650986983e-03,2.321884595505376968e-03,2.682658188924777389e-03,2.682158012990619022e-03,-1.453269112535761445e-05
1.559700000000011855e+01,2.384671065677373969e-02,2.756959497321380490e-03,2.239762987023891433e-07,2.757407449918785301e-03,-6.357699726736143475e-02,-1.638417101117669011e-03,2.311187449468939201e-03,2.657104396429734935e-03,2.656610953665979307e-03,8.486289873981139829e-06
1.564700000000017965e+01,2.371242516167323261e-02,2.731104934733826189e-03,1.983144843852792560e-07,2.731501563702596648e-03,-6.365891812241741832e-02,-1.633578345090704606e-03,2.303828296217533961e-03,2.632081178871896986e-03,2.631593979979635414e-03,3.349529769105360821e-05
1.569700000000024076e+01,2.358059315390491698e-02,2.705778494461827648e-03,2.069471530810384273e-07,2.706192388767989648e-03,-6.374059703967205337e-02,-1.628007988043975521e-03,2.297048170313456365e-03,2.607608863814136948e-03,2.607127482960423705e-03,5.592779101223854744e-05
1.574700000000030187e+01,2.345092398975960613e-02,2.680975851724162490e-03,2.546682908219521769e-07,2.681485188305806223e-03,-6.382199743907435163e-02,-1.619508048305259504e-03,2.287615284331682985e-03,2.583682832475773551e-03,2.583206968501899556e-03,7.040482377778449724e-05
1.579700000000036297e+01,2.332287692074425794e-02,2.656680626155911214e-03,3.280034443868379601e-07,2.657336633044684975e-03,-6.390297284148971357e-02,-1.606559381668572423e-03,2.272743945918961027e-03,2.560268576406349392e-03,2.559798089171113917e-03,7.254096156339811239e-05
1.584700000000042408e+01,2.319576551221256416e-02,2.632865971834873284e-03,3.972020688786949005e-07,2.633660375972630540e-03,-6.398330081057324037e-02,-1.588905138658892576e-03,2.251086270114908104e-03,2.537306535905809336e-03,2.536841446430792256e-03,6.102794249104282837e-05
1.589700000000048519e+01,2.306894690367536360e-02,2.609496539896269396e-03,4.288306640225098302e-07,2.610354201224314614e-03,-6.406274606750628209e-02,-1.567696820073154716e-03,2.223304732035976273e-03,2.514726346611791032e-03,2.514266802903598018e-03,3.877584325342182231e-05
1.594700000000054629e+01,2.294202363405871761e-02,2.586530729576409782e-03,4.026489908406770879e-07,2.587336027558091202e-03,-6.414113090851003562e-02,-1.545079060674469339e-03,2.191879862507176667e-03,2.492464911152217268e-03,2.492011133711363301e-03,1.224654975196977493e-05
1.599700000000060740e+01,2.281496492754846173e-02,2.563923612590336600e-03,3.236314938323670578e-07,2.564570875578001119e-03,-6.421838486154385350e-02,-1.523360987527227605e-03,2.160169063582481272e-03,2.470480844899999081e-03,2.470033069609728089e-03,-1.095776425186201310e-05
1.604699999999989046e+01,2.268808268982391504e-02,2.541630902571924335e-03,2.221851479527748773e-07,2.542075272867829871e-03,-6.429455291091912272e-02,-1.504133138400429084e-03,2.131101685736217638e-03,2.448759550458765380e-03,2.448317981366990911e-03,-2.524315477110129194e-05
1.609699999999977393e+01,2.256186304408614590e-02,2.519613790241308129e-03,1.411850862407379315e-07,2.519896160413789658e-03,-6.436975956783896891e-02,-1.487740867464196811e-03,2.106097974911310018e-03,2.427307181663180668e-03,2.426871957045826853e-03,-2.941026910844752947e-05
1.614699999999965740e+01,2.243672662732644138e-02,2.497843677510846495e-03,1.152956708477508966e-07,2.498074268852542093e-03,-6.444414661121200538e-02,-1.473374686685838784e-03,2.084732297809096992e-03,2.406136818990402097e-03,2.405707988309711397e-03,-2.700816885446803898e-05
1.619699999999954088e+01,2.231283273802934716e-02,2.476305330953374340e-03,1.531569736016186314e-07,2.476611644900577475e-03,-6.451781534554612563e-02,-1.459727350695621271e-03,2.065313295117100940e-03,2.385254353179282107e-03,2.384831863693582816e-03,-2.433211181326361096e-05
1.624699999999942435e+01,2.219002613400652968e-02,2.454997182820946311e-03,2.328140558621021370e-07,2.455462810932670676e-03,-6.459080171308073659e-02,-1.445848416142853261e-03,2.046063294519044444e-03,2.364652120394557678e-03,2.364235816959403026e-03,-2.701407361132012968e-05
1.629699999999930782e+01,2.206795222516029498e-02,2.433928486662793964e-03,3.138948294953881798e-07,2.434556276321784944e-03,-6.466309413388771077e-02,-1.431701191524365445e-03,2.026221943772475026e-03,2.344313853139315482e-03,2.343903496958303113e-03,-3.703007182595343842e-05
1.634699999999919129e+01,2.194627426146688806e-02,2.413114297149140421e-03,3.598140512922219412e-07,2.413833925251724841e-03,-6.473467919346376220e-02,-1.418105937677190901e-03,2.006431375001988156e-03,2.324227090577509359e-03,2.323822397245504847e-03,-5.178744313058010603e-05
1.639699999999907476e+01,2.182487078600460137e-02,2.392570049846927914e-03,3.565194959306831551e-07,2.393283088838789145e-03,-6.480558449034745649e-02,-1.406145022574358536e-03,1.988209801494444061e-03,2.304393831602732923e-03,2.303994519688829911e-03,-6.572808729250062543e-05
1.644699999999895823e+01,2.170391004402015198e-02,2.372307421838189961e-03,3.164863990360967431e-07,2.372940394636262069e-03,-6.487589174147601057e-02,-1.396446886164838747e-03,1.972907841455212672e-03,2.284831300791468744e-03,2.284437135674110241e-03,-7.334179075999986710e-05
1.649699999999884170e+01,2.158377826785917025e-02,2.352332321294713872e-03,2.669210856448818928e-07,2.352866163466003652e-03,-6.494571408578408978e-02,-1.388842762229545265e-03,1.960851897120410078e-03,2.265561968069999734e-03,2.265172788054728003e-03,-7.170002539748963433e-05
1.654649999999989163e+01,2.146610576066078011e-02,2.332840327168543212e-03,2.321281154684104567e-07,2.333304583399480221e-03,-6.501446180251591045e-02,-1.382407121116482288e-03,1.951274790464854617e-03,2.246788006971285091e-03,2.246403678548663987e-03,-6.129821867423123759e-05
1.659649999999977510e+01,2.134888416809288189e-02,2.313433259600851822e-03,2.209874318728670490e-07,2.313875234464597436e-03,-6.508358215857157347e-02,-1.376021631859112833e-03,1.942473103819898975e-03,2.228127919919658563e-03,2.227748471010829612e-03,-4.444818711091057223e-05
1.664649999999965857e+01,2.123353771457031983e-02,2.294302098188373031e-03,2.299567693958884905e-07,2.294762011727164916e-03,-6.515238324016436877e-02,-1.368856822739765097e-03,1.933091893215317962e-03,2.209755915263005022e-03,2.209381366886740885e-03,-2.426705866851634421e-05
1.669649999999954204e+01,2.112015618372299619e-02,2.275438189577588723e-03,2.497462949548715965e-07,2.275937682167498283e-03,-6.522082608130119752e-02,-1.360464355431973815e-03,1.922198339651713835e-03,2.191647907778191719e-03,2.191278299984094052e-03,-3.248880767054178069e-06
1.674649999999942551e+01,2.100872397444395606e-02,2.256832928361902826e-03,2.731892368394561923e-07,2.257379306835581578e-03,-6.528884929907263768e-02,-1.350752579159881280e-03,1.909443411074239136e-03,2.173779849112992841e-03,2.173415219262751774e-03,1.677553926320923277e-05
1.679649999999930898e+01,2.089914333668293350e-02,2.238478723452908166e-03,2.968146386333288226e-07,2.239072352730174867e-03,-6.535638692803047434e-02,-1.339852082796536220e-03,1.894883044736949806e-03,2.156130753529136683e-03,2.155771117841668617e-03,3.426521837445488985e-05
1.684649999999919245e+01,2.079124137123044072e-02,2.220369359066768321e-03,3.183133304783682682e-07,2.221005985727724993e-03,-6.542337953217014501e-02,-1.328031819272976633e-03,1.878809466568116121e-03,2.138682906697208456e-03,2.138328247442032246e-03,4.776632686806935084e-05
1.689649999999907592e+01,2.068477729953965838e-02,2.202499541275001072e-03,3.341340338011034923e-07,2.203167809342603152e-03,-6.548978112313363908e-02,-1.315672130960134816e-03,1.861683287031341448e-03,2.121422039756364845e-03,2.121072301309205772e-03,5.609966677125634429e-05
1.694649999999895940e+01,2.057946551719732828e-02,2.184863663347758663e-03,3.394143984545575434e-07,2.185542492144667854e-03,-6.555556472968149251e-02,-1.303239370290238666e-03,1.844110458928451381e-03,2.104338350337246928e-03,2.103993446161538019e-03,5.873440361426860454e-05
1.699649999999884287e+01,2.047501569355827597e-02,2.167454199800687795e-03,3.298689243533186078e-07,2.168113937649394484e-03,-6.562072669819585258e-02,-1.291276982937579910e-03,1.826783462877696034e-03,2.087427468542874844e-03,2.087087297783351419e-03,5.604099958152955333e-05
1.704599999999989279e+01,2.037221405615514264e-02,2.150431300675048618e-03,3.047907550608415335e-07,2.151040882185170297e-03,-6.568464490885261853e-02,-1.280107021844542180e-03,1.810508675615538510e-03,2.070857076821168517e-03,2.070521499196195745e-03,4.930632139065771084e-05
1.709599999999977626e+01,2.026880796117315822e-02,2.133436765130166095e-03,2.680730564517126775e-07,2.133972911243069322e-03,-6.574865025994469647e-02,-1.269820082188861249e-03,1.795363592001431290e-03,2.054298292228138798e-03,2.053967284022598701e-03,3.997636007323464774e-05
1.714599999999965974e+01,2.016573687648534965e-02,2.116626250241269904e-03,2.298946452813109618e-07,2.117086039531832463e-03,-6.581214126405399156e-02,-1.260259154992222084e-03,1.781484783877531307e-03,2.037927999570216236e-03,2.037601520872085042e-03,2.941690566962357005e-05
1.719599999999954321e+01,2.006294606331108024e-02,2.099981304974046347e-03,2.023103572377260578e-07,2.100385925688521681e-03,-6.587515422180345581e-02,-1.250860043813945867e-03,1.768297941054130075e-03,2.021753776074621933e-03,2.021431810400571485e-03,1.811643961700020998e-05
1.724599999999942668e+01,1.996038370679175528e-02,2.083484948152736476e-03,1.930767302261622197e-07,2.083871101613188944e-03,-6.593769722399400735e-02,-1.240917117473877432e-03,1.754837873730919840e-03,2.005777327027865545e-03,2.005459862575199002e-03,5.749094050499371615e-06
1.729599999999931015e+01,1.985797570613098001e-02,2.067124382723777194e-03,2.005854220455328530e-07,2.067525553567868372e-03,-6.599974307986755662e-02,-1.229925676400991192e-03,1.740167383765874693e-03,1.989991492313999879e-03,1.989678499809914743e-03,-8.117775727371173391e-06
1.734599999999919362e+01,1.975564528329448732e-02,2.050893162670979798e-03,2.146680457591757565e-07,2.051322498762498271e-03,-6.606123936368746286e-02,-1.217868367720594414e-03,1.723874598070353247e-03,1.974382225464221732e-03,1.974073641925915435e-03,-2.305401379792532655e-05
1.739599999999907709e+01,1.965337101065708914e-02,2.034792192395924390e-03,2.238106894805689882e-07,2.035239813774885470e-03,-6.612213278207335065e-02,-1.205245272760147122e-03,1.706330756418395194e-03,1.958935552635195608e-03,1.958631277622688467e-03,-3.731217980907305140e-05
1.744599999999896056e+01,1.955124247202718810e-02,2.018829242862007177e-03,2.237156960657800480e-07,2.019276674254138603e-03,-6.618239504571121756e-02,-1.192807646293596487e-03,1.688506237781482212e-03,1.943645186882309245e-03,1.943345091725930422e-03,-4.837970482273367052e-05
1.749599999999884403e+01,1.944946694686628189e-02,2.003017142908458236e-03,2.204266199840919970e-07,2.003457996148426488e-03,-6.624203542802575839e-02,-1.181222533058867447e-03,1.671448406041568932e-03,1.928515263521580212e-03,1.928219208387722773e-03,-5.426087602848935875e-05
1.754549999999989396e+01,1.934931955015089383e-02,1.987526805062240706e-03,2.253364503111208575e-07,1.987977477962863011e-03,-6.630050594341341252e-02,-1.170643460002793092e-03,1.655919830211922050e-03,1.913704941955893290e-03,1.913412754363356689e-03,-5.462714792056349731e-05
1.759549999999977743e+01,1.924901144454788798e-02,1.972060382873733891e-03,2.464484933086458086e-07,1.972553279860351193e-03,-6.635903811641341576e-02,-1.160869207342193248e-03,1.641612870612637297e-03,1.898924013038645001e-03,1.898635615012680619e-03,-5.094765014060201097e-05
1.764549999999966090e+01,1.914969078423922264e-02,1.956788125591637888e-03,2.815169666247281457e-07,1.957351159524887193e-03,-6.641708157678039015e-02,-1.151681198979145979e-03,1.628316487298289272e-03,1.884324670837852654e-03,1.884039963723268835e-03,-4.561449677827576348e-05
1.769549999999954437e+01,1.905137432770048073e-02,1.941719029044265210e-03,3.177417127574440209e-07,1.942354512469780022e-03,-6.647466563672921325e-02,-1.142976682973361651e-03,1.615705105446416188e-03,1.869900226115485788e-03,1.869619127295803771e-03,-4.061938861418606331e-05
1.774549999999942784e+01,1.895401509169522894e-02,1.926857044154281929e-03,3.377007413779946477e-07,1.927532445637037935e-03,-6.653181447087774814e-02,-1.134976295847226055e-03,1.603853059890771949e-03,1.855639162257488118e-03,1.855361601428091173e-03,-3.642492101869594326e-05
1.779549999999931131e+01,1.885758899395265434e-02,1.912200455061714406e-03,3.283408475436988974e-07,1.912857136756801859e-03,-6.658856328566997718e-02,-1.128132636696719442e-03,1.593285858616243916e-03,1.841530905270149284e-03,1.841256823531760680e-03,-3.174623232543343827e-05
1.784549999999919478e+01,1.876216552532850024e-02,1.897741879903464208e-03,2.889501758955096515e-07,1.898319780255255246e-03,-6.664496991750468169e-02,-1.122821099744216768e-03,1.584676852171559586e-03,1.827570910348865667e-03,1.827300262636367533e-03,-2.437354908563632561e-05
1.789549999999907826e+01,1.866791692805786287e-02,1.883469104462593986e-03,2.338632120965564182e-07,1.883936830886787008e-03,-6.670111097249176169e-02,-1.118965097861966988e-03,1.578316138924531565e-03,1.813762261698052781e-03,1.813495020024204121e-03,-1.269692935457058162e-05
1.794549999999896173e+01,1.857504954924561399e-02,1.869366833200576802e-03,1.870094512796123244e-07,1.869740852103136041e-03,-6.675705922738472964e-02,-1.115830181251212120e-03,1.573644286206573109e-03,1.800111933178274743e-03,1.799848086812248305e-03,2.862497928129534013e-06
1.799549999999884520e+01,1.848368622004361445e-02,1.855419108496721018e-03,1.697474586879931791e-07,1.855758603414097005e-03,-6.681285073644716022e-02,-1.112196405898321439e-03,1.569186702035284264e-03,1.786622900602888569e-03,1.786362451152017977e-03,1.943914349255419137e-05
1.804499999999989512e+01,1.839465780906602080e-02,1.841749195640969301e-03,1.884071769868436802e-07,1.842126009994942944e-03,-6.686790445854029485e-02,-1.106794280832183383e-03,1.563111727233661803e-03,1.773419720035331309e-03,1.773162637254530613e-03,3.266258281125545334e-05
1.809499999999977859e+01,1.830590151742341257e-02,1.828070418306255085e-03,2.314905763524398631e-07,1.828533399458959858e-03,-6.692324417258177505e-02,-1.098869647154006963e-03,1.553788708021127578e-03,1.760216018603044880e-03,1.759962330074258188e-03,3.916480320265922223e-05
1.814499999999966207e+01,1.821793142191559939e-02,1.814515034709451510e-03,2.751745735319119286e-07,1.815065383856515405e-03,-6.697818765493934734e-02,-1.088590690943341995e-03,1.540830890347717188e-03,1.747121504155146367e-03,1.746871182384101846e-03,3.751914794166258708e-05
1.819499999999954554e+01,1.813036912995241029e-02,1.801080047806661016e-03,2.967974201481567254e-07,1.801673642646957297e-03,-6.703261718948638759e-02,-1.076886211211226015e-03,1.525067772418279904e-03,1.734117847922093513e-03,1.733870838617818837e-03,2.941557821928974872e-05
1.824499999999942901e+01,1.804297929336268549e-02,1.787764663242775000e-03,2.857240498889277432e-07,1.788336111342552761e-03,-6.708646150004682340e-02,-1.065035032186396327e-03,1.508178370249716512e-03,1.721200339084573558e-03,1.720956561444567318e-03,1.858569480534062444e-05
1.829499999999931248e+01,1.795572835302246262e-02,1.774568922074707842e-03,2.463146629314380438e-07,1.775061551400570689e-03,-6.713971325165601911e-02,-1.054153892144041749e-03,1.491959650325936282e-03,1.708378214194191660e-03,1.708137566237303336e-03,9.075922101036572575e-06
1.834499999999919595e+01,1.786875745227054640e-02,1.761492684666414628e-03,1.934425112967720685e-07,1.761879569689008256e-03,-6.719242094626309836e-02,-1.044843976034874177e-03,1.477675262014030606e-03,1.695668878209693770e-03,1.695431245084945892e-03,3.682435237129728514e-06
1.839499999999907942e+01,1.778229580053714010e-02,1.748535062585557893e-03,1.452114146199974740e-07,1.748825485414797843e-03,-6.724466314506472031e-02,-1.037086822750695912e-03,1.465731973344337703e-03,1.683090370108842378e-03,1.682855633652010231e-03,3.164198723968214402e-06
1.844499999999896289e+01,1.769655661165221369e-02,1.735694198825122681e-03,1.170817054850744651e-07,1.735928362236092764e-03,-6.729651748620213425e-02,-1.030342744814575096e-03,1.455696268491991473e-03,1.670655764549906080e-03,1.670423812787648690e-03,6.274981399086658277e-06
1.849499999999884636e+01,1.761164997250887557e-02,1.722967288994762527e-03,1.183999151439885576e-07,1.723204088825050495e-03,-6.734803462344274294e-02,-1.023801393486064009e-03,1.446533241543664257e-03,1.658370333993144713e-03,1.658141069475204798e-03,1.033710128714242838e-05
1.854449999999989629e+01,1.752837078287203601e-02,1.710476458164984521e-03,1.497595804499561016e-07,1.710775977325884383e-03,-6.739871279242137803e-02,-1.016567511131920547e-03,1.437065899435588899e-03,1.646351159759911137e-03,1.646124479019623124e-03,1.212176605236186414e-05
1.859449999999977976e+01,1.744484231514534592e-02,1.697965700249537456e-03,2.033806044888312696e-07,1.698372461458515139e-03,-6.744954116797785559e-02,-1.008011290155725898e-03,1.426010821200951765e-03,1.634343204898079747e-03,1.634119076578372182e-03,8.958605281989017767e-06
1.864449999999966323e+01,1.736161368918395093e-02,1.685558588196939050e-03,2.621982249068874932e-07,1.686082984646752794e-03,-6.749994173248552443e-02,-9.981009450422630071e-04,1.412949394914161634e-03,1.622449903740479571e-03,1.622228284387365084e-03,-3.494929835598507769e-07
1.869449999999954670e+01,1.727838780605703284e-02,1.673253364746601825e-03,3.058773306651044969e-07,1.673865119407931968e-03,-6.754984677973752127e-02,-9.873881529665869475e-04,1.398231151827186670e-03,1.610651515317297567e-03,1.610432365426141352e-03,-1.469139068634182772e-05
1.874449999999943017e+01,1.719498170132807008e-02,1.661050314415871880e-03,3.185822975319109678e-07,1.661687479010935751e-03,-6.759921618738573557e-02,-9.768832438106784654e-04,1.383022816582279687e-03,1.598934342728176774e-03,1.598717615442860453e-03,-3.077773421445233160e-05
1.879449999999931364e+01,1.711141281059539582e-02,1.648952019399251489e-03,2.960163649048684814e-07,1.649544052129061234e-03,-6.764806034957615566e-02,-9.676885395771065964e-04,1.368913605818261690e-03,1.587296256824075654e-03,1.587081890775462675e-03,-4.416662952558948432e-05
1.884449999999919712e+01,1.702791700923476231e-02,1.636963140368512997e-03,2.473956574574097298e-07,1.637457931683427821e-03,-6.769644477655489823e-02,-9.605809536617120406e-04,1.357316402792365989e-03,1.575747422830517516e-03,1.575535342512158045e-03,-5.084923827095965131e-05
1.889449999999908059e+01,1.694488809712915017e-02,1.625089798090018686e-03,1.910417010625721221e-07,1.625471881492143895e-03,-6.774447382423787190e-02,-9.557349388722505279e-04,1.348938729709501421e-03,1.564305617046364300e-03,1.564095740610393481e-03,-4.868101477990053304e-05
1.894449999999896406e+01,1.686276392884260289e-02,1.613338700083372101e-03,1.461761753849337235e-07,1.613631052434142017e-03,-6.779226057118137305e-02,-9.526957623529063194e-04,1.343558629376112763e-03,1.552988691018952500e-03,1.552780941981344188e-03,-3.802710387928820792e-05
1.899449999999884753e+01,1.678190552093121804e-02,1.601716147815449107e-03,1.254526065777292295e-07,1.601967053028604659e-03,-6.783989535929890735e-02,-9.505881699006967422e-04,1.340166697060453252e-03,1.541808067991185145e-03,1.541602385426555895e-03,-2.143508478114847189e-05
1.904399999999989745e+01,1.670329830444775704e-02,1.590341250579157357e-03,1.314657250348069950e-07,1.590604182029226998e-03,-6.788694947370998989e-02,-9.483919326691468091e-04,1.337382301734715362e-03,1.530875700601876761e-03,1.530672022875903277e-03,-2.819977061601791296e-06
1.909399999999978093e+01,1.662536259660133200e-02,1.578986755771720051e-03,1.587486278331398181e-07,1.579304253027386277e-03,-6.793436907034333672e-02,-9.452178252922040832e-04,1.333773088375371160e-03,1.519964943171257842e-03,1.519763264485137063e-03,1.445280907098015943e-05
1.914399999999966440e+01,1.654873858991271970e-02,1.567767725379208815e-03,1.975189508464646285e-07,1.568162763280901706e-03,-6.798162996160783678e-02,-9.404764586684313463e-04,1.328302428562449806e-03,1.509176322866323397e-03,1.508976622961783268e-03,2.721078839694702291e-05
1.919399999999954787e+01,1.647314486507659576e-02,1.556680080293809968e-03,2.377366779411323780e-07,1.557155553649692235e-03,-6.802865378454114875e-02,-9.338975188932346341e-04,1.320356316020453473e-03,1.498497538102340791e-03,1.498299792909858893e-03,3.362235016295436177e-05
1.924399999999943134e+01,1.639823970327118977e-02,1.545716067039064551e-03,2.709581297709486113e-07,1.546257983298606484e-03,-6.807534866048570166e-02,-9.255383065486709427e-04,1.309785699679309008e-03,1.487915842308129089e-03,1.487720019481696089e-03,3.306115916166319960e-05
1.929399999999931481e+01,1.632368048833814783e-02,1.534864600211798165e-03,2.899153253993743671e-07,1.535444430862596861e-03,-6.812162557581302735e-02,-9.157880481346608158e-04,1.296902514086470826e-03,1.477417786811814453e-03,1.477223849655129621e-03,2.608406767622199030e-05
1.934399999999919828e+01,1.624918312417738750e-02,1.524112028806777052e-03,2.880047031709470761e-07,1.524688038213119039e-03,-6.816741497821965368e-02,-9.053644273414602605e-04,1.282492550483724670e-03,1.466989279205005827e-03,1.466797197581944014e-03,1.444983728120107731e-05
1.939399999999908175e+01,1.617458054921496607e-02,1.513443181097374893e-03,2.608953257466767440e-07,1.513964971748868243e-03,-6.821268319958662119e-02,-8.952283952388998510e-04,1.267773614132973676e-03,1.456617671270073492e-03,1.456427434325149352e-03,1.019725204129189365e-06
1.944399999999896522e+01,1.609986698184912718e-02,1.502842475876256046e-03,2.103468040791109197e-07,1.503263169484414258e-03,-6.825744461934846186e-02,-8.863522482747805903e-04,1.254179907416289258e-03,1.446295699454081462e-03,1.446107324179947071e-03,-1.075236823726037077e-05
1.949399999999884869e+01,1.602520304131667753e-02,1.492294940052870094e-03,1.476232496676965387e-07,1.492590186552205560e-03,-6.830176223176209760e-02,-8.793958212215361326e-04,1.242929723756652522e-03,1.436024892906167996e-03,1.435838424397563578e-03,-1.785634856275092458e-05
1.954349999999989862e+01,1.595160195854804577e-02,1.481892032250318146e-03,9.323184915035691656e-08,1.482078495948618933e-03,-6.834529232491348694e-02,-8.742829169270774402e-04,1.234573005859692816e-03,1.425917055878797536e-03,1.425732539076413584e-03,-1.900788259922563076e-05
1.959349999999978209e+01,1.587784920537662139e-02,1.471412598027666083e-03,6.803673816975876149e-08,1.471548671504005652e-03,-6.838900647075973893e-02,-8.702078806542021348e-04,1.228347068113036988e-03,1.415780970632768551e-03,1.415598495949813452e-03,-1.544560699607869057e-05
1.964349999999966556e+01,1.580484270320713786e-02,1.460954104030884153e-03,8.621607722497545535e-08,1.461126536185334071e-03,-6.843251686479234763e-02,-8.659106485018527042e-04,1.222778596631634174e-03,1.405726315948259463e-03,1.405545944441444770e-03,-1.061793558875923157e-05
1.969349999999954903e+01,1.573253273802931174e-02,1.450512975485185839e-03,1.438492521502922264e-07,1.450800673989486320e-03,-6.847581239721733937e-02,-8.601619119039734685e-04,1.215939737678827610e-03,1.395747065256476788e-03,1.395568832584220560e-03,-8.774818469339391080e-06
1.974349999999943250e+01,1.566068422493274367e-02,1.440090509981500596e-03,2.188487122246514719e-07,1.440528207405950001e-03,-6.851882049281243781e-02,-8.523955266801379110e-04,1.206445156787706516e-03,1.385823262250130035e-03,1.385647166091434927e-03,-1.276445051111366598e-05
1.979349999999931597e+01,1.558899354078508923e-02,1.429692992928062022e-03,2.803571120379315744e-07,1.430253707152137881e-03,-6.856144026914634537e-02,-8.430199984152615721e-04,1.194163611602288601e-03,1.375928844496392958e-03,1.375754837266921675e-03,-2.238024472070085968e-05
1.984349999999919945e+01,1.551725252900049840e-02,1.419331091801450794e-03,3.035630931153872185e-07,1.419938217987681654e-03,-6.860359126906701022e-02,-8.332576130262716804e-04,1.180337412805074681e-03,1.366044129090703474e-03,1.365872118539454040e-03,-3.420318349249489807e-05
1.989349999999908292e+01,1.544547674795588438e-02,1.409018561609797675e-03,2.814186227484102729e-07,1.409581398855294524e-03,-6.864525414971822670e-02,-8.245960353311720470e-04,1.167031004410678434e-03,1.356165837890132165e-03,1.355995697516606787e-03,-4.309267623831712694e-05
1.994349999999896639e+01,1.537393278264677539e-02,1.398770493343091340e-03,2.266588148341776392e-07,1.399223810972759652e-03,-6.868648395148468921e-02,-8.181507961088268837e-04,1.156212590416128309e-03,1.346308995016585455e-03,1.346140583484319898e-03,-4.452150348644082206e-05
1.999349999999884986e+01,1.530305398669528499e-02,1.388601428399188027e-03,1.637418738656828134e-07,1.388928912146919405e-03,-6.872739149129003522e-02,-8.181507961088268837e-04,1.148956998154152887e-03,1.336500151078549208e-03,1.336333336473656541e-03,-3.651135462186438820e-05


==> figs/data/bgktgv-M0p75-Re1600-p3-n128-post.csv <==
t,ke,sol,dil,dis,h,dhdt,cfflogf,flogfgrcptau,cfflogfg,pdiv
9.999999999999961697e-02,1.249646895133172120e-01,4.692086790318515102e-04,1.058950372307351744e-07,4.694204691063130004e-04,0.000000000000000000e+00,-4.229735600258437232e-04,5.184282125167110743e-04,4.591828572665313446e-04,4.591796098870992542e-04,2.258409015077922377e-04
2.000000000000016209e-01,1.249538023236686779e-01,4.709133461361980416e-04,4.476678071866887319e-07,4.718086817505714081e-04,-4.229735600258521799e-05,-5.586345258912057098e-04,6.821694724712305900e-04,4.611218201415040181e-04,4.611155786005218297e-04,5.025972948848409644e-04
3.000000000000044853e-01,1.249735718960981318e-01,4.738196092674949603e-04,1.118801216671013310e-06,4.760572117008369814e-04,-9.816080859170739359e-05,-7.228822798132987200e-04,8.993371505031380001e-04,4.645648423682544612e-04,4.645555509712836931e-04,8.294539489646316627e-04
4.000000000000073497e-01,1.250253709210408792e-01,4.778638985479986769e-04,2.246868857228094576e-06,4.823576362624548762e-04,-1.704490365730393364e-04,-8.716427353939267984e-04,1.134016219484863938e-03,4.696446520927357302e-04,4.696321377860321962e-04,1.107073679857000859e-03
5.000000000000000000e-01,1.250957232306473821e-01,4.829791071592248785e-04,3.752654968119073137e-06,4.904844170954630010e-04,-2.576133101124256086e-04,-9.463425044043892150e-04,1.302990704963379520e-03,4.763307158148351013e-04,4.763147864635673733e-04,1.153381771643905655e-03
5.999999999999889866e-01,1.251548548310302544e-01,4.891046852077949886e-04,5.101811858697943752e-06,4.993083089251908321e-04,-3.522475605528541109e-04,-9.320228478594177806e-04,1.339991791507866205e-03,4.841961775950679348e-04,4.841768616101524815e-04,8.675006351040882423e-04
6.999999999999779732e-01,1.251753888289952876e-01,4.961816732726462374e-04,5.630398590212286454e-06,5.074424704530707984e-04,-4.454498453387856216e-04,-8.829668882094217049e-04,1.277257190594101007e-03,4.926420339815817126e-04,4.926196575229437741e-04,4.207388875134668890e-04
7.999999999999669598e-01,1.251578181888183816e-01,5.041361992246169189e-04,5.356007045234949241e-06,5.148482133150867734e-04,-5.337465341597180668e-04,-8.597407707179152746e-04,1.218055021010061969e-03,5.015160848016140009e-04,5.014909828579655312e-04,1.540855169523213763e-04
8.999999999999559464e-01,1.251297412312579460e-01,5.128745868899262745e-04,4.988298082123343863e-06,5.228511830541730148e-04,-6.197206112315001292e-04,-8.655293508664628098e-04,1.211330457780184248e-03,5.111017993347921748e-04,5.110741033038102010e-04,2.188549725845215341e-04
9.999999999999449329e-01,1.251185815489899988e-01,5.223146887645872078e-04,4.988485811526138812e-06,5.322916603876394872e-04,-7.062735463181368800e-04,-8.794745723118346315e-04,1.227979501723583822e-03,5.214429586013396905e-04,5.214127530921658458e-04,4.849991987007414712e-04
1.099600000000934052e+00,1.251347796703305149e-01,5.324100793258160777e-04,5.286009684738064550e-06,5.429820986952921865e-04,-7.938692137212655098e-04,-9.055333070674296755e-04,1.252131180781375841e-03,5.323297633825776424e-04,5.322970407156794610e-04,7.820250835451858463e-04
1.199600000000923039e+00,1.251769636134806851e-01,5.433787670262820758e-04,5.673682049560899277e-06,5.547261311254038981e-04,-8.844225444279985027e-04,-9.604856473633908293e-04,1.305971616945647085e-03,5.440098414163073177e-04,5.439741319771011427e-04,1.036900592909071987e-03
1.299600000000912026e+00,1.252403749741123895e-01,5.554689420534697801e-04,5.940453714592375607e-06,5.673498494826545533e-04,-9.804711091643270038e-04,-1.049690650338890420e-03,1.408239543249582620e-03,5.568986635777904877e-04,5.568590572136297105e-04,1.247311801144097973e-03
1.399600000000901012e+00,1.253226445950871570e-01,5.690406836509052414e-04,5.960256827669209934e-06,5.809611973062436732e-04,-1.085440174198204488e-03,-1.162037390587528345e-03,1.554541579954499134e-03,5.714102687164756720e-04,5.713657662051794921e-04,1.451139379534759468e-03
1.499600000000889999e+00,1.254246711150487359e-01,5.843964465818679956e-04,5.762634046517028638e-06,5.959217146749020647e-04,-1.201643913256944529e-03,-1.274889245464312258e-03,1.719083768163523398e-03,5.877579039082613411e-04,5.877077327740025305e-04,1.666864293548361723e-03
1.599599999999989031e+00,1.255464462082421517e-01,6.016773712068542151e-04,5.415853018766686508e-06,6.125090772443875491e-04,-1.329132837802227129e-03,-1.366241272240537648e-03,1.866950654548738594e-03,6.059887847770554191e-04,6.059324389756846852e-04,1.864581972193633461e-03
1.699599999999978017e+00,1.256839505167997029e-01,6.208437506578861568e-04,4.946242315114886936e-06,6.307362352881159357e-04,-1.465756965026265846e-03,-1.425266912038637875e-03,1.974009816016692245e-03,6.260977226200163887e-04,6.260348104195942020e-04,2.009357245582036721e-03
1.799599999999967004e+00,1.258309433838955271e-01,6.417376132067923898e-04,4.438377854366445154e-06,6.506143689155252869e-04,-1.608283656230113934e-03,-1.448642832624517929e-03,2.032693258478851517e-03,6.481384425213250651e-04,6.480685113413710632e-04,2.095226671367675375e-03
1.899599999999955990e+00,1.259809533865565712e-01,6.641907782577522379e-04,4.054833068392348849e-06,6.723004443945369271e-04,-1.753147939492549767e-03,-1.433220048925478926e-03,2.038951481448002343e-03,6.721943084838817584e-04,6.721167791049053198e-04,2.117833708101435081e-03
1.999599999999944977e+00,1.261261817142610708e-01,6.881318407090208748e-04,3.890284605428213907e-06,6.959124099198772586e-04,-1.896469944385081874e-03,-1.380935987572652146e-03,1.989438022907514484e-03,6.982779619928733503e-04,6.981921999419911720e-04,2.054896505515263396e-03
2.099200000000934097e+00,1.262563717941359298e-01,7.135404460547893797e-04,3.912221974789063583e-06,7.213648900043674594e-04,-2.034011168748683929e-03,-1.305103313198474049e-03,1.895052271630522046e-03,7.262663644774511925e-04,7.261718014904959984e-04,1.892995117989968888e-03
2.199200000000923083e+00,1.263628628407292009e-01,7.408475481806851880e-04,4.041816185481081411e-06,7.489311805516472983e-04,-2.164521500068516957e-03,-1.224421131658239275e-03,1.780499412298042769e-03,7.564993973237808594e-04,7.563954064593113964e-04,1.643360787292854133e-03
2.299200000000912070e+00,1.264377600974016247e-01,7.702431763434299753e-04,4.169785824264970233e-06,7.785827479919599226e-04,-2.286963613234327397e-03,-1.153171195333995650e-03,1.671224706573781055e-03,7.890766362167270795e-04,7.889625586392704079e-04,1.339424363674463457e-03
2.399200000000901056e+00,1.264779788461375953e-01,8.019643274605794394e-04,4.212580970824832549e-06,8.103894894022291469e-04,-2.402280732767714255e-03,-1.093060594144055651e-03,1.580457049883175020e-03,8.241770533629464877e-04,8.240521801943806067e-04,1.030711393505685629e-03
2.499200000000890043e+00,1.264848574646235124e-01,8.361153437901798231e-04,4.270150392808084510e-06,8.446556445757959870e-04,-2.511586792182107786e-03,-1.027912515621334007e-03,1.497673026443252248e-03,8.618971706260201808e-04,8.617609175548172169e-04,7.468707273712329705e-04
2.599199999999989075e+00,1.264601777783092573e-01,8.726752924431754183e-04,4.450344262119662278e-06,8.815759809674147225e-04,-2.614378043743315061e-03,-9.385793069417370420e-04,1.391767674693181233e-03,9.020590767790308100e-04,9.019112176201689876e-04,4.707405936375750059e-04
2.699199999999978061e+00,1.264036189732807847e-01,9.115893069657340572e-04,4.728083019331377939e-06,9.210454730043968283e-04,-2.708235974437478433e-03,-8.250165827839793086e-04,1.245991126216673727e-03,9.442412559011116764e-04,9.440820427051918725e-04,1.881428088047806119e-04
2.799199999999967048e+00,1.263150738452386845e-01,9.528836854611990497e-04,5.035531196746468521e-06,9.629547478546919342e-04,-2.790737632715867278e-03,-7.089536041516523307e-04,1.077150954778926086e-03,9.881085250785319983e-04,9.879385509882418481e-04,-8.145363538139226947e-05
2.899199999999956034e+00,1.261976815673737928e-01,9.967299101008115711e-04,5.254328916161641943e-06,1.007238567933134909e-03,-2.861632993131024705e-03,-6.240648255318580629e-04,9.273027782906561722e-04,1.033589065471262431e-03,1.033408904678989691e-03,-2.927490203773899595e-04
2.999199999999945021e+00,1.260598152854781606e-01,1.043434296812937711e-03,5.274421365710323688e-06,1.053983139544358363e-03,-2.924039475684203637e-03,-5.986111544100888599e-04,8.451699699817948616e-04,1.080937487729775534e-03,1.080747201306033215e-03,-3.897351278871746946e-04
3.098800000000934141e+00,1.259146400756270268e-01,1.093189596669311018e-03,5.130998957605152534e-06,1.103451594584521243e-03,-2.983661146664040587e-03,-6.358257208916729807e-04,8.563189970578311645e-04,1.130546639055738300e-03,1.130345351449444247e-03,-3.534330911339134064e-04
3.198800000000923127e+00,1.257716755301700462e-01,1.146851367058423317e-03,4.961775742102305451e-06,1.156774918542627980e-03,-3.047243718753200881e-03,-7.125545317699607563e-04,9.440156691318313037e-04,1.183610412140875118e-03,1.183396024961252653e-03,-2.411597209294593454e-04
3.298800000000912114e+00,1.256337794508326222e-01,1.204711226251606662e-03,4.828015037262650093e-06,1.214367256326132028e-03,-3.118499171930189107e-03,-8.004762017677962077e-04,1.065224863137815160e-03,1.240707351998714429e-03,1.240476960309672833e-03,-1.509134230564105922e-04
3.398800000000901100e+00,1.254953078934168409e-01,1.267238485334065646e-03,4.693960193595658336e-06,1.276626405721257044e-03,-3.198546792106959913e-03,-8.862214812844636420e-04,1.188795397965366693e-03,1.302512638415982216e-03,1.302263037731912982e-03,-1.315036214850777473e-04
3.498800000000890087e+00,1.253493975261247562e-01,1.334824806881246360e-03,4.638157494812132739e-06,1.344101121870870707e-03,-3.287168940235396519e-03,-9.687407962742494976e-04,1.306572573897657680e-03,1.369696793434168952e-03,1.369425000417929649e-03,-1.655653993912941302e-04
3.598799999999989119e+00,1.251920753249159690e-01,1.407748487228405523e-03,4.786240979463984862e-06,1.417320969187333595e-03,-3.384043019861948665e-03,-1.059225315725004311e-03,1.423587761274324424e-03,1.442822750018662699e-03,1.442526240116311130e-03,-2.163196130731056828e-04
3.698799999999978105e+00,1.250240082202114245e-01,1.486259311947421211e-03,5.120161575337291663e-06,1.496499635098095735e-03,-3.489965551434437430e-03,-1.186216649928925702e-03,1.568787761623606936e-03,1.522358690431227729e-03,1.522034975632837123e-03,-2.207894589703777522e-04
3.798799999999967092e+00,1.248536448330926085e-01,1.570793714485986016e-03,5.548239864703159596e-06,1.581890194215392325e-03,-3.608587216427316946e-03,-1.373044192503210118e-03,1.787873270223805941e-03,1.609043575361489677e-03,1.608688900722108272e-03,-9.226581050301157366e-05
3.898799999999956079e+00,1.246959208148521597e-01,1.662169176998611747e-03,5.991022929525711381e-06,1.674151222857663121e-03,-3.745891635677622844e-03,-1.601340620132239755e-03,2.090884147181227594e-03,1.703968248459031276e-03,1.703576197910029342e-03,1.974878458856951628e-04
3.998799999999945065e+00,1.245624142447399885e-01,1.761573334683724313e-03,6.384233216245768310e-06,1.774341801116215925e-03,-3.906025697690829190e-03,-1.807724438984396713e-03,2.414892134599729012e-03,1.808217627286002206e-03,1.807778835878141779e-03,5.514164874761298771e-04
4.098400000000934185e+00,1.244502644047908030e-01,1.869841752046536932e-03,6.675598984979477350e-06,1.883192950016495922e-03,-4.086075051815463155e-03,-1.927849558782880569e-03,2.655816741333797380e-03,1.922178953459748301e-03,1.921681549188326496e-03,7.875962512585537841e-04
4.198400000000923171e+00,1.243376587499376573e-01,1.988809093724024438e-03,6.909533237390892842e-06,2.002628160198806264e-03,-4.278860007693729983e-03,-1.938379931161407369e-03,2.747275109121576336e-03,2.047585349302267436e-03,2.047014151399471297e-03,7.570253468075063613e-04
4.298400000000912158e+00,1.241936963328163085e-01,2.118248243677407772e-03,7.282840818101580016e-06,2.132813925313610786e-03,-4.472698000809849361e-03,-1.862176759806138688e-03,2.691024641241525350e-03,2.184757294097855289e-03,2.184096544297487244e-03,4.114075165656485189e-04
4.398400000000901144e+00,1.239884809761379186e-01,2.257243646931451474e-03,8.044033115781321332e-06,2.273331713163014283e-03,-4.658915676790442717e-03,-1.747002691496938589e-03,2.543637528919056624e-03,2.333870986081865943e-03,2.333108765420790088e-03,-1.746206134005957302e-04
4.498400000000890131e+00,1.237045220044846044e-01,2.403510163599033821e-03,9.342992146317697754e-06,2.422196147891669121e-03,-4.833615945940117342e-03,-1.640331822209474847e-03,2.376588591929571989e-03,2.494096009664085404e-03,2.493227199545458919e-03,-8.421400580996907595e-04
4.598399999999989163e+00,1.233412060564496593e-01,2.554435124509403954e-03,1.098398800303072188e-05,2.576403100515465422e-03,-4.997649128159586951e-03,-1.577020159295901497e-03,2.249645336053218009e-03,2.663407594013111283e-03,2.662433639325997164e-03,-1.420195718931899003e-03
4.698399999999978149e+00,1.229120884737698594e-01,2.708749545340636677e-03,1.236362096250394067e-05,2.733476787265644477e-03,-5.155351144089159732e-03,-1.569548206950161688e-03,2.199334177083803622e-03,2.839617082647019446e-03,2.838539762229744332e-03,-1.817472995623696866e-03
4.798399999999967136e+00,1.224359252197785575e-01,2.865836799874509587e-03,1.309289809273902089e-05,2.892022596059987561e-03,-5.312305964784158618e-03,-1.606238823237581687e-03,2.223901781474239402e-03,3.021759609837729524e-03,3.020575876260255931e-03,-2.037153458172388798e-03
4.898399999999956123e+00,1.219271952547148902e-01,3.029178105752835300e-03,1.325591410113358367e-05,3.055689933955102380e-03,-5.472929847107899093e-03,-1.666511874658566355e-03,2.295887944341110445e-03,3.210589209740203741e-03,3.209297442695067514e-03,-2.126873844832637920e-03
4.998399999999945109e+00,1.213956624571120163e-01,3.199829824578656178e-03,1.303822985509154683e-05,3.225906284288839170e-03,-5.639581034573737384e-03,-1.748295979874493365e-03,2.392277561417397325e-03,3.405564795332053502e-03,3.404170241860128912e-03,-2.120625510894015575e-03
5.098000000000934229e+00,1.208545111647051223e-01,3.375646847676832315e-03,1.278719275433961439e-05,3.401221233185511544e-03,-5.813711314170966205e-03,-1.879783044458556733e-03,2.533940373172678673e-03,3.604071287143309488e-03,3.602580748359826557e-03,-1.983079805920809693e-03
5.198000000000923215e+00,1.203138975052550075e-01,3.558714902253241451e-03,1.278047278925664605e-05,3.584275847831754937e-03,-6.001689618616801170e-03,-2.089905484466089616e-03,2.770733369575591534e-03,3.807920612460126680e-03,3.806333565064667652e-03,-1.680200824958863123e-03
5.298000000000912202e+00,1.197935030266171069e-01,3.750799143529756630e-03,1.302374316337896202e-05,3.776846629856514537e-03,-6.210680167063387103e-03,-2.370235803948167637e-03,3.124854743244048598e-03,4.017856417785991771e-03,4.016169963564817334e-03,-1.193635890125500617e-03
5.398000000000901188e+00,1.193079586388778868e-01,3.954400554288813908e-03,1.326919416233491995e-05,3.980938942613483633e-03,-6.447703747458177759e-03,-2.665330329092734877e-03,3.547937680622856391e-03,4.233728480031898750e-03,4.231945621492420005e-03,-6.046538972632744483e-04
5.498000000000890175e+00,1.188585498357374315e-01,4.166549408806285125e-03,1.351091458947097147e-05,4.193571237985227115e-03,-6.714236780367421886e-03,-2.902170100211378181e-03,3.938007507849909140e-03,4.450649806388842951e-03,4.448783432235072811e-03,-9.672805488109738749e-05
5.597999999999989207e+00,1.184275539026834745e-01,4.375294860631966792e-03,1.366611286538686439e-05,4.402627086362740846e-03,-7.004453790385944956e-03,-3.056282360330068310e-03,4.210265284993881287e-03,4.658331142138199578e-03,4.656405888787730658e-03,1.554912107501967868e-04
5.697999999999978193e+00,1.179898636250872324e-01,4.567506023625458184e-03,1.335358755576683777e-05,4.594213198736991910e-03,-7.310082026418918133e-03,-3.158439225190782552e-03,4.383690316132703331e-03,4.845514221809396789e-03,4.843560995726222188e-03,1.762435329068594281e-04
5.797999999999967180e+00,1.175298836271285730e-01,4.734372813305604000e-03,1.260447869449205688e-05,4.759581770694587717e-03,-7.625925948937961607e-03,-3.222722246567854588e-03,4.501907670317177070e-03,5.006251358600275966e-03,5.004297278117192035e-03,6.168579958191042396e-05
5.897999999999956167e+00,1.170397111896330222e-01,4.874198088348195672e-03,1.168637851774095259e-05,4.897570845383677519e-03,-7.948198173594711591e-03,-3.262025110606718223e-03,4.567858162290998510e-03,5.141221037781368818e-03,5.139283436953980509e-03,-1.287889834878558663e-04
5.997999999999945153e+00,1.165193022615975821e-01,4.992893081223293700e-03,1.094809607168837276e-05,5.014789273366670845e-03,-8.274400684655347504e-03,-3.311461032375522320e-03,4.622833425669607005e-03,5.256537571512843489e-03,5.254621697793411712e-03,-2.700997173306646389e-04
6.097600000000934273e+00,1.159832851905454876e-01,5.099935613754046602e-03,1.071073460870224195e-05,5.121357082971450883e-03,-8.604222203483224973e-03,-3.380127422856577142e-03,4.708389544831075545e-03,5.361145615884920640e-03,5.359246426317606019e-03,-2.683540102054510126e-04
6.197600000000923259e+00,1.154400976345229257e-01,5.205887517999863677e-03,1.085374290914449838e-05,5.227595003818153070e-03,-8.942234945768845478e-03,-3.463223834936738754e-03,4.813136291605683154e-03,5.465144555449968911e-03,5.463244102374090021e-03,-1.862587060124343513e-04
6.297600000000912246e+00,1.148965132615400453e-01,5.319367276888949461e-03,1.102425204760796707e-05,5.341415780984165758e-03,-9.288557329262481232e-03,-3.586612933599693086e-03,4.949897541251891374e-03,5.577370921152791094e-03,5.575437216367209667e-03,-5.815821962273834525e-05
6.397600000000901233e+00,1.143585304824663446e-01,5.449671753191871401e-03,1.105162257923695159e-05,5.471774998350345531e-03,-9.647218622622411033e-03,-3.770654714525949712e-03,5.165304296394919795e-03,5.707323191964335310e-03,5.705312183608327037e-03,1.807589090877059041e-04
6.497600000000890219e+00,1.138367760555101804e-01,5.604828358105709216e-03,1.079836338821821389e-05,5.626425084882145586e-03,-1.002428409407496446e-02,-4.004768996628826037e-03,5.464408258825801529e-03,5.861425427315971638e-03,5.859280698534287402e-03,5.553823723163402908e-04
6.597599999999989251e+00,1.133393751397138854e-01,5.789659947932627310e-03,1.015931026490404699e-05,5.809978568462435475e-03,-1.042476099373423892e-02,-4.247297037363507825e-03,5.815559271913820980e-03,6.043488573670073756e-03,6.041144136169046552e-03,9.916054293132626780e-04
6.697599999999978237e+00,1.128612542447792466e-01,6.007281927906873466e-03,9.445245685017394907e-06,6.026172419276908110e-03,-1.084949069747054295e-02,-4.417327656885337329e-03,6.126819363703768853e-03,6.256089320240625952e-03,6.253484530723259736e-03,1.296660809068807653e-03
6.797599999999967224e+00,1.123742829624225642e-01,6.255899813264669679e-03,8.963632554729084631e-06,6.273827078374127550e-03,-1.129122346315902803e-02,-4.462028746399718769e-03,6.281646830282994372e-03,6.497736913842293988e-03,6.494815486687541967e-03,1.242269447402498351e-03
6.897599999999956211e+00,1.118363631092338384e-01,6.528601898808751580e-03,8.915484119991985812e-06,6.546432867048735359e-03,-1.173742633779895073e-02,-4.409554423246350718e-03,6.264617316618897869e-03,6.763943653273255495e-03,6.760630939010733864e-03,7.930631234516740064e-04
6.997599999999945197e+00,1.112112943520124908e-01,6.820860782985936274e-03,9.925185093964009354e-06,6.840711153173864405e-03,-1.217838178012353723e-02,-4.323964948496212581e-03,6.154925599646603532e-03,7.050974753058376725e-03,7.047170048620979808e-03,7.382301771635439919e-05
7.097200000000934317e+00,1.104816506198717518e-01,7.122546329540626990e-03,1.234750283696156330e-05,7.147241335214550052e-03,-1.260904868899803688e-02,-4.268515969468226687e-03,6.051742770238188913e-03,7.346933902992388264e-03,7.342550118302578442e-03,-7.384745021464401288e-04
7.197200000000923303e+00,1.096438900325669985e-01,7.387154880641823296e-03,1.533429856044398560e-05,7.417823477762710942e-03,-1.303590028594481254e-02,-4.271210171005649855e-03,6.025316403966514064e-03,7.603354154438561434e-03,7.598566830264722599e-03,-1.428694842271824436e-03
7.297200000000912290e+00,1.087320225644180377e-01,7.511489087055172632e-03,1.722793587790782393e-05,7.545944958810988680e-03,-1.346302130304533051e-02,-4.327468541518918362e-03,6.053664703217787220e-03,7.720251996066970247e-03,7.715658662594244467e-03,-1.800265322422723831e-03
7.397200000000901277e+00,1.077931639292577654e-01,7.523392353207884221e-03,1.800173076698869239e-05,7.559395814741861654e-03,-1.389576815719717473e-02,-4.449259777051174820e-03,6.162345880340750447e-03,7.737504350851298618e-03,7.733149076679733669e-03,-1.825497303493629460e-03
7.497200000000890263e+00,1.068607677751984564e-01,7.535211625770984502e-03,1.842355201871175702e-05,7.572058729808407718e-03,-1.434069413490224321e-02,-4.607409525313898961e-03,6.366045385985385011e-03,7.765672234552626826e-03,7.761464992145545444e-03,-1.657684461803903041e-03
7.597199999999989295e+00,1.059404535356732874e-01,7.603897058041478828e-03,1.887128846483071288e-05,7.641639634971140321e-03,-1.480143508742948200e-02,-4.752618112693863910e-03,6.589892951395363505e-03,7.851107059930861887e-03,7.846786970424259738e-03,-1.519194753692071614e-03
7.697199999999978282e+00,1.050162856749776857e-01,7.740075016288523388e-03,1.935989549301911201e-05,7.778794807274561768e-03,-1.527669689869881609e-02,-4.867362004415379598e-03,6.773381591876016274e-03,8.001548575162879817e-03,7.996906930574110631e-03,-1.520574113477615123e-03
7.797199999999967268e+00,1.040705351566013209e-01,7.938052975450885992e-03,2.029923247719740478e-05,7.978651440405281486e-03,-1.576343309914030044e-02,-4.967913232283841483e-03,6.918356248966395748e-03,8.213182622400509031e-03,8.208103629513907595e-03,-1.596963483268267056e-03
7.897199999999956255e+00,1.030949907282351224e-01,8.191797268333076906e-03,2.219670768617527457e-05,8.236190683705428214e-03,-1.626022442236862986e-02,-5.102933487917689359e-03,7.070884841571581890e-03,8.479000921667926433e-03,8.473472835134417472e-03,-1.637822715607232908e-03
7.997199999999945241e+00,1.020955785744543098e-01,8.492366213094853719e-03,2.354317962033130544e-05,8.539452572335516981e-03,-1.677051777116034259e-02,-5.335980562078910042e-03,7.317881200142342842e-03,8.785665968104074131e-03,8.779752214842255140e-03,-1.485562559606307641e-03
8.096800000001149300e+00,1.011015544893607565e-01,8.825504813403075438e-03,2.348182338828471650e-05,8.872468460179644065e-03,-1.730198143514982689e-02,-5.660571541629400710e-03,7.728215523528690102e-03,9.118641270672259158e-03,9.112397586417146991e-03,-9.894646613168411441e-04
8.196800000001360331e+00,1.001269110793466671e-01,9.177640796099197779e-03,2.362069615048121516e-05,9.224882188400160277e-03,-1.786803858931396150e-02,-5.970441954326779002e-03,8.200998005012619801e-03,9.465699064096003840e-03,9.459163302215158747e-03,-4.045164804968305302e-04
8.296800000001571362e+00,9.917103528401137458e-02,9.517192750151861474e-03,2.433715760548832969e-05,9.565867065362838872e-03,-1.846508278474789932e-02,-6.187504596417968752e-03,8.579122197313481316e-03,9.789212125847331081e-03,9.782518936621457939e-03,4.063677931967814169e-05
8.396800000001782394e+00,9.822310748710023909e-02,9.797392917486881861e-03,2.564400313063624684e-05,9.848680923748154639e-03,-1.908383324439100193e-02,-6.318560442877252208e-03,8.811345820889385921e-03,1.005324595262942385e-02,1.004653459533786687e-02,3.604879830515509624e-04
8.496800000001993425e+00,9.728295836767866800e-02,1.001111541749970593e-02,2.711159182301822672e-05,1.006533860114574262e-02,-1.971568928868006054e-02,-6.441665413543305567e-03,8.967849973921051404e-03,1.025002437122076934e-02,1.024329769217221901e-02,6.969587974415972567e-04
8.596800000000204278e+00,9.636012286218646750e-02,1.018449359217741580e-02,2.827428404218085254e-05,1.024104216026177835e-02,-2.035985583002286603e-02,-6.644566749440106515e-03,9.181340493172223186e-03,1.041266173309290076e-02,1.040578414031589558e-02,1.106917140641408039e-03
8.696800000000415309e+00,9.546502734088145592e-02,1.035610038937498888e-02,2.830188272468708310e-05,1.041270415482436346e-02,-2.102431250496827886e-02,-6.948676442058756772e-03,9.549745550334691122e-03,1.057991602653267013e-02,1.057271761682805275e-02,1.595457590678944337e-03
8.796800000000626341e+00,9.459804149179279475e-02,1.055410267354436361e-02,2.603345097301556656e-05,1.060616957549039528e-02,-2.171918014917562090e-02,-7.219553890263383060e-03,1.000227281747874050e-02,1.076996691807665003e-02,1.076229134152405231e-02,1.975750725225237144e-03
8.896800000000837372e+00,9.372528921281243763e-02,1.076896767516183698e-02,2.376567128014306148e-05,1.081649901772212263e-02,-2.244113553820348272e-02,-7.334259605020831269e-03,1.029030619934775785e-02,1.096806627391829110e-02,1.096003708499008501e-02,1.855948895275212314e-03
8.996800000001048403e+00,9.280137958001834220e-02,1.093279668042178299e-02,2.187929295224706061e-05,1.097655526632627769e-02,-2.317456149870711357e-02,-7.272632230187809146e-03,1.032280842623634412e-02,1.111289542644124106e-02,1.110491460733551566e-02,1.338414494323257684e-03
9.096800000000204278e+00,9.180810702181141369e-02,1.098333620054197345e-02,1.923427757064768921e-05,1.102180475568326906e-02,-2.390182472171975547e-02,-7.139073915765547715e-03,1.014848759771373732e-02,1.114307636196415138e-02,1.113547743486289869e-02,7.542753369362383475e-04
9.196800000000415309e+00,9.076658234972201367e-02,1.094609384838127371e-02,1.765694591249397774e-05,1.098140774020626119e-02,-2.461573211329781685e-02,-6.983448731666370458e-03,9.942289140149980151e-03,1.108215722416218060e-02,1.107494988845874641e-02,3.645322029848714097e-04
9.296800000000626341e+00,8.968939221321985122e-02,1.088201779541015692e-02,1.876210242968824702e-05,1.091954200026953349e-02,-2.531407698646592763e-02,-6.823310698290708208e-03,9.689049641702120186e-03,1.099772822253052007e-02,1.099066918837442869e-02,-9.948829912136780511e-05
9.396800000000837372e+00,8.857857700071102014e-02,1.083470539756320981e-02,1.924282995967509263e-05,1.087319105748255944e-02,-2.599640805629643836e-02,-6.787962084770057976e-03,9.536134043586498923e-03,1.093732780598267659e-02,1.093033760867838725e-02,-3.329430239912794902e-04
9.496800000001048403e+00,8.747020662272790570e-02,1.083309862599489415e-02,1.829905496119116882e-05,1.086969673591727664e-02,-2.667520426477487661e-02,-6.877442164899039839e-03,9.588286422310613247e-03,1.091357880997527799e-02,1.090649399200069834e-02,-1.225295154446110304e-04
9.596800000000204278e+00,8.640271098310559061e-02,1.083198295192098169e-02,1.673142063720776344e-05,1.086544579319539787e-02,-2.736294848125897516e-02,-7.022783544051337291e-03,9.797911229229242652e-03,1.090315463889015950e-02,1.089573786599341149e-02,4.391914149172384423e-04
9.696800000000415309e+00,8.539555451620152449e-02,1.081265146279252257e-02,1.575659279965222709e-05,1.084416464839182623e-02,-2.806522683566559095e-02,-7.073976081904469367e-03,9.968828551855315676e-03,1.086989804800523284e-02,1.086224343814204581e-02,9.630613254971987208e-04
9.796800000000626341e+00,8.442393380428728222e-02,1.072840736808391461e-02,1.544108278146881364e-05,1.075928953364685241e-02,-2.877262444385753071e-02,-6.915806350166036828e-03,9.892337599102003429e-03,1.075410386020603931e-02,1.074739407820959024e-02,1.057141107082001843e-03
9.896800000000837372e+00,8.344768149831588433e-02,1.058026801668989283e-02,1.555151932546300833e-05,1.061137105534081838e-02,-2.946420507887559381e-02,-6.584036292988632195e-03,9.531764782889537782e-03,1.057426476050748326e-02,1.056739487561933477e-02,5.963496100991864815e-04
9.996800000001048403e+00,8.241896642994828159e-02,1.039744973432481234e-02,1.622734696015584954e-05,1.042990442824512365e-02,-3.012260870817584646e-02,-6.222101715262282409e-03,8.973104504828716133e-03,1.038367584232865841e-02,1.037749817780749331e-02,-3.021449036629246130e-04
1.009680000000020428e+01,8.132022135450746314e-02,1.027938716852559893e-02,1.617862004371023327e-05,1.031174440861301958e-02,-3.074481887969682248e-02,-6.072720123966820517e-03,8.572818608507849422e-03,1.025973888938712213e-02,1.025394530211675564e-02,-9.834299829691369333e-04
1.019680000000041531e+01,8.019274237090986968e-02,1.025444048223192114e-02,1.552149813345360675e-05,1.028548347849882888e-02,-3.135209089209478606e-02,-6.162551557609459094e-03,8.561037916169921685e-03,1.022411345935549110e-02,1.021836450332227163e-02,-1.004891789669879560e-03
1.029680000000062634e+01,7.908749909575714387e-02,1.028381825030537898e-02,1.494978031377445202e-05,1.031371781093292847e-02,-3.196834604785703249e-02,-6.342766256550662340e-03,8.782717371131279135e-03,1.023784039102921053e-02,1.023214812491924156e-02,-6.505694861015985739e-04
1.039680000000083737e+01,7.801570636838638106e-02,1.034491267169049961e-02,1.446222705448889671e-05,1.037383712579947707e-02,-3.260262267351343723e-02,-6.535470444046317766e-03,9.058278661770172852e-03,1.027874952301531357e-02,1.027309817563512064e-02,-2.741815762571747053e-04
1.049680000000104840e+01,7.697347380981686693e-02,1.042732137125788189e-02,1.385371112164534003e-05,1.045502879350117265e-02,-3.325616971791944820e-02,-6.654952913963229320e-03,9.300076033784679050e-03,1.033869428307265109e-02,1.033304496569570005e-02,5.097865515482407419e-05
1.059680000000020428e+01,7.594931886635054863e-02,1.051955505202794953e-02,1.278458383859539257e-05,1.054512421970514070e-02,-3.392166500931015349e-02,-6.682616254151449615e-03,9.391593394457440833e-03,1.040620197757511321e-02,1.040052397604406334e-02,2.574822501468638472e-04
1.069680000000041531e+01,7.493258351824522157e-02,1.060647396161267485e-02,1.216395396873034888e-05,1.063080186955013551e-02,-3.458992663472670870e-02,-6.668891051354956453e-03,9.394317807022642408e-03,1.047156662890765845e-02,1.046584700605057011e-02,3.942836620808738961e-04
1.079680000000062634e+01,7.391855689982476663e-02,1.068516476494349443e-02,1.223476399616612052e-05,1.070963429293582750e-02,-3.525681573986361173e-02,-6.611993517230887497e-03,9.355647426937853048e-03,1.053373509968870587e-02,1.052795944547400483e-02,4.581449386732326851e-04
1.089680000000083737e+01,7.289087710788891283e-02,1.075957284808332429e-02,1.281410784448192017e-05,1.078520106377228727e-02,-3.591801509158809580e-02,-6.503933100021216940e-03,9.224855716342279452e-03,1.059664600185545799e-02,1.059076307868012969e-02,2.493102080766329467e-04
1.099680000000104840e+01,7.182709805750925325e-02,1.082156386268053050e-02,1.270147410891141587e-05,1.084696681089835323e-02,-3.656840840159159001e-02,-6.495954852969043451e-03,9.094102320369000167e-03,1.065357550231852031e-02,1.064752654585502355e-02,-3.607683650658411221e-05
1.109680000000020428e+01,7.075289874888131270e-02,1.087704631774088701e-02,1.174142315564925178e-05,1.090052916405218585e-02,-3.721800388688301098e-02,-6.670992286896070857e-03,9.227180364904359958e-03,1.070299612717781797e-02,1.069670220040420429e-02,2.005648905737333833e-04
1.119680000000041531e+01,6.972083291202846311e-02,1.092789300239383095e-02,1.106178877556749191e-05,1.095001657994496523e-02,-3.788510311557402588e-02,-6.895379639007984639e-03,9.548448495596164112e-03,1.074334805210617853e-02,1.073679578125191422e-02,8.204327738513950271e-04
1.129680000000062634e+01,6.874555699530532360e-02,1.096857320250321441e-02,1.118678907528809417e-05,1.099094678065379131e-02,-3.857464107947627951e-02,-7.034952140475145971e-03,9.826066559420941482e-03,1.076993662462798554e-02,1.076323945867776848e-02,1.330828419479787106e-03
1.139680000000083737e+01,6.779944984446033274e-02,1.100695124746157473e-02,1.168681028014837866e-05,1.103032486802187073e-02,-3.927813629352527869e-02,-7.052910530840998671e-03,9.929246180908617159e-03,1.078957161273879674e-02,1.078280789350236427e-02,1.460736302441876470e-03
1.149680000000104840e+01,6.684550535761360490e-02,1.102098839795771605e-02,1.209976785080644717e-05,1.104518793365932838e-02,-3.998342734661086695e-02,-6.979337883162923389e-03,9.884021835012298668e-03,1.078455646479366085e-02,1.077780754185597538e-02,1.243494023900483742e-03
1.159680000000020428e+01,6.586195724442936439e-02,1.098636895953905741e-02,1.203225431040197181e-05,1.101043346815986160e-02,-4.068136113492126782e-02,-6.876932793605714661e-03,9.736067398158862810e-03,1.073335061612041251e-02,1.072671122288956433e-02,8.762229603272157124e-04
1.169680000000041531e+01,6.485509249172101420e-02,1.090307484922766607e-02,1.144815408452772929e-05,1.092597115739672199e-02,-4.136905441428329055e-02,-6.805416030401039221e-03,9.612697115450654153e-03,1.063181922063335082e-02,1.062538488373375271e-02,6.972601227405990452e-04
1.179680000000062634e+01,6.385469790998614392e-02,1.077792895112076287e-02,1.072252503321593062e-05,1.079937400118719491e-02,-4.204959601732483065e-02,-6.707613863858041814e-03,9.511381303627117548e-03,1.049100670950503002e-02,1.048484500386978775e-02,7.205076445705728113e-04
1.189680000000083737e+01,6.286673295150431440e-02,1.063396413663095751e-02,1.006958679539936478e-05,1.065410331022175611e-02,-4.272035740371205037e-02,-6.554330538803322843e-03,9.330764339556582576e-03,1.033422773098760690e-02,1.032832267041030455e-02,6.450700602338965131e-04
1.199680000000104840e+01,6.187834677180448911e-02,1.048479742599253348e-02,9.402626633264182725e-06,1.050360267925906123e-02,-4.337579045759376584e-02,-6.403315869932464308e-03,9.096958931262099160e-03,1.017612183397455759e-02,1.017043812358853216e-02,4.340880631240005556e-04
1.209680000000020428e+01,6.088626933750057590e-02,1.032753010287746666e-02,8.468670264785742107e-06,1.034446744340703807e-02,-4.401612204458160704e-02,-6.308415285771760798e-03,8.927354620138321095e-03,1.001611970370046463e-02,1.001063925444795923e-02,2.828876019403577511e-04
1.219680000000041531e+01,5.989973194037909870e-02,1.016485708273895741e-02,8.174917912404216019e-06,1.018120691856376665e-02,-4.464696357316011444e-02,-6.209098567446999679e-03,8.806859490811050004e-03,9.853346980050437312e-03,9.848067954733639648e-03,1.800507910035878379e-04
1.229680000000062634e+01,5.891454937331146863e-02,9.994300032094272784e-03,8.225517345339639866e-06,1.001075106678495259e-02,-4.526787342990612473e-02,-6.089520811758869501e-03,8.645765133657007037e-03,9.685520232409726427e-03,9.680455114804094319e-03,-4.617970805405015110e-05
1.239680000000083737e+01,5.792228802039839364e-02,9.821682888473910744e-03,8.001466802908908731e-06,9.837685822079727735e-03,-4.587682551108329676e-02,-5.967762364345770287e-03,8.478138504866769565e-03,9.517119383449965456e-03,9.512246429447694662e-03,-2.937983330653750388e-04
1.249680000000104840e+01,5.692431774286868529e-02,9.651826858438858694e-03,7.621416079930097214e-06,9.667069690598719192e-03,-4.647360174751913320e-02,-5.823671667504502943e-03,8.297250622278092708e-03,9.352718809614503359e-03,9.348004994553821279e-03,-5.071635481486214733e-04
1.259680000000020428e+01,5.592438226975895293e-02,9.483984591482075982e-03,7.263420205703269555e-06,9.498511431893482196e-03,-4.705596891426466755e-02,-5.653022422912606579e-03,8.074967290473494819e-03,9.190504342606467883e-03,9.185940651229162687e-03,-6.619462974905755302e-04
1.269680000000041531e+01,5.492791582732119149e-02,9.313728534428931949e-03,7.165955677873875978e-06,9.328060445784679133e-03,-4.762127115655712117e-02,-5.478877809774280669e-03,7.819894965036147325e-03,9.026071876926033619e-03,9.021659959359617370e-03,-7.627617138390177737e-04
1.279680000000062634e+01,5.394512675610117769e-02,9.137524154174198748e-03,6.569130201976051413e-06,9.150662414578151702e-03,-4.816915893753570543e-02,-5.374503369785826185e-03,7.604964309916253766e-03,8.854256096721951214e-03,8.849993642643275843e-03,-6.867115212216331338e-04
1.289680000000083737e+01,5.300494119052278491e-02,8.960938941176466513e-03,5.772606915486518995e-06,8.972484155007440232e-03,-4.870660927451542221e-02,-5.366306448430835374e-03,7.532349282147006095e-03,8.679529205188531160e-03,8.675397072414324159e-03,-2.515721560192995133e-04
1.299680000000104840e+01,5.213748990294074515e-02,8.794828219068321837e-03,5.455201211355861554e-06,8.805738621491032703e-03,-4.924323991935963818e-02,-5.393078187215799221e-03,7.566941609013609280e-03,8.515117481399086391e-03,8.511084050546902091e-03,3.969323671918217758e-04
1.309680000000020428e+01,5.134812530986229001e-02,8.649586557411725191e-03,5.865458134253985332e-06,8.661317473680233900e-03,-4.978254773807666567e-02,-5.355868798841778057e-03,7.582785369587259107e-03,8.369256108609149716e-03,8.365297129775859167e-03,9.278750041016491307e-04
1.319680000000041531e+01,5.060321943301566289e-02,8.516926724366175733e-03,6.482763110743722259e-06,8.529892250587662456e-03,-5.031813461796197373e-02,-5.215248133214707947e-03,7.454313801238648951e-03,8.236668474010099342e-03,8.232782827796202366e-03,9.825000580452412230e-04
1.329680000000062634e+01,4.985461221306387858e-02,8.382943796264247585e-03,6.690557528151706179e-06,8.396324911320550421e-03,-5.083965943128454512e-02,-5.024416644994699442e-03,7.199683522466505080e-03,8.104296049581502515e-03,8.100497907173039719e-03,6.224264011132963660e-04
1.339680000000083737e+01,4.907622485496722364e-02,8.236589275576492938e-03,6.533572132390124453e-06,8.249656419841273902e-03,-5.134210109578507542e-02,-4.868656699626711451e-03,6.940149152099915619e-03,7.962467240068339322e-03,7.958775548827822996e-03,1.784595710081527146e-04
1.349680000000104840e+01,4.827758896531914035e-02,8.081755577111901165e-03,6.301241344949078356e-06,8.094358059801800079e-03,-5.182896676574877404e-02,-4.753265968644604204e-03,6.758682505529556815e-03,7.812001009463873970e-03,7.808432469614089502e-03,-5.113062564663239538e-05
1.359680000000020428e+01,4.748022587859401789e-02,7.921452494211118911e-03,6.039393002135743768e-06,7.933531280215389697e-03,-5.230429336260922213e-02,-4.650323933458501077e-03,6.608517583754301358e-03,7.656265283010937374e-03,7.652828688436588526e-03,-1.182257216252961536e-04
1.369680000000041531e+01,4.669767166656249580e-02,7.757575248726143041e-03,5.555562824774781505e-06,7.768686374375692247e-03,-5.276932575595605357e-02,-4.550954830663644056e-03,6.468603266451802315e-03,7.496035914531307305e-03,7.492730365022682616e-03,-8.149710818994491371e-05
1.379680000000062634e+01,4.593642953074615620e-02,7.590166887780722821e-03,4.995612938813883678e-06,7.600158113658350180e-03,-5.322442123902337840e-02,-4.452506682035047535e-03,6.327122645640326920e-03,7.331144569051606559e-03,7.327969894983884028e-03,-1.880229428980284440e-05
1.389680000000083737e+01,4.519896640284373768e-02,7.415747308309957736e-03,4.484919308890718022e-06,7.424717146927739021e-03,-5.366967190722782277e-02,-4.370665536645659474e-03,6.199240216329547984e-03,7.160229873969069583e-03,7.157188625800389031e-03,7.207057683692785278e-05
1.399680000000104840e+01,4.449141062368341254e-02,7.231988943108362197e-03,4.417098082041650361e-06,7.240823139272445537e-03,-5.410673846089331107e-02,-4.286638954900770168e-03,6.092023712777755451e-03,6.983216439988960619e-03,6.980304745638123837e-03,2.142454989213222582e-04
1.409680000000020428e+01,4.381389214087440948e-02,7.040648668108342133e-03,4.907874434002344016e-06,7.050464416976346890e-03,-5.453540235637976963e-02,-4.172320131461481653e-03,5.955455549883780127e-03,6.800173002442769579e-03,6.797386569976772257e-03,2.604673383636901601e-04
1.419680000000041531e+01,4.315093546137913072e-02,6.844113221935160980e-03,5.270300387749719017e-06,6.854653822710660496e-03,-5.495263436952679825e-02,-4.038871238912025881e-03,5.772026028633943720e-03,6.611851911166888654e-03,6.609190974306209526e-03,1.167598427957321135e-04
1.429680000000062634e+01,4.248910927587017800e-02,6.645697882138451584e-03,4.918914582752048568e-06,6.655535711303955590e-03,-5.535652149341885320e-02,-3.936886831566473351e-03,5.594454640588490679e-03,6.420768667705079036e-03,6.418232886839947242e-03,-6.436900400891541220e-05
1.439680000000083737e+01,4.183665854319144201e-02,6.449343895238728377e-03,4.325476147529970202e-06,6.457994847533788697e-03,-5.575021017657633138e-02,-3.884769676725925453e-03,5.489979379604304453e-03,6.230521467227155552e-03,6.228108138102908878e-03,-6.516604544165501564e-05
1.449680000000104840e+01,4.121081801781951992e-02,6.256977324768945616e-03,4.194963328697477872e-06,6.265367251426340670e-03,-5.613868714424974371e-02,-3.847543931551348790e-03,5.439714103109827975e-03,6.043783892333998847e-03,6.041490360842550339e-03,5.611100907676479005e-05
1.459680000000020428e+01,4.061261631764872398e-02,6.072179731676993764e-03,4.508121951527874944e-06,6.081195975580049214e-03,-5.652344153740163080e-02,-3.763068528678078801e-03,5.369449763467554031e-03,5.863442579304288527e-03,5.861265606850861280e-03,7.913137384176806028e-05
1.469680000000041531e+01,4.002341979109685921e-02,5.895892847326614054e-03,4.801796202634816371e-06,5.905496439731883380e-03,-5.689974839027023279e-02,-3.603554257650854343e-03,5.196508918835843205e-03,5.690949918514067590e-03,5.688881447243257852e-03,-1.282705476958693601e-04
1.479680000000062634e+01,3.942073125302743286e-02,5.726976594553472369e-03,5.121254717665985108e-06,5.737219103988804546e-03,-5.726010381603607868e-02,-3.379986214337521878e-03,4.924780503177318518e-03,5.526778429516241570e-03,5.524808073050578583e-03,-5.272194149925647213e-04
1.489680000000083737e+01,3.878801017802476631e-02,5.565847717548507226e-03,5.149751676088781604e-06,5.576147220900684945e-03,-5.759810243747054415e-02,-3.139053580707466210e-03,4.576701456933026865e-03,5.370374706700469652e-03,5.368495108627515874e-03,-1.013068035901329217e-03
1.499680000000104840e+01,3.813273704369569278e-02,5.409558366697993226e-03,4.405440563917931370e-06,5.418369247825829439e-03,-5.791200779554195321e-02,-2.982874867399542326e-03,4.275346392039225916e-03,5.219394484956444390e-03,5.217600034995811126e-03,-1.211777431588855836e-03
1.509680000000020428e+01,3.750004255021689714e-02,5.256935776409054142e-03,3.728423129810636469e-06,5.264392622668674984e-03,-5.821029528227938954e-02,-2.940998167313868279e-03,4.146455923391609115e-03,5.072436889065104135e-03,5.070726148294436852e-03,-8.694226023129390107e-04
1.519680000000041531e+01,3.693219285193054258e-02,5.108972690413490086e-03,4.006877260742956114e-06,5.116986444934975599e-03,-5.850439509901139701e-02,-2.926608541467464863e-03,4.133233625427214404e-03,4.930248751096245885e-03,4.928616204922077818e-03,-2.976948436704582963e-04
1.529680000000062634e+01,3.642728259503789229e-02,4.965490896623961196e-03,4.605066699060397445e-06,4.974701030022081819e-03,-5.879705595315876110e-02,-2.882671415752070202e-03,4.090999408168920215e-03,4.792639149757103000e-03,4.791080076207493085e-03,6.312829284798156465e-05
1.539680000000083737e+01,3.596115183269493060e-02,4.826384370094517935e-03,4.491671030359489958e-06,4.835367712155236829e-03,-5.908532309473457644e-02,-2.848177077930487498e-03,4.024011847307797790e-03,4.658517259094103850e-03,4.657027127367108395e-03,2.461328492329516279e-04
1.549680000000104840e+01,3.552898109962508710e-02,4.690314571292984389e-03,3.989232467515325525e-06,4.698293036228015467e-03,-5.937014080252822623e-02,-2.830880226897840388e-03,3.996740211000673892e-03,4.527380147889068299e-03,4.525957531583219874e-03,4.901886454339532623e-04
1.559680000000020428e+01,3.513588256746350696e-02,4.557200090361157759e-03,3.919806083771850598e-06,4.565039702528701782e-03,-5.965322882521562065e-02,-2.783321435802742910e-03,3.960309332052502213e-03,4.398989102834584448e-03,4.397634235282703134e-03,7.276420142141653506e-04
1.569680000000041531e+01,3.477071143081744004e-02,4.426429853410838479e-03,4.019599432078761437e-06,4.434469052274995875e-03,-5.993156096879648231e-02,-2.717582935142053707e-03,3.867586504188981911e-03,4.272712560162031901e-03,4.271423302694056338e-03,7.875319492229527953e-04
1.579680000000062634e+01,3.441804336259502578e-02,4.299869801521204876e-03,4.058628777325168409e-06,4.307987059075855420e-03,-6.020331926231126118e-02,-2.665052631959301949e-03,3.785833754448006405e-03,4.149810534892892436e-03,4.148583110916823427e-03,7.408940987327336568e-04
1.589680000000083737e+01,3.406698423183114610e-02,4.180020747050299662e-03,4.251483085303507387e-06,4.188523713220906365e-03,-6.046982452550775378e-02,-2.587577814651222542e-03,3.708488691424156446e-03,4.033204373732525265e-03,4.032034988245664434e-03,5.658241478210645613e-04
1.599680000000104840e+01,3.370024331602902018e-02,4.067911508334718512e-03,4.352997966527948127e-06,4.076617504267774500e-03,-6.072858230697342208e-02,-2.456062154974274474e-03,3.558111606446899295e-03,3.924484839623304695e-03,3.923369488104249195e-03,2.050777817802283242e-04
1.609679999999977440e+01,3.330496898397551642e-02,3.963132677328683878e-03,3.886979990514292841e-06,3.970906637309712557e-03,-6.097418852246772047e-02,-2.331744178892697274e-03,3.356762722901582025e-03,3.822982632374195486e-03,3.821918181674298972e-03,-1.624979808618621634e-04
1.619679999999954134e+01,3.289562289985047822e-02,3.864133384180849524e-03,3.264815738807177274e-06,3.870663015658463990e-03,-6.120736294035644676e-02,-2.261967278847918858e-03,3.221109603654877598e-03,3.727892155177158894e-03,3.726874552555553208e-03,-2.530454321775693670e-04
1.629679999999930828e+01,3.249897925496218060e-02,3.770584493826906886e-03,3.110994260869242874e-06,3.776806482348645574e-03,-6.143355966824071146e-02,-2.220238052355783583e-03,3.152477772812493570e-03,3.638934761794716203e-03,3.637957270255850941e-03,-1.375511634700720580e-04
1.639679999999907523e+01,3.212345295332624806e-02,3.683366304353296455e-03,3.191986743213656836e-06,3.689750277839723772e-03,-6.165558347347577239e-02,-2.178464894223101130e-03,3.095024121073570913e-03,3.555815167541044770e-03,3.554870990366172222e-03,-3.994238866655088648e-05
1.649679999999884217e+01,3.176265147657025140e-02,3.601483081195760994e-03,2.903245711598274524e-06,3.607289572618957527e-03,-6.187342996289757480e-02,-2.152063886950316210e-03,3.042358956921693575e-03,3.477663794621353287e-03,3.476745608761041412e-03,9.009948159690604400e-06
1.659639999999977533e+01,3.141863122850882539e-02,3.524190166045861917e-03,2.780915797878597150e-06,3.529751997641619298e-03,-6.208777552603983452e-02,-2.123241257448401677e-03,3.016343289799071781e-03,3.404452542729565368e-03,3.403556688982961251e-03,1.041340720480033626e-04
1.669639999999954227e+01,3.108715332455669680e-02,3.450943215160750047e-03,3.292596483809811444e-06,3.457528408128369719e-03,-6.230009965178417985e-02,-2.042353808345040433e-03,2.946852853977636674e-03,3.335037126862607122e-03,3.334163041187988580e-03,1.077732660678791543e-04
1.679639999999930922e+01,3.075130663472213505e-02,3.380897569558657945e-03,4.023122919958889885e-06,3.388943815398575646e-03,-6.250433503261820789e-02,-1.911124435101121304e-03,2.789243803490150560e-03,3.268524572354068736e-03,3.267672543319769928e-03,-1.265649899916950296e-04
1.689639999999907616e+01,3.038906675388702502e-02,3.313188058683902253e-03,4.346831794697858974e-06,3.321881722273298081e-03,-6.269544747612787461e-02,-1.787130025241169887e-03,2.592210924169367943e-03,3.203589069856135809e-03,3.202761717740329125e-03,-5.212501526227953817e-04
1.699639999999884310e+01,2.999572492260092066e-02,3.246807480356104277e-03,4.066033751377392825e-06,3.254939547858859070e-03,-6.287416047865157509e-02,-1.727931856663321485e-03,2.456132719798286707e-03,3.139358863226844251e-03,3.138558940855980858e-03,-8.332841646514042725e-04
1.709599999999977626e+01,2.959134230156154274e-02,3.181197254502827858e-03,3.706569318610625301e-06,3.188610393140049303e-03,-6.304626249157685436e-02,-1.724267947457857643e-03,2.421339266895013251e-03,3.076254727492011565e-03,3.075483452693277778e-03,-8.997123828928840598e-04
1.719599999999954321e+01,2.919594918629044716e-02,3.115807962548843534e-03,3.357112431157796627e-06,3.122522187411159045e-03,-6.321868928632223827e-02,-1.749611029961598398e-03,2.438448527269246671e-03,3.013709528251966308e-03,3.012966709470300819e-03,-7.587857220548880960e-04
1.729599999999931015e+01,2.883096207986305531e-02,3.051497460574900504e-03,2.908871169558728481e-06,3.057315202914018173e-03,-6.339365038931799035e-02,-1.798962141940947798e-03,2.493876852800402683e-03,2.951940423724483138e-03,2.951224222373589282e-03,-4.199368780779817300e-04
1.739599999999907709e+01,2.851232543911717127e-02,2.988963964212853087e-03,2.818997698431190954e-06,2.994601959609715421e-03,-6.357354660351166586e-02,-1.836122606744099769e-03,2.568108967893981912e-03,2.891599966002963290e-03,2.890909144408344324e-03,9.143659070373421445e-06
1.749599999999884403e+01,2.823627299312421110e-02,2.928149498496639917e-03,3.123581433637686986e-06,2.934396661363915162e-03,-6.375715886418564793e-02,-1.820705329305991266e-03,2.587436046426729030e-03,2.833104958128041233e-03,2.832437874986068558e-03,2.783683079244999464e-04
1.759559999999977720e+01,2.798124295003570627e-02,2.869595191726728202e-03,3.406850114790748065e-06,2.876408891956309596e-03,-6.393850111498622368e-02,-1.763417967830196173e-03,2.527868287296336416e-03,2.776813989993108696e-03,2.776167477545620193e-03,2.983204108649773791e-04
1.769559999999954414e+01,2.772452009652712906e-02,2.813172916933603333e-03,3.329086561316699564e-06,2.819831090056236847e-03,-6.411484291176883232e-02,-1.715098703160667249e-03,2.439476223265164487e-03,2.722286936342166105e-03,2.721660346562128699e-03,1.869345690626017650e-04
1.779559999999931108e+01,2.746541264938271235e-02,2.758455121554890220e-03,2.874463441637776436e-06,2.764204048438165945e-03,-6.428635278208449932e-02,-1.710433874477324673e-03,2.401147188178671607e-03,2.669512237018393380e-03,2.668905923415281801e-03,1.712204827227135310e-04
1.789559999999907802e+01,2.721893646262372318e-02,2.705549547752158536e-03,2.506977854000819733e-06,2.710563503460160315e-03,-6.445739616953183315e-02,-1.732551842920800793e-03,2.421598852835149356e-03,2.618529316078898380e-03,2.617941813716007267e-03,3.241487991443595335e-04
1.799559999999884496e+01,2.699703972524009066e-02,2.654300360840872869e-03,2.563047291534046635e-06,2.659426455423941071e-03,-6.463065135382350945e-02,-1.741576040732245589e-03,2.453254696827849527e-03,2.569320333501656350e-03,2.568749104700687735e-03,5.298874378852101242e-04
1.809519999999977813e+01,2.679749466152504464e-02,2.605316007371397645e-03,2.904846978051882956e-06,2.611125701327501446e-03,-6.480411232748206629e-02,-1.709688020236731568e-03,2.440314885424768512e-03,2.521990564112655021e-03,2.521433856775161242e-03,6.365785135257047639e-04
1.819519999999954507e+01,2.660443148351223155e-02,2.558168513956985465e-03,3.208335851197862640e-06,2.564585185659381400e-03,-6.497508112950534098e-02,-1.637135795528528968e-03,2.363714098564119372e-03,2.475661589838821976e-03,2.475120266070422563e-03,5.779822136969583459e-04
1.829519999999931201e+01,2.640268843678976809e-02,2.511890769949102434e-03,3.322246343348031659e-06,2.518535262635798657e-03,-6.513879470905781233e-02,-1.539714718536125100e-03,2.240869688413371814e-03,2.429861188742686584e-03,2.429336844312838650e-03,3.802115099093118051e-04
1.839519999999907895e+01,2.618095576585078785e-02,2.465714385039053519e-03,3.449566633232957731e-06,2.472613518305519405e-03,-6.529276618091106599e-02,-1.427212486569957688e-03,2.090315593126495109e-03,2.384387197568924727e-03,2.383880789727964127e-03,9.143496420714180162e-05
1.849519999999884590e+01,2.593230525297665970e-02,2.419092458833896949e-03,3.409003457721418001e-06,2.425910465749339575e-03,-6.543548742956772912e-02,-1.324171543308867802e-03,1.930260310698996527e-03,2.338790068138940116e-03,2.338303303649871649e-03,-2.314084116355205687e-04
1.859479999999977906e+01,2.566138394595860947e-02,2.371977348208306312e-03,3.009754612797376556e-06,2.377996857433901066e-03,-6.556737491528252804e-02,-1.264165857455982990e-03,1.808418631751305787e-03,2.292884671071796464e-03,2.292418429481082702e-03,-4.477881117169872399e-04
1.869479999999954600e+01,2.538295475621413569e-02,2.324450540985241020e-03,2.357384119294864626e-06,2.329165309223830797e-03,-6.569379150102783171e-02,-1.264919444879558956e-03,1.766115331124699234e-03,2.246569720200758315e-03,2.246122454246362015e-03,-4.448684582182841274e-04
1.879479999999931294e+01,2.512100869493615399e-02,2.277425667304938759e-03,1.821216798220526487e-06,2.281068100901379944e-03,-6.582028344551549282e-02,-1.313941770696167802e-03,1.806968823017624697e-03,2.200848035359826219e-03,2.200416795131773968e-03,-2.261197385454530870e-04
1.889479999999907989e+01,2.489173567761197164e-02,2.231248453110990047e-03,1.716455795375415642e-06,2.234681364701740676e-03,-6.595167762258480337e-02,-1.380159584604020735e-03,1.897006514339558483e-03,2.156321874677570929e-03,2.155904489904357253e-03,9.202959663696349049e-05
1.899479999999884683e+01,2.469666127523571439e-02,2.186329229198459567e-03,2.156572724635191253e-06,2.190642374647729963e-03,-6.608969358104488379e-02,-1.424109474295328715e-03,1.983649794742759105e-03,2.113450735904986479e-03,2.113045644032631940e-03,3.429308922418263460e-04
1.909439999999977999e+01,2.452240480599829353e-02,2.143502731084685232e-03,2.802047652258409510e-06,2.149106826389201880e-03,-6.623153488468602745e-02,-1.416637060994678596e-03,2.013917890736905292e-03,2.072687296735392475e-03,2.072293700588952528e-03,4.024497176198746384e-04
1.919439999999954694e+01,2.434619477739491042e-02,2.102532126363554875e-03,3.318930193952530735e-06,2.109169986751459770e-03,-6.637319859078516515e-02,-1.353052511715402677e-03,1.961111292497336872e-03,2.033394497292350528e-03,2.033013645023529561e-03,2.425464856427545044e-04
1.929439999999931388e+01,2.414969692509236210e-02,2.063254766074539785e-03,3.423232771332878100e-06,2.070101231617205422e-03,-6.650850384195639009e-02,-1.251387989234661272e-03,1.840592786491011259e-03,1.995338700403010476e-03,1.994970911404804047e-03,-5.753745693159244517e-05
1.939439999999908082e+01,2.392488973029339994e-02,2.025574788977368718e-03,3.291698894133374423e-06,2.032158186765635564e-03,-6.663364264087956457e-02,-1.128379883621875857e-03,1.677211597596061678e-03,1.958621889030503528e-03,1.958265479801971423e-03,-3.884992157237041402e-04
1.949439999999884776e+01,2.367248093201916939e-02,1.989400007403247395e-03,2.941821284212619736e-06,1.995283649971672443e-03,-6.674648062924148917e-02,-1.018396116797704943e-03,1.503356741281825166e-03,1.922997330490603058e-03,1.922650784921492960e-03,-6.675585353587926239e-04
1.959399999999978093e+01,2.340356080074230960e-02,1.954549444575921953e-03,2.527195860153235396e-06,1.959603836296228314e-03,-6.684791288247549090e-02,-9.617905637182776971e-04,1.376349657487245222e-03,1.888510530751081468e-03,1.888172948663460748e-03,-8.013646485789067747e-04
1.969399999999954787e+01,2.313507136073880005e-02,1.920890592486618979e-03,1.898758336683400147e-06,1.924688109159985875e-03,-6.694409193884709453e-02,-9.931877990544235157e-04,1.354513739270551140e-03,1.854988785310473457e-03,1.854659247336988602e-03,-6.871266451218466026e-04
1.979399999999931481e+01,2.289644088937128202e-02,1.888847802743093707e-03,1.458178009997363960e-06,1.891764158763088385e-03,-6.704341071875230540e-02,-1.085698683136769984e-03,1.458110368708381410e-03,1.823207146938793681e-03,1.822884707567474106e-03,-2.896042826123810892e-04
1.989399999999908175e+01,2.270610310309075647e-02,1.858211129539030131e-03,1.661733224072845614e-06,1.861534595987175819e-03,-6.715198058706572937e-02,-1.161402210699200672e-03,1.594407618892384115e-03,1.793446098420654411e-03,1.793130609997397196e-03,1.642905697619384086e-04
1.999399999999884869e+01,2.255554421893622707e-02,1.828372374165303542e-03,2.340353264499199659e-06,1.833053080694302004e-03,-6.726812080813537875e-02,-1.161402210699200672e-03,1.659648341374441198e-03,1.764999634419583876e-03,1.764691541148965788e-03,4.142221143248370381e-04


==> figs/data/bgktgv-M0p75-Re400-p3-n64-post.csv <==
t,ke,sol,dil,dis,h,dhdt,cfflogf,flogfgrcptau,cfflogfg,pdiv
5.000000000000003747e-02,1.249138299710019911e-01,1.874306082472598908e-03,1.034378953379662841e-07,1.874512958263274773e-03,0.000000000000000000e+00,-1.186383713793758531e-03,1.638454880676216974e-03,1.833992831312408235e-03,1.833953225331571690e-03,1.099351351923369229e-04
1.000000000000000749e-01,1.248292115168828792e-01,1.874809384234202465e-03,4.200727849371676980e-07,1.875649529804076761e-03,-5.931918568968796990e-05,-1.238309054798491420e-03,1.705556732251967827e-03,1.834700822694942859e-03,1.834637383622932105e-03,2.307733553537995893e-04
1.500000000000001055e-01,1.247509106783975807e-01,1.876556124093532469e-03,9.654008079610278769e-07,1.878486925709454579e-03,-1.212346384296125734e-04,-1.300443537939343112e-03,1.785375982651691423e-03,1.836811200150110070e-03,1.836724093658659686e-03,3.671884848364259527e-04
2.000000000000001499e-01,1.246797778663923384e-01,1.879523133650352201e-03,1.774491418634024819e-06,1.883072116487620289e-03,-1.862568153265797832e-04,-1.374138886234276945e-03,1.880922277291173028e-03,1.840353375467525211e-03,1.840242664864509331e-03,5.222781290676888717e-04
2.500000000000001665e-01,1.246166976770296253e-01,1.883681151407160361e-03,2.905867612011513964e-06,1.889492886631183397e-03,-2.549637596382936522e-04,-1.458729962457992833e-03,1.992832485272023023e-03,1.845380160412690273e-03,1.845245716956262069e-03,6.938346802439156105e-04
3.000000000000002109e-01,1.245622921579539882e-01,1.888996275579000799e-03,4.434691275225026036e-06,1.897865658129450775e-03,-3.279002577611933589e-04,-1.550988079053182509e-03,2.118459372133320306e-03,1.851962844015911380e-03,1.851804272954525382e-03,8.730196026233708528e-04
3.500000000000002554e-01,1.245165491973136140e-01,1.895431753579196812e-03,6.428836455376429878e-06,1.908289426489949772e-03,-4.054496617138525494e-04,-1.644987920705885545e-03,2.251314176980581151e-03,1.860171245810785445e-03,1.859987879248548547e-03,1.043345262579226150e-03
4.000000000000002998e-01,1.244784499956599483e-01,1.902949945307040461e-03,8.907389006717657747e-06,1.920764723320475716e-03,-4.876990577491469026e-04,-1.732712732689377236e-03,2.381329934324484272e-03,1.870037629125766198e-03,1.869828619786890241e-03,1.181718992813373618e-03
4.500000000000003442e-01,1.244457236150048468e-01,1.911514023353782024e-03,1.179151928172802784e-05,1.935097061917238036e-03,-5.743346943836158403e-04,-1.805579316211959476e-03,2.496351577737005757e-03,1.881512463027577549e-03,1.881276991867612651e-03,1.262463993064835786e-03
5.000000000000000000e-01,1.244148834385338798e-01,1.921088938126177051e-03,1.486970321896983381e-05,1.950828344564116759e-03,-6.646136601942131961e-04,-1.856706177552068168e-03,2.584904555778151213e-03,1.894430283853156156e-03,1.894167847064095718e-03,1.264325392426790236e-03
5.500000000000000444e-01,1.243816624020824685e-01,1.931641301694772030e-03,1.780560715804308365e-05,1.967252516010858238e-03,-7.574489690718166912e-04,-1.883258782289230424e-03,2.639656960033073645e-03,1.908509556223701937e-03,1.908220236878902529e-03,1.178888270351647000e-03
6.000000000000000888e-01,1.243418395040713081e-01,1.943138084961475642e-03,2.020802118155207063e-05,1.983554127324579919e-03,-8.516119081862782991e-04,-1.887841108345609739e-03,2.660310074000640183e-03,1.923403503911595138e-03,1.923088099613175445e-03,1.017151957832996504e-03
6.500000000000001332e-01,1.242922645758109124e-01,1.955544405577525156e-03,2.175351435544072294e-05,1.999051434288406405e-03,-9.460039636035588728e-04,-1.878007516218358972e-03,2.654392405153129571e-03,1.938795332405415578e-03,1.938455239323778846e-03,8.104253821828998365e-04
7.000000000000001776e-01,1.242317280490927295e-01,1.968821089406766651e-03,2.231410172410078533e-05,2.013449292854968195e-03,-1.039904339414476908e-03,-1.863725609663189828e-03,2.635038484892317841e-03,1.954499350910845253e-03,1.954136213180902599e-03,6.033418672512729343e-04
7.500000000000002220e-01,1.241613036798739633e-01,1.982922968626473978e-03,2.202071364637198350e-05,2.026964395919218006e-03,-1.133090619897636486e-03,-1.853763140129414608e-03,2.616298186510502329e-03,1.970511428389320422e-03,1.970126705194121843e-03,4.405718482933827567e-04
8.000000000000002665e-01,1.240839794122768763e-01,1.997798924182809556e-03,2.121539869919487754e-05,2.040229721581199480e-03,-1.225778776904107303e-03,-1.852772826094193845e-03,2.608093266910113932e-03,1.986970720544576491e-03,1.986565400369420375e-03,3.527895873658953960e-04
8.500000000000003109e-01,1.240037175012917436e-01,2.013394432379616000e-03,2.030913451869524987e-05,2.054012701417006533e-03,-1.318417418208817082e-03,-1.860591736377868385e-03,2.613434944233356851e-03,2.004048577651981397e-03,2.003623190304427547e-03,3.486444579657210145e-04
9.000000000000003553e-01,1.239243579929283495e-01,2.029656879508679769e-03,1.962514035787780577e-05,2.068907160224435320e-03,-1.411447005027710588e-03,-1.873943846604218463e-03,2.629283624125876035e-03,2.021834071741389002e-03,2.021388938452701230e-03,4.163181727187526514e-04
9.500000000000003997e-01,1.238488132998203095e-01,2.046543285908889506e-03,1.931539581477484713e-05,2.085174077538439179e-03,-1.505144197357921598e-03,-1.889249128907992317e-03,2.650155263664350728e-03,2.040291536807494355e-03,2.039827010176330398e-03,5.325353600646786983e-04
1.000000000000000000e+00,1.237787762715293616e-01,2.064029461606218304e-03,1.937845861457539631e-05,2.102786378835369042e-03,-1.599606653803320455e-03,-1.904759593252190871e-03,2.671974847023083754e-03,2.059311541688041512e-03,2.058827988468104296e-03,6.729427127360788647e-04
1.049999999999994493e+00,1.237148600736338450e-01,2.082119104984081221e-03,1.973225122030500939e-05,2.121583607424691077e-03,-1.694844633465919514e-03,-1.921068911308266430e-03,2.694004298877306861e-03,2.078807673889740675e-03,2.078305164083651957e-03,8.185861078861039666e-04
1.099999999999988987e+00,1.236569274568998511e-01,2.100851047075720426e-03,2.027456139519507388e-05,2.141400169866110662e-03,-1.790898079031322254e-03,-1.940307455683623486e-03,2.718441315629570917e-03,2.098789216037220007e-03,2.098267109411152461e-03,9.574192578834357864e-04
1.149999999999983480e+00,1.236044124760006802e-01,2.120302837677398057e-03,2.090356292500888976e-05,2.162109963527416006e-03,-1.887913451815492749e-03,-1.964956028537517742e-03,2.748794793898890355e-03,2.119374814700538626e-03,2.118831488694372135e-03,1.083156094801309213e-03
1.199999999999977973e+00,1.235565708589395906e-01,2.140589257203361073e-03,2.151601848194672527e-05,2.183621294167254531e-03,-1.986161253242357816e-03,-1.996973317553105750e-03,2.788337507220502252e-03,2.140758949558019437e-03,2.140191796011656818e-03,1.193944309730197821e-03
1.249999999999972466e+00,1.235126759861823742e-01,2.161855142796812856e-03,2.201025478202335743e-05,2.205875652360859713e-03,-2.086009919120002110e-03,-2.037389864426810641e-03,2.839224589895636679e-03,2.163162317547534432e-03,2.162567986977104867e-03,1.291554271242873744e-03
1.299999999999966960e+00,1.234721725597883596e-01,2.184263036489588784e-03,2.230245138668860387e-05,2.228867939262965843e-03,-2.187879412341331431e-03,-2.086198118967049799e-03,2.902183002773390912e-03,2.186790165791708575e-03,2.186164951548472384e-03,1.380437885573612255e-03
1.349999999999961453e+00,1.234347639213257825e-01,2.207977344184799875e-03,2.234582455977642877e-05,2.252668993304352604e-03,-2.292189318289672428e-03,-2.142360608825791268e-03,2.976467142262908486e-03,2.211807743306907440e-03,2.211147980888297348e-03,1.466053744160341135e-03
1.399999999999955946e+00,1.234003996318105978e-01,2.233147573921327560e-03,2.213789600333129518e-05,2.277423365927989940e-03,-2.399307348730950196e-03,-2.203896099342260440e-03,3.059918049842893280e-03,2.238331134973239704e-03,2.237633520061916431e-03,1.552694675951743009e-03
1.449999999999950440e+00,1.233691614942270670e-01,2.259893469338710922e-03,2.170971553282914602e-05,2.303312900404369187e-03,-2.509502153698051075e-03,-2.268104189209446675e-03,3.149164326021506970e-03,2.266427523747013319e-03,2.265689297256613839e-03,1.641725431727333265e-03
1.499999999999944933e+00,1.233410939532929990e-01,2.288294359748897951e-03,2.110341117231765399e-05,2.330501182093533408e-03,-2.622907363158510918e-03,-2.331349330047544337e-03,3.240066702706856025e-03,2.296120245001265388e-03,2.295339241778253641e-03,1.731107994414432050e-03
1.549000000000939625e+00,1.233165266838268798e-01,2.317765687756499163e-03,2.036821933498885687e-05,2.358502126426477094e-03,-2.737143480333159573e-03,-2.391522885183669078e-03,3.326685121676091744e-03,2.326756810855758542e-03,2.325932301826743893e-03,1.814816524238077339e-03
1.599000000000934119e+00,1.232940657133427126e-01,2.349499771958631685e-03,1.949168920635413103e-05,2.388483150371339785e-03,-2.856719624592329865e-03,-2.447070769840123481e-03,3.409032688320781657e-03,2.359555564748686343e-03,2.358685447486747432e-03,1.891547204321040922e-03
1.649000000000928612e+00,1.232736196367896497e-01,2.382862230701414917e-03,1.850053363871704599e-05,2.419863297978849023e-03,-2.979073163084322573e-03,-2.496052435070614424e-03,3.482852725689840508e-03,2.393870339378905820e-03,2.392953636775372629e-03,1.956064880232689668e-03
1.699000000000923105e+00,1.232544339742628059e-01,2.417773164559368533e-03,1.742093952275050459e-05,2.452615043604869718e-03,-3.103875784837839547e-03,-2.537880817996831032e-03,3.546878410290328892e-03,2.429675376000836867e-03,2.428711204327702825e-03,2.006953026691151148e-03
1.749000000000917598e+00,1.232357181039331062e-01,2.454134789271910158e-03,1.630447259713501190e-05,2.486743734466180175e-03,-3.230769825737667134e-03,-2.572328951569175046e-03,3.600632252315805713e-03,2.466961311167626108e-03,2.465948752930623156e-03,2.044261309100608298e-03
1.799000000000912092e+00,1.232166891521075669e-01,2.491844942815752556e-03,1.522505435152463806e-05,2.522295051518801731e-03,-3.359386273316111726e-03,-2.599177400366700988e-03,3.643864102816948228e-03,2.505727771333393552e-03,2.504665809419335913e-03,2.068134372346081169e-03
1.849000000000906585e+00,1.231965499367714684e-01,2.530810498929972514e-03,1.426144766642724284e-05,2.559333394262826820e-03,-3.489345143334432464e-03,-2.618082529491094507e-03,3.676173421588399635e-03,2.545967907066525298e-03,2.544855434359117631e-03,2.077676328764700014e-03
1.899000000000901078e+00,1.231744291753229664e-01,2.570959230473408418e-03,1.347573562640285295e-05,2.597910701726214178e-03,-3.620249269808972770e-03,-2.628729360641136534e-03,3.697030771441609399e-03,2.587654928971790981e-03,2.586490821921722406e-03,2.070708108428074342e-03
1.949000000000895572e+00,1.231493312718747873e-01,2.612248758091358092e-03,1.289907617804163217e-05,2.638046910447441190e-03,-3.751685737841015111e-03,-2.631160530839627906e-03,3.706159681403677943e-03,2.630739485473383710e-03,2.629522707162323513e-03,2.044375297033847790e-03
1.999000000000890065e+00,1.231201322716648505e-01,2.654671535772407717e-03,1.252976545843210934e-05,2.679731066689272027e-03,-3.883243764382982022e-03,-2.626077323413646657e-03,3.704031553421233743e-03,2.675160609145455642e-03,2.673890297512887537e-03,1.996230677263287432e-03
2.048999999999994603e+00,1.230856292654114309e-01,2.698255363761511896e-03,1.234220205200539263e-05,2.722939767865522644e-03,-4.014547630551312807e-03,-2.614931734008795611e-03,3.692173332377666605e-03,2.720865703415087725e-03,2.719541206786999215e-03,1.925259123551986912e-03
2.098999999999989097e+00,1.230446225429080720e-01,2.743059458028340464e-03,1.229990052909127233e-05,2.767659259086523073e-03,-4.145294217251738189e-03,-2.599751488912291700e-03,3.673103737265812248e-03,2.767829856759602362e-03,2.766450698818830219e-03,1.832283955775846794e-03
2.148999999999983590e+00,1.229959998851352654e-01,2.789166511280291583e-03,1.236294091884683244e-05,2.813892393117985342e-03,-4.275281791697338463e-03,-2.582792105077232059e-03,3.649928642330692308e-03,2.816064394483521870e-03,2.814630176716478947e-03,1.719696024189010112e-03
2.198999999999978083e+00,1.229388046067970280e-01,2.836671567701930415e-03,1.248632204401303935e-05,2.861644211789956659e-03,-4.404421396951185841e-03,-2.566188408650587824e-03,3.625811066080362154e-03,2.865610654074994459e-03,2.864120926975975961e-03,1.591062299569786587e-03
2.248999999999972577e+00,1.228722900662244100e-01,2.885668990584660826e-03,1.261785696507535839e-05,2.910904704514811689e-03,-4.532730817383701094e-03,-2.551710909220187423e-03,3.603546643727300637e-03,2.916525253398270356e-03,2.914979400579383734e-03,1.451020153387310796e-03
2.298999999999967070e+00,1.227959694037959876e-01,2.936239252522176123e-03,1.270849784857596905e-05,2.961656248219327915e-03,-4.660316362844696414e-03,-2.540574053373769684e-03,3.585286066089572645e-03,2.968869289397805047e-03,2.967266466735080793e-03,1.305187644443493115e-03
2.348999999999961563e+00,1.227096484304220220e-01,2.988437594706464667e-03,1.273590517762284444e-05,3.013909405061710248e-03,-4.787345065513370912e-03,-2.533182367550347504e-03,3.572239496093472782e-03,3.022706750547062005e-03,3.021045903149571603e-03,1.159488668311993605e-03
2.398999999999956056e+00,1.226134046926521670e-01,3.042286563028388617e-03,1.272235506586915353e-05,3.067731273160127087e-03,-4.914004183890874344e-03,-2.528860354349683238e-03,3.564266911180061486e-03,3.078101612501885336e-03,3.076381565657590640e-03,1.018678271695434888e-03
2.448999999999950550e+00,1.225074878977076426e-01,3.097773799352290802e-03,1.272519373084343101e-05,3.123224186813977447e-03,-5.040447201608344585e-03,-2.525820530383804819e-03,3.559594060909207925e-03,3.135099814414954444e-03,3.133319415172128742e-03,8.848199661349071161e-04
2.498999999999945043e+00,1.223921703205899658e-01,3.154855398138791713e-03,1.280357738702388118e-05,3.180462552912839431e-03,-5.166738228127520927e-03,-2.521639751015219196e-03,3.555061472398022594e-03,3.193700527103457074e-03,3.191858805259815968e-03,7.569624113687263220e-04
2.548000000000939735e+00,1.222702008797784262e-01,3.212277450856759840e-03,1.298427319895559960e-05,3.238245997254671042e-03,-5.290298575929774927e-03,-2.513909737587304537e-03,3.547230949500285863e-03,3.252621334892314212e-03,3.250718890100296951e-03,6.348266470608099994e-04
2.598000000000934229e+00,1.221366214625040358e-01,3.272305899242951462e-03,1.327278303147272842e-05,3.298851465305896891e-03,-5.415994062809126319e-03,-2.500919303276836255e-03,3.532831191538709538e-03,3.314148877636068687e-03,3.312184236659910120e-03,5.107337374430018229e-04
2.648000000000928722e+00,1.219937465498840828e-01,3.333705531945128746e-03,1.364289248756786595e-05,3.360991316920264576e-03,-5.541040027972954363e-03,-2.482372379209170192e-03,3.510526038975299041e-03,3.376950856185030950e-03,3.374924187572979351e-03,3.859011340008298725e-04
2.698000000000923215e+00,1.218414835623749387e-01,3.396410751787137632e-03,1.406236380733917055e-05,3.424535479401815807e-03,-5.665158646933399211e-03,-2.459293365824337819e-03,3.480809684605241493e-03,3.440891654256280404e-03,3.438803433107910472e-03,2.611154774620964673e-04
2.748000000000917709e+00,1.216798308495294217e-01,3.460378062677597986e-03,1.449528909071769268e-05,3.489368640859033446e-03,-5.788123315224602550e-03,-2.433914898763146935e-03,3.446031791977088518e-03,3.505867647923254730e-03,3.503718486131292623e-03,1.391711644301885131e-04
2.798000000000912202e+00,1.215089628025812635e-01,3.525591185530608900e-03,1.490015212524560393e-05,3.555391489781099985e-03,-5.909819060162746496e-03,-2.409399441116998400e-03,3.410064860431449591e-03,3.571815784127789061e-03,3.569606232158474210e-03,2.441011283410722256e-05
2.848000000000906695e+00,1.213292979071733668e-01,3.592061486296387399e-03,1.522893743302378357e-05,3.622519361162434854e-03,-6.030289032218583145e-03,-2.389484126990290124e-03,3.377862972117035012e-03,3.638715443647333545e-03,3.636445786766850322e-03,-7.775223679310602125e-05
2.898000000000901188e+00,1.211415467093390347e-01,3.659824527824648028e-03,1.543502489898525848e-05,3.690694577622618579e-03,-6.149763238568084489e-03,-2.378009154551370338e-03,3.354889027392295685e-03,3.706590738572952421e-03,3.704260787956784907e-03,-1.612510636489524060e-04
2.948000000000895682e+00,1.209467208572967412e-01,3.728934493181135842e-03,1.548986211124199732e-05,3.759914217403619897e-03,-6.268663696295639909e-03,-2.378324924095216383e-03,3.346354058573875086e-03,3.775513360312662825e-03,3.773122234986695314e-03,-2.202699763592465320e-04
2.998000000000890175e+00,1.207460766585088940e-01,3.799458115943226723e-03,1.539668564616015120e-05,3.830251487235546842e-03,-6.387579942500387631e-03,-2.392683358366062135e-03,3.356334561534774288e-03,3.845600810020449820e-03,3.843146722422816856e-03,-2.508960498492112030e-04
3.047999999999994714e+00,1.205409804372567367e-01,3.871469076422983605e-03,1.519041415941514575e-05,3.901849904741813788e-03,-6.507214110416548181e-03,-2.421798180805279348e-03,3.386988165209511500e-03,3.917005779809315524e-03,3.914485862034218847e-03,-2.527393842680801723e-04
3.097999999999989207e+00,1.203327134187903158e-01,3.945043452743876751e-03,1.492497790307797725e-05,3.974893408550032523e-03,-6.628304019456798812e-03,-2.464744028305703751e-03,3.438140611755242070e-03,3.989897113424201516e-03,3.987307333227126278e-03,-2.296004531139741003e-04
3.147999999999983700e+00,1.201222648761009759e-01,4.020256295146581484e-03,1.465409774342722392e-05,4.049564490633436077e-03,-6.751541220872070426e-03,-2.519266393488373001e-03,3.507431534069620216e-03,4.064436675247392987e-03,4.061771880528628788e-03,-1.890434007622202159e-04
3.197999999999978193e+00,1.199101783052324427e-01,4.097178643552037113e-03,1.441087430693869391e-05,4.126000392165914653e-03,-6.877504540546475198e-03,-2.582432885543113621e-03,3.591026971413596031e-03,4.140758516630937275e-03,4.138012619921463929e-03,-1.408714505820290856e-04
3.247999999999972687e+00,1.196965063744214464e-01,4.175874193769827866e-03,1.419667404412078376e-05,4.204267541858069078e-03,-7.006626184823616654e-03,-2.651408129939206593e-03,3.684690113037195503e-03,4.218957823295878262e-03,4.216124110500511432e-03,-9.458792672071547332e-05
3.297999999999967180e+00,1.194808934290072511e-01,4.256395100094317874e-03,1.399012777494994603e-05,4.284375355644218057e-03,-7.139196591320562391e-03,-2.724049420344288111e-03,3.784817061200517092e-03,4.299094875362362289e-03,4.296166404845679250e-03,-5.687785987862413966e-05
3.347999999999961673e+00,1.192627507319994756e-01,4.338776593264608364e-03,1.377207231623176662e-05,4.366320737897071494e-03,-7.275399062337761791e-03,-2.799098699082544755e-03,3.889020829547798486e-03,4.381210406640954381e-03,4.378180455093140869e-03,-3.045440033148154055e-05
3.397999999999956167e+00,1.190414494681561602e-01,4.423030688225022648e-03,1.354811194445568515e-05,4.450126912113934290e-03,-7.415353997291873611e-03,-2.875994038938106852e-03,3.996093773859723738e-03,4.465338562084210025e-03,4.462201070976464998e-03,-1.452380092416247461e-05
3.447999999999950660e+00,1.188164607329586647e-01,4.509140219254392443e-03,1.335268943348561772e-05,4.535845598121363356e-03,-7.559153699238763124e-03,-2.954568759605861149e-03,4.105582152744324115e-03,4.551503853031646334e-03,4.548253832056019935e-03,-6.199626240845584740e-06
3.497999999999945153e+00,1.185874200249196625e-01,4.597055087572844874e-03,1.323193156558682055e-05,4.623518950704018186e-03,-7.706882137219039919e-03,-3.034122124042153059e-03,4.217440994234291501e-03,4.639702038496944236e-03,4.636335881962917738e-03,-1.876171109075548189e-06
3.547000000000939846e+00,1.183588557716846179e-01,4.684883826639187586e-03,1.321724008541322067e-05,4.711318306810013956e-03,-7.855554121300123427e-03,-3.115989722495614549e-03,4.329761867251582727e-03,4.728057765694985634e-03,4.724575797815562701e-03,2.266606367809164588e-06
3.597000000000934339e+00,1.181214731426125375e-01,4.776104966958946707e-03,1.331177552448173719e-05,4.802728518007910036e-03,-8.011353607424887002e-03,-3.202264195590129401e-03,4.448344477279744281e-03,4.820075314068075420e-03,4.816474621302334509e-03,1.113600661487935090e-05
3.647000000000928832e+00,1.178802039333802509e-01,4.868822401223119045e-03,1.349659361404506936e-05,4.895815588451209177e-03,-8.171466817204375843e-03,-3.294095883124378236e-03,4.573233015231370317e-03,4.913838142413003499e-03,4.910119363124436018e-03,3.090692580127908927e-05
3.697000000000923325e+00,1.176357040438834323e-01,4.962921837534331297e-03,1.374309725113627580e-05,4.990408032036604269e-03,-8.336171611360576605e-03,-3.393726643246371653e-03,4.707540457545485516e-03,5.009221360302999575e-03,5.005385743470321981e-03,6.888430900293806430e-05
3.747000000000917819e+00,1.173889934805177060e-01,5.058317154427731561e-03,1.402900427789070005e-05,5.086375162983512721e-03,-8.505857943522876496e-03,-3.502879473540718332e-03,4.854271666418401646e-03,5.106143452149537049e-03,5.102192040937007442e-03,1.318641704340965876e-04
3.797000000000912312e+00,1.171413742936800589e-01,5.154970558580416334e-03,1.434244922889674315e-05,5.183655457038209916e-03,-8.681001917199893114e-03,-3.621876732041017649e-03,5.015057112825117153e-03,5.204585522031754917e-03,5.200518226998406511e-03,2.239011577519126983e-04
3.847000000000906805e+00,1.168942389471666760e-01,5.252905784241521103e-03,1.467736018855068266e-05,5.282260504618622489e-03,-8.862095753801924047e-03,-3.749007093177127853e-03,5.189017897911251190e-03,5.304591854794929277e-03,5.300406555024162608e-03,3.443144662287015573e-04
3.897000000000901299e+00,1.166488014953342006e-01,5.352209830097679963e-03,1.502673659916344765e-05,5.382263303296007211e-03,-9.049546108460759797e-03,-3.880367387428123888e-03,5.372172576618518269e-03,5.406256227319986528e-03,5.401948035204559920e-03,4.866652641569738048e-04
3.947000000000895792e+00,1.164058093669319977e-01,5.453021066881160069e-03,1.537772778534009607e-05,5.483776522451840572e-03,-9.243564477832144632e-03,-4.010262562648578451e-03,5.557603853733029085e-03,5.509698820512892378e-03,5.505259615769400941e-03,6.390208892781055984e-04
3.997000000000890285e+00,1.161653008814969579e-01,5.555505042018733623e-03,1.570973456850309241e-05,5.586924511155740188e-03,-9.444077605964551481e-03,-4.132100847745848009e-03,5.736401964941907974e-03,5.615039382573260018e-03,5.610457660480954768e-03,7.854973238121222079e-04
4.047000000000015696e+00,1.159264649533052749e-01,5.659823062236261741e-03,1.599750887337723972e-05,5.691818079983016268e-03,-9.650682648348229975e-03,-4.239571235088140932e-03,5.899189705499266641e-03,5.722376035706405219e-03,5.717637049476186409e-03,9.087408537322608877e-04
4.097000000000032394e+00,1.156876351232275502e-01,5.766101359628625529e-03,1.622012876283462378e-05,5.798541617154294621e-03,-9.862661210102707798e-03,-4.327790123531348107e-03,6.037837362096972957e-03,5.831779423883506029e-03,5.826865577171266158e-03,9.927069746884927774e-04
4.147000000000049091e+00,1.154464169627546083e-01,5.874408942488332404e-03,1.637258879282611521e-05,5.907154120073985007e-03,-1.007905071627934745e-02,-4.394124208440739615e-03,6.146907736431347392e-03,5.943304399511644201e-03,5.938195877948309817e-03,1.025075697738468423e-03
4.197000000000065789e+00,1.151999200435734061e-01,5.984749209483526157e-03,1.647429297995378283e-05,6.017697795443434014e-03,-1.029875692670145781e-02,-4.438526770174827489e-03,6.224492115655836343e-03,6.057010987766115254e-03,6.051686655395713960e-03,9.988952947265661471e-04
4.247000000000082487e+00,1.149450516615539014e-01,6.097064997978828178e-03,1.657043518992413862e-05,6.130205868358676313e-03,-1.052068326521027331e-02,-4.463381047602085240e-03,6.272322396797271570e-03,6.172980739293966110e-03,6.167419301460533125e-03,9.133369352523166163e-04
4.297000000000099185e+00,1.146788266489261326e-01,6.211251903560166890e-03,1.672534805695618460e-05,6.244702599674079035e-03,-1.074385231759045212e-02,-4.472961343021280775e-03,6.295246662785425502e-03,6.291316747680214538e-03,6.285498084758632878e-03,7.735782119052978054e-04
4.347000000000115882e+00,1.143986504496356249e-01,6.327173087334636223e-03,1.700896308696727292e-05,6.361191013508570545e-03,-1.096750038474159084e-02,-4.472684654926622691e-03,6.300280410967007069e-03,6.412123265329599912e-03,6.406029736162469242e-03,5.898906980122182618e-04
4.397000000000132580e+00,1.141025403106919606e-01,6.444670569983676142e-03,1.747917116491518128e-05,6.479628912313506288e-03,-1.119113461748799665e-02,-4.468334962267235533e-03,6.295494193326900065e-03,6.535469891565392174e-03,6.529087376094509960e-03,3.761183420414234975e-04
4.447000000000149278e+00,1.137892625599817714e-01,6.563571536019678111e-03,1.816497023119356127e-05,6.599901476482065640e-03,-1.141455136560143302e-02,-4.465395720368478018e-03,6.288971752793639895e-03,6.661352308844668314e-03,6.654670827422114882e-03,1.478666209916825250e-04
4.497000000000165976e+00,1.134583787244949765e-01,6.683691732381639994e-03,1.905666833672143017e-05,6.721805069055082800e-03,-1.163782115161993147e-02,-4.468539097000175792e-03,6.287972914394893316e-03,6.789664128839696666e-03,6.782677976637547720e-03,-7.928784291743877131e-05
4.547000000000015696e+00,1.131102031164902127e-01,6.804840730518174965e-03,2.010726697245643281e-05,6.845055264463087777e-03,-1.186124810646926875e-02,-4.481249476542994818e-03,6.298311231433565902e-03,6.920191217294539149e-03,6.912898613935971291e-03,-2.914319870350524683e-04
4.597000000000032394e+00,1.127456786766204977e-01,6.926834674800905894e-03,2.124323691181702079e-05,6.969321148624540302e-03,-1.208531058029649330e-02,-4.505562740300833070e-03,6.323901364598700017e-03,7.052631578376063366e-03,7.045033861772172744e-03,-4.777798948482332264e-04
4.647000000000049091e+00,1.123661848610684744e-01,7.049518610602271279e-03,2.237775917343794006e-05,7.094274128949146739e-03,-1.231058871731161020e-02,-4.541972416303867270e-03,6.366495665487545072e-03,7.186634694547880051e-03,7.178735138877164433e-03,-6.318135549860471939e-04
4.697000000000065789e+00,1.119733088705952007e-01,7.172791038840107755e-03,2.342067976795552013e-05,7.219632398376018938e-03,-1.253768733812687941e-02,-4.589598150717821325e-03,6.425733716945060056e-03,7.321848497918162155e-03,7.313650944963779633e-03,-7.516865003031147994e-04
4.747000000000082487e+00,1.115686319533632787e-01,7.296614694409587869e-03,2.428604111535574646e-05,7.345186776640299023e-03,-1.276716724566284711e-02,-4.646645544850838520e-03,6.499612061874358165e-03,7.457959481057108327e-03,7.449467161833705706e-03,-8.395024354786795925e-04
4.797000000000099185e+00,1.111535852817936570e-01,7.421002451269085795e-03,2.490235676709583943e-05,7.470807164803277244e-03,-1.299949952290546662e-02,-4.711031041376248854e-03,6.585293842860751555e-03,7.594713309569414705e-03,7.585928376309597661e-03,-8.995771668316449986e-04
4.847000000000115882e+00,1.107294029818945424e-01,7.545984120153949662e-03,2.522791093740407842e-05,7.596439942028757920e-03,-1.323505107497435773e-02,-4.780921535479445116e-03,6.679966857562317888e-03,7.731914467578431156e-03,7.722838517648624584e-03,-9.364192303128262857e-04
4.897000000000132580e+00,1.102971549695448000e-01,7.671565483331761748e-03,2.526659230291225435e-05,7.722098667937586473e-03,-1.347409715174840983e-02,-4.854964599834743315e-03,6.781403745382078192e-03,7.869413557227106920e-03,7.860048826247080858e-03,-9.533942075249523954e-04
4.947000000000149278e+00,1.098578064681003663e-01,7.797680072489960625e-03,2.507470888835209961e-05,7.847829490266664682e-03,-1.371684538174022805e-02,-4.932179934938348172e-03,6.888035135904119373e-03,8.007083820309172928e-03,7.997434399609280875e-03,-9.526326088252457750e-04
4.997000000000165976e+00,1.094122479029816797e-01,7.924142403674261023e-03,2.475073276851695131e-05,7.973643869211295698e-03,-1.396345437848722781e-02,-5.011699508192322093e-03,6.998638456612570405e-03,8.144782761355112352e-03,8.134855469371544967e-03,-9.359301941863068649e-04
5.047000000000015696e+00,1.089612701604474460e-01,8.050643347190336932e-03,2.441001381350156642e-05,8.099463374817339814e-03,-1.421403935389609074e-02,-5.092573371568396255e-03,7.111956515199870620e-03,8.282315317102918739e-03,8.272120203849169309e-03,-9.058097714151171556e-04
5.097000000000032394e+00,1.085055003899351028e-01,8.176819739183993629e-03,2.415634941772812675e-05,8.225132438019450154e-03,-1.446866802247459560e-02,-5.173706954638083999e-03,7.226495863151000641e-03,8.419428991257700556e-03,8.408979449384160545e-03,-8.660535825883088502e-04
5.147000000000049091e+00,1.080453331087208313e-01,8.302361779847422171e-03,2.406068140078629662e-05,8.350483142648995605e-03,-1.472735337020658619e-02,-5.253896493327325258e-03,7.340537761938028573e-03,8.555841392647261720e-03,8.545153723221185840e-03,-8.215733056278993205e-04
5.197000000000065789e+00,1.075808874035408119e-01,8.427080329415175680e-03,2.414870852023891508e-05,8.475377746455653449e-03,-1.499004819487304019e-02,-5.331969830740130971e-03,7.452309105699959912e-03,8.691266522913439554e-03,8.680358999997824995e-03,-7.777952647688530716e-04
5.247000000000082487e+00,1.071120102006422048e-01,8.550900738661427331e-03,2.439668572493560296e-05,8.599694110111298292e-03,-1.525664668641013577e-02,-5.407044533070474654e-03,7.560300329971464048e-03,8.825418826546803028e-03,8.814310730047575024e-03,-7.397216640415932385e-04
5.297000000000099185e+00,1.066383338411778653e-01,8.673816811392702150e-03,2.473815315711974417e-05,8.723293117706941435e-03,-1.552699891306374980e-02,-5.478791607183400129e-03,7.663655088779257503e-03,8.958007484005362300e-03,8.946718639862898115e-03,-7.109138990768450661e-04
5.347000000000115882e+00,1.061593764398078010e-01,8.795847786020671161e-03,2.508263742401980491e-05,8.846013060868710906e-03,-1.580093849342301127e-02,-5.547520395141981864e-03,7.762412865383123452e-03,9.088737240347928570e-03,9.077288178524139245e-03,-6.928668793562633597e-04
5.397000000000132580e+00,1.056746518023961717e-01,8.917005585951860366e-03,2.533917117246652672e-05,8.967683928296794199e-03,-1.607831451318020299e-02,-5.614031056280567242e-03,7.857429503086876821e-03,9.217311307324418251e-03,9.205723725052777223e-03,-6.851206367262855203e-04
5.447000000000149278e+00,1.051837540377466296e-01,9.037257575975227511e-03,2.543464189683534125e-05,9.088126859768898627e-03,-1.635901606599432512e-02,-5.679371666198797415e-03,7.950060001816234775e-03,9.343423592709317396e-03,9.331720748526520226e-03,-6.859083165154128848e-04
5.497000000000165976e+00,1.046864056924862174e-01,9.156479279535403859e-03,2.532366157192259839e-05,9.207126602679249761e-03,-1.664298464930435983e-02,-5.744655811454392816e-03,8.041848307002800664e-03,9.466740411712337364e-03,9.454947243109270566e-03,-6.927833643783282754e-04
5.547000000000015696e+00,1.041824829561027316e-01,9.274409344930777468e-03,2.499295455497036299e-05,9.324395254040718228e-03,-1.693021743987621619e-02,-5.810952672129779221e-03,8.134346390510145686e-03,9.586884566357411000e-03,9.575027473084186252e-03,-7.029048647586663310e-04
5.597000000000032394e+00,1.036720338780301870e-01,9.390625425737214246e-03,2.446274130312049553e-05,9.439550908343455685e-03,-1.722076507348280217e-02,-5.879153607446764573e-03,8.228969563201777790e-03,9.703432840381604266e-03,9.691539117842618359e-03,-7.131416354522016358e-04
5.647000000000049091e+00,1.031552899452008593e-01,9.504552836050414108e-03,2.378343285376866595e-05,9.552119701757951636e-03,-1.751472275385523858e-02,-5.949771000268955397e-03,8.326753482199505257e-03,9.815927144110316027e-03,9.804024069195917818e-03,-7.203205041748419460e-04
5.697000000000065789e+00,1.026326610619329033e-01,9.615506095337065726e-03,2.302359146342708687e-05,9.661553278263920394e-03,-1.781221130386878571e-02,-6.022772043470446014e-03,8.428053949713602486e-03,9.923891371137248327e-03,9.912005030221921961e-03,-7.216282804098379106e-04
5.747000000000082487e+00,1.021047142518972800e-01,9.722754186999761281e-03,2.224998048181759625e-05,9.767254147963396263e-03,-1.811334990604240858e-02,-6.097606349671120390e-03,8.532419195889286850e-03,1.002684838756954036e-02,1.001500248488693991e-02,-7.147817981717967221e-04
5.797000000000099185e+00,1.015721547676824571e-01,9.825595472265902935e-03,2.151088663184008267e-05,9.868617245529582443e-03,-1.841823022352606642e-02,-6.173438421297631172e-03,8.638799687827165841e-03,1.012434189246221548e-02,1.011255686827481660e-02,-6.977117788869373165e-04
5.847000000000115882e+00,1.010358253046110127e-01,9.923426401133887340e-03,2.083579695392373846e-05,9.965097995041735657e-03,-1.872690214459105107e-02,-6.249382565906147838e-03,8.745942106549834533e-03,1.021597107622209018e-02,1.020426377617283074e-02,-6.681576999954463251e-04
5.897000000000132580e+00,1.004967081731338446e-01,1.001578910846283657e-02,2.025002160312002351e-05,1.005628915166907611e-02,-1.903937127288646280e-02,-6.324527087871009874e-03,8.852603227496950652e-03,1.030143291607825591e-02,1.028981680103239864e-02,-6.239100938389061362e-04
5.947000000000149278e+00,9.995589070920678221e-02,1.010238821819567888e-02,1.978712631442144568e-05,1.014196247082452262e-02,-1.935559762728011890e-02,-6.397772674267083494e-03,8.957413054669287333e-03,1.038055175549532257e-02,1.036903739121995162e-02,-5.638628479886642489e-04
5.997000000000165976e+00,9.941447145794894691e-02,1.018307714033038665e-02,1.948454720013919258e-05,1.022204623473066572e-02,-1.967548626099357989e-02,-6.467737550385776329e-03,9.058623705718412550e-03,1.045327906788716225e-02,1.044187456249275059e-02,-4.891053785177562965e-04
6.047000000000015696e+00,9.887343407777972326e-02,1.025782509976809996e-02,1.936517624228761481e-05,1.029655545225267518e-02,-1.999887313851189674e-02,-6.532954831468579422e-03,9.154151004644214829e-03,1.051966657582511372e-02,1.050837777540900367e-02,-4.030299563313381283e-04
6.097000000000032394e+00,9.833355192763877650e-02,1.032668175963860971e-02,1.942101614287833713e-05,1.036552379192436611e-02,-2.032552088008543478e-02,-6.592339414479583479e-03,9.242080247524878805e-03,1.057983331164596454e-02,1.056866378566163542e-02,-3.101254256919532752e-04
6.147000000000049091e+00,9.779537569482402160e-02,1.038975381898256563e-02,1.961271601620584080e-05,1.042897925101497758e-02,-2.065513785080952402e-02,-6.645665593063566391e-03,9.321405630914778376e-03,1.063394763476254237e-02,1.062289860456710339e-02,-2.141191321728565093e-04
6.197000000000065789e+00,9.725930755107138614e-02,1.044720072655116495e-02,1.988459716127632113e-05,1.048696992087371806e-02,-2.098742113046281332e-02,-6.693766769669803017e-03,9.392559550920519251e-03,1.068223109826130571e-02,1.067130142509348928e-02,-1.165763685589178987e-04
6.247000000000082487e+00,9.672571680026438579e-02,1.049924896669618239e-02,2.018217252965533780e-05,1.053961331175549271e-02,-2.132210946894641523e-02,-6.738343016914309300e-03,9.457416038205211303e-03,1.072497525463489768e-02,1.071416150720226612e-02,-1.667139579785563124e-05
6.297000000000099185e+00,9.619503716280122796e-02,1.054621709930999261e-02,2.045954631692062850e-05,1.058713619194383455e-02,-2.165902661979224320e-02,-6.781472919585818278e-03,9.518770753291567327e-03,1.076255590751721072e-02,1.075185250501392575e-02,8.795631165160274119e-05
6.347000000000115882e+00,9.566780594695899198e-02,1.058853718052744919e-02,2.067548353199522999e-05,1.062988814759143960e-02,-2.199810026577164734e-02,-6.825019046539034656e-03,9.579534769497516714e-03,1.079543288467420432e-02,1.078483237086219626e-02,1.998527910397339164e-04
6.397000000000132580e+00,9.514463573309438205e-02,1.062675591934158018e-02,2.078710832987732500e-05,1.066833013600133537e-02,-2.233935121809871305e-02,-6.870082177863261023e-03,9.641905070223158111e-03,1.082413146556465526e-02,1.081362499501846083e-02,3.204383761332093607e-04
6.447000000000149278e+00,9.462612774327497367e-02,1.066150509278789710e-02,2.075006754422071791e-05,1.070300522787633914e-02,-2.268285532699199081e-02,-6.916593796082359281e-03,9.706678442333976572e-03,1.084920896401037581e-02,1.083878698113043687e-02,4.489434309726168478e-04
6.497000000000165976e+00,9.411274161924508552e-02,1.069344400438951986e-02,2.052548877789619610e-05,1.073449498194531219e-02,-2.302868501679622426e-02,-6.963116901882283362e-03,9.772807077090099603e-03,1.087121405033061351e-02,1.086086697932106895e-02,5.816566695151739351e-04
6.547000000000015696e+00,9.360464209526145329e-02,1.072318922634351267e-02,2.008710622906750680e-05,1.076336343880164755e-02,-2.337684086188929200e-02,-7.006935070259392648e-03,9.837303125979888346e-03,1.089064726373886738e-02,1.088036596172993822e-02,7.116875904031705986e-04
6.597000000000032394e+00,9.310155616817587798e-02,1.075125061092269130e-02,1.942422292739911784e-05,1.079009905677748987e-02,-2.372718761540237864e-02,-7.044469885888339500e-03,9.895596766145485154e-03,1.090793067931154596e-02,1.089770651624543882e-02,8.295499795279843947e-04
6.647000000000049091e+00,9.260268433204965621e-02,1.077798684895375433e-02,1.854359011391833769e-05,1.081507402918159035e-02,-2.407941110969691323e-02,-7.071952536496920079e-03,9.942336015734293611e-03,1.092339255337843734e-02,1.091321720318020119e-02,9.246326962078517788e-04
6.697000000000065789e+00,9.210670041564988919e-02,1.080358470724802206e-02,1.747517298299867432e-05,1.083853505321401983e-02,-2.443300873652187732e-02,-7.086166559486649363e-03,9.972432802402826299e-03,1.093726716264234629e-02,1.092713236718677317e-02,9.871599804917178048e-04
6.747000000000082487e+00,9.161184638193262120e-02,1.082805978483732980e-02,1.628085069489919781e-05,1.086062148622712886e-02,-2.478731706449632810e-02,-7.085063162610559517e-03,9.982060044448924641e-03,1.094970365796028161e-02,1.093960123975661232e-02,1.009977088807510618e-03
6.797000000000099185e+00,9.111609806426497482e-02,1.085127520052959343e-02,1.505850143998025232e-05,1.088139220340955324e-02,-2.514157022262697438e-02,-7.068128372364894905e-03,9.969358931070582824e-03,1.096077592906725094e-02,1.095069817244201556e-02,9.896402481058123347e-04
6.847000000000115882e+00,9.061736268328139665e-02,1.087297608320401433e-02,1.393294513290032473e-05,1.090084197346981483e-02,-2.549497664124533713e-02,-7.036489277500872046e-03,9.934763872835369186e-03,1.097048919922192882e-02,1.096042950013256800e-02,9.266977040747907462e-04
6.897000000000132580e+00,9.011367435828492034e-02,1.089283852305019014e-02,1.303105775823259686e-05,1.091890063856665490e-02,-2.584680110512049822e-02,-6.992819740216812269e-03,9.880992832624358249e-03,1.097878498997935208e-02,1.096873852280670809e-02,8.254292386483681309e-04
6.947000000000149278e+00,8.960337135941504050e-02,1.091052920112584729e-02,1.244791810766828147e-05,1.093542503734118432e-02,-2.619644209213145558e-02,-6.941110930200791729e-03,9.812808168789349805e-03,1.098555029988667296e-02,1.097551443348043949e-02,6.934259174899867718e-04
6.997000000000165976e+00,8.908525310840052780e-02,1.092576671035047284e-02,1.221788418008382254e-05,1.095020247871063973e-02,-2.654349763864161105e-02,-6.886324921800571729e-03,9.736613481690518934e-03,1.099063634561636520e-02,1.098061063939073830e-02,5.411878302860549097e-04
7.047000000000015696e+00,8.855871442880942912e-02,1.093837116269802401e-02,1.230382305706733905e-05,1.096297880881215783e-02,-2.688781388473060474e-02,-6.833905139254020135e-03,9.659872927435217069e-03,1.099388675603289733e-02,1.098387251181765986e-02,3.815773406707014697e-04
7.097000000000032394e+00,8.802384020907678963e-02,1.094828932078110995e-02,1.260965036689520996e-05,1.097350862151490018e-02,-2.722950914169341985e-02,-6.789123508299474766e-03,9.590305657637396286e-03,1.099516880293367228e-02,1.098516827258149905e-02,2.287709940577401142e-04
7.147000000000049091e+00,8.748142778320877611e-02,1.095558982745233230e-02,1.301079683765412402e-05,1.098161142112764020e-02,-2.756896531710850695e-02,-6.756307705832984532e-03,9.534860660740260285e-03,1.099439912989086388e-02,1.098441454490155580e-02,9.647216956289533470e-05
7.197000000000065789e+00,8.693290221839460041e-02,1.096043388860977290e-02,1.338947101330274405e-05,1.098721283063637880e-02,-2.790678070240026898e-02,-6.738085431441357895e-03,9.498597033537217391e-03,1.099155784726196967e-02,1.098159045223457038e-02,-4.455166555652936241e-06
7.247000000000082487e+00,8.638011060569805721e-02,1.096303421476742257e-02,1.366035155831848898e-05,1.099035491788405948e-02,-2.824368497397244937e-02,-6.734857359711437196e-03,9.483726767102030816e-03,1.098668828021769940e-02,1.097673754740008389e-02,-6.829270576049221910e-05
7.297000000000099185e+00,8.582502172537929963e-02,1.096361441822800084e-02,1.377885183283636042e-05,1.099117212189367442e-02,-2.858042784195813368e-02,-6.744704267853641848e-03,9.489139526734932314e-03,1.097988246213784866e-02,1.096994565064043740e-02,-9.582148624008323442e-05
7.347000000000115882e+00,8.526939851541999460e-02,1.096237462722135514e-02,1.373453871474212961e-05,1.098984370465083855e-02,-2.891766305535092840e-02,-6.763812542283049317e-03,9.510639108404286834e-03,1.097125579334726556e-02,1.096132796749103161e-02,-9.405366002138010871e-05
7.397000000000132580e+00,8.471452856043930335e-02,1.095946381725678050e-02,1.353900380390644788e-05,1.098654182486459401e-02,-2.925585368246519380e-02,-6.787312878377925289e-03,9.541880837507862520e-03,1.096091794378302800e-02,1.095099245503796705e-02,-7.431849235586421114e-05
7.447000000000149278e+00,8.416108052014838192e-02,1.095495970667330343e-02,1.321629769061976626e-05,1.098139230205454238e-02,-2.959521932638420338e-02,-6.810277065534222143e-03,9.575734170861065556e-03,1.094894882575834019e-02,1.093901812508154929e-02,-4.935643797757565440e-05
7.497000000000165976e+00,8.360911135931864413e-02,1.094886078625749437e-02,1.279840373664397727e-05,1.097445759373078152e-02,-2.993573317966102820e-02,-6.828583734413403404e-03,9.605657052644859042e-03,1.093538704357414904e-02,1.092544360524670514e-02,-3.039372709341177318e-05
7.547000000000015696e+00,8.305820180804564246e-02,1.094109600849531988e-02,1.232405780335432808e-05,1.096574412410202849e-02,-3.027716236638067215e-02,-6.839440453967274812e-03,9.626708222056185385e-03,1.092023409565972582e-02,1.091027124917033977e-02,-2.504902869049832463e-05
7.597000000000032394e+00,8.250766396121538004e-02,1.093155205866050590e-02,1.183830569882067745e-05,1.095522867005814700e-02,-3.061913438907915008e-02,-6.841485505792934893e-03,9.635986280595636166e-03,1.090347155279674553e-02,1.089348410627992599e-02,-3.653384141160485724e-05
7.647000000000049091e+00,8.195675409199466854e-02,1.092010887152508603e-02,1.139070704088958891e-05,1.094289028560686480e-02,-3.096120866436891106e-02,-6.834538811906148460e-03,9.632493202033872923e-03,1.088508225789213031e-02,1.087506688385975542e-02,-6.413555873654420926e-05
7.697000000000065789e+00,8.140483629297332047e-02,1.090666877968674529e-02,1.103068352176110394e-05,1.092873014673026791e-02,-3.130293560496433258e-02,-6.819184216835192866e-03,9.616612883570756568e-03,1.086506406933025227e-02,1.085501946981987098e-02,-1.045457090824177513e-04
7.747000000000082487e+00,8.085147241879697688e-02,1.089116850784805843e-02,1.079947746230429520e-05,1.091276746277266771e-02,-3.164389481580620611e-02,-6.796399951320925524e-03,9.589508943070016236e-03,1.084342891888902261e-02,1.083335579848643607e-02,-1.533460028266478024e-04
7.797000000000099185e+00,8.029644847470325530e-02,1.087357387230018443e-02,1.072012961775879947e-05,1.089501413153570221e-02,-3.198371481337236588e-02,-6.767385255235196587e-03,9.552723025107436039e-03,1.082018959470234035e-02,1.081009046330172994e-02,-2.060126401477441855e-04
7.847000000000115882e+00,7.973977112526145494e-02,1.085386734923656470e-02,1.078939318407185490e-05,1.087544613560470844e-02,-3.232208407613423873e-02,-6.733584302460709180e-03,9.508089484485757886e-03,1.079534586835784356e-02,1.078522467211557971e-02,-2.581606486513951916e-04
7.897000000000132580e+00,7.918166815554858462e-02,1.083204258650214032e-02,1.097667120184214928e-05,1.085399592890582375e-02,-3.265876329125738664e-02,-6.696764848379539378e-03,9.457853932703905869e-03,1.076888417790471987e-02,1.075874572563646596e-02,-3.052655768683614412e-04
7.947000000000149278e+00,7.862260343896043668e-02,1.080811568660874043e-02,1.123268624229036788e-05,1.083058105909332110e-02,-3.299360153367647541e-02,-6.658962655554653137e-03,9.404730398476029984e-03,1.074079879741379924e-02,1.073064795333715168e-02,-3.424686705698458140e-04
7.997000000000165976e+00,7.806328559826664071e-02,1.078215320271580166e-02,1.150490460650802298e-05,1.080516301192881688e-02,-3.332654966645431927e-02,-6.622193349582370173e-03,9.351664242952490574e-03,1.071113040446043489e-02,1.070097109830009559e-02,-3.650203968327296253e-04
8.046999999999973952e+00,7.750463313021403733e-02,1.075430689125000082e-02,1.175163684411220274e-05,1.077781016493822505e-02,-3.365765933393216613e-02,-6.588006917457632852e-03,9.301277311503167167e-03,1.068000723371153107e-02,1.066984146194490529e-02,-3.694312004197661584e-04
8.096999999999946240e+00,7.694767192438313475e-02,1.072484120882559455e-02,1.194695518183583694e-05,1.074873511918926668e-02,-3.398705967980486520e-02,-6.557098087881822399e-03,9.255221529566398653e-03,1.064767161283476302e-02,1.063749866515476504e-02,-3.547987218996491356e-04
8.146999999999918529e+00,7.639337759458306176e-02,1.069414315406443279e-02,1.207492563871747274e-05,1.071829300534186784e-02,-3.431491458419877461e-02,-6.529189603256279478e-03,9.213781748049119924e-03,1.061448252214663816e-02,1.060429859754094886e-02,-3.235114888620265567e-04
8.196999999999890818e+00,7.584251081203459421e-02,1.066271178179691893e-02,1.211952166804951247e-05,1.068695082513301808e-02,-3.464137406436140765e-02,-6.503271125065930407e-03,9.175964480977884252e-03,1.058089727332087171e-02,1.057069549811817492e-02,-2.808019949275887312e-04
8.246999999999863107e+00,7.529550469677265268e-02,1.063113143762039851e-02,1.205984513142178901e-05,1.065525112788324145e-02,-3.496653762061452397e-02,-6.478095032246537592e-03,9.140057968432138344e-03,1.054744362591422679e-02,1.053721436440669193e-02,-2.332477228807511196e-04
8.296999999999835396e+00,7.475244228762402410e-02,1.060003612004471914e-02,1.187649960138551461e-05,1.062378911924749016e-02,-3.529044237222667135e-02,-6.452714247839021026e-03,9.104415841473744234e-03,1.051469316000976616e-02,1.050442448613550690e-02,-1.868764007027578307e-04
8.346999999999807685e+00,7.421312261971381441e-02,1.057007268954686906e-02,1.156689543936346970e-05,1.059320648042559598e-02,-3.561307808461844360e-02,-6.426852929365632454e-03,9.068135619695672986e-03,1.048323999804053747e-02,1.047291826178631258e-02,-1.456878582581999182e-04
8.396999999999779973e+00,7.367717889513174245e-02,1.054186858914587209e-02,1.116057750757705153e-05,1.056418974416102607e-02,-3.593442073108654711e-02,-6.401001989576821441e-03,9.031394632948377618e-03,1.045368197076578833e-02,1.044329247975919056e-02,-1.111186990801622912e-04
8.446999999999752262e+00,7.314419853135310789e-02,1.051600625013029283e-02,1.072467309319112929e-05,1.053745559631667425e-02,-3.625447083056521080e-02,-6.376252882297686955e-03,8.995382697274852124e-03,1.042659854721321791e-02,1.041612641384813409e-02,-8.248538514891019498e-05
8.496999999999724551e+00,7.261380453441657057e-02,1.049300342535866050e-02,1.035395902235000174e-05,1.051371134340335980e-02,-3.657328347467991847e-02,-6.354166292090590064e-03,8.961922229613587462e-03,1.040252196043110061e-02,1.039195309420366115e-02,-5.804712358540911328e-05
8.546000000000697483e+00,7.209622311359793756e-02,1.047365728177888401e-02,1.014851403476244166e-05,1.049395430984840887e-02,-3.688463762299853954e-02,-6.335734961226038853e-03,8.933469757137237760e-03,1.038227886974933678e-02,1.037160324467850149e-02,-3.658597973935801153e-05
8.596000000000669772e+00,7.157005670292032606e-02,1.045751908085999771e-02,1.016896253847190558e-05,1.047785700593694205e-02,-3.720142437105966593e-02,-6.321705098265745747e-03,8.910410072855177305e-03,1.036537342882100712e-02,1.035457910784809421e-02,-1.646378401527856961e-05
8.646000000000642061e+00,7.104561275725050640e-02,1.044526299309296580e-02,1.043690745368078982e-05,1.046613680800032725e-02,-3.751750962597277805e-02,-6.312746953639649175e-03,8.894323332242144373e-03,1.035244994514896918e-02,1.034152975770355649e-02,1.696490776477105471e-06
8.696000000000614349e+00,7.052258733961641601e-02,1.043701984255923990e-02,1.090191623865587498e-05,1.045882367503655173e-02,-3.783314697365458557e-02,-6.308957586721618792e-03,8.885539669755984638e-03,1.034354814652114866e-02,1.033249728139540823e-02,1.739035535632182998e-05
8.746000000000586638e+00,7.000066335284235719e-02,1.043279126745736904e-02,1.145908392747600873e-05,1.045570943531232144e-02,-3.814859485299049169e-02,-6.310262620562612224e-03,8.883998032414278448e-03,1.033855095248814755e-02,1.032736624747853001e-02,3.072958069470602160e-05
8.796000000000558927e+00,6.947956723264064882e-02,1.043243313145975071e-02,1.197879091790258514e-05,1.045639071329555574e-02,-3.846410798401844744e-02,-6.316575066151079026e-03,8.889526987579362063e-03,1.033719086405168915e-02,1.032587014539300407e-02,4.322585424234063559e-05
8.846000000000531216e+00,6.895914872448076494e-02,1.043564144759572335e-02,1.234429452337117519e-05,1.046033003664246543e-02,-3.877993673732582636e-02,-6.327814823329401366e-03,8.901998191322349832e-03,1.033905921313951412e-02,1.032760107754536992e-02,5.795210436566941011e-05
8.896000000000503505e+00,6.843944817859992646e-02,1.044194556177725428e-02,1.248577254086730486e-05,1.046691710685898960e-02,-3.909632747849212109e-02,-6.343743028146738190e-03,8.921230968108286724e-03,1.034361565095637085e-02,1.033201980637039885e-02,7.887846116074035861e-05
8.946000000000475794e+00,6.792071327335129360e-02,1.045071339167948955e-02,1.240040510888779577e-05,1.047551420189726454e-02,-3.941351462989928223e-02,-6.363665334724518188e-03,8.946640803539145440e-03,1.035019425598940161e-02,1.033846226832583516e-02,1.095025408168332073e-04
8.996000000000448082e+00,6.740334139786931245e-02,1.046117243189099641e-02,1.214962378055922552e-05,1.048547167945211404e-02,-3.973169789663533180e-02,-6.386170574195750883e-03,8.976789577795490915e-03,1.035800134602900269e-02,1.034613763799862619e-02,1.512506592061194500e-04
9.045999999999974506e+00,6.688775577925157312e-02,1.047244409731449416e-02,1.183114082694216637e-05,1.049610637896837909e-02,-4.005100642534209499e-02,-6.409117901164051133e-03,9.009141545104792925e-03,1.036610862601747458e-02,1.035412171520375818e-02,2.023917173391386450e-04
9.095999999999946795e+00,6.637426077043678818e-02,1.048357976112004007e-02,1.153609898565441638e-05,1.050665195909134854e-02,-4.037146232040011995e-02,-6.429983767905167631e-03,9.040304519664628044e-03,1.037346259408139688e-02,1.036136642876320062e-02,2.581242035665990537e-04
9.145999999999919083e+00,6.586294035249887213e-02,1.049357931249706756e-02,1.131232477795868679e-05,1.051620396205298416e-02,-4.069296150879520013e-02,-6.446458026768928616e-03,9.066770846560637601e-03,1.037893299175171244e-02,1.036674776824988292e-02,3.119676103091468243e-04
9.195999999999891372e+00,6.535364703773045847e-02,1.050137689161153957e-02,1.115267465455605312e-05,1.052368224092065097e-02,-4.101528441013346793e-02,-6.457003590870894968e-03,9.085824568478284569e-03,1.038139113368575887e-02,1.036914283035075303e-02,3.578946099712179978e-04
9.245999999999863661e+00,6.484608355097232213e-02,1.050581864097495377e-02,1.101237622613302203e-05,1.052784339342721989e-02,-4.133813458967683374e-02,-6.461118117847802766e-03,9.096132202359535207e-03,1.037977864890883214e-02,1.036749736661435849e-02,3.922343981437020205e-04
9.295999999999835950e+00,6.433993330045299774e-02,1.050571928594924535e-02,1.084216682375077249e-05,1.052740361959674659e-02,-4.166119049556904486e-02,-6.459215502218311998e-03,9.097738283013322158e-03,1.037315700515125880e-02,1.036087531617392934e-02,4.145039539660044293e-04
9.345999999999808239e+00,6.383497486172517998e-02,1.050005289098527618e-02,1.061726987478223044e-05,1.052128743073484085e-02,-4.198415127067978148e-02,-6.452218896647844530e-03,9.091585762068267115e-03,1.036078005295721499e-02,1.034853222113141930e-02,4.268794942130597079e-04
9.395999999999780528e+00,6.333113301543429052e-02,1.048816830276744043e-02,1.034817119961196151e-05,1.050886464516666459e-02,-4.230676221551199490e-02,-6.441068686026358431e-03,9.078905812098548092e-03,1.034218808962585924e-02,1.033000947948461631e-02,4.327151880528969509e-04
9.445999999999752816e+00,6.282846198270457261e-02,1.046984766101051630e-02,1.007001530134498939e-05,1.048998769161320690e-02,-4.262881564981313431e-02,-6.426398131210939516e-03,9.060746957640704313e-03,1.031723418379010791e-02,1.030515982839641694e-02,4.349769569895972176e-04
9.495999999999725105e+00,6.232709403950825039e-02,1.044519281068824121e-02,9.817468010244415828e-06,1.046482774670873077e-02,-4.295013555637350322e-02,-6.408723847007739838e-03,9.037779744940386412e-03,1.028600661577136650e-02,1.027406916878013596e-02,4.353851253235773550e-04
9.545000000000698037e+00,6.183717749859524160e-02,1.041514901032323040e-02,9.604648626440980930e-06,1.043435830757611163e-02,-4.326416302488311771e-02,-6.388103916052033718e-03,9.010984475236108807e-03,1.024953542908492617e-02,1.023775987628522052e-02,4.345465124705026215e-04
9.595000000000670326e+00,6.133889668432621067e-02,1.037883642295669810e-02,9.402250262541280264e-06,1.039764092348178029e-02,-4.358356822068554237e-02,-6.364567101403625742e-03,8.979602622236772247e-03,1.020665418560727858e-02,1.019506705066663098e-02,4.325546587750309785e-04
9.645000000000642615e+00,6.084247317944389138e-02,1.033720780809187743e-02,9.177560071787738648e-06,1.035556292823545249e-02,-4.390179657575554728e-02,-6.338597674865513801e-03,8.944531855996718309e-03,1.015848685985917994e-02,1.014710580226819460e-02,4.296758103130456888e-04
9.695000000000614904e+00,6.034813943060745450e-02,1.029073366047045419e-02,8.901081458110681447e-06,1.030853582338667543e-02,-4.421872645949864733e-02,-6.310304976921032871e-03,8.906076872006736533e-03,1.010559658492607947e-02,1.009443285626049000e-02,4.262641678267817518e-04
9.745000000000587193e+00,5.985612206596022805e-02,1.023999576788077286e-02,8.569287021390868951e-06,1.025713434192355479e-02,-4.453424170834452411e-02,-6.279389273483742401e-03,8.864164348330205723e-03,1.004864411594351241e-02,1.003770237533563314e-02,4.221326198862597034e-04
9.795000000000559481e+00,5.936657940861862770e-02,1.018565538949302123e-02,8.206357822842139213e-06,1.020206810513870493e-02,-4.484821117201853724e-02,-6.245099033147646569e-03,8.818146007399376915e-03,9.988317590723655784e-03,9.977596648187439521e-03,4.158273104894285623e-04
9.845000000000531770e+00,5.887952953929553868e-02,1.012831290955765878e-02,7.851233223348958330e-06,1.014401537600435714e-02,-4.516046612367574653e-02,-6.206454455867203499e-03,8.766878024466993186e-03,9.925243615301455880e-03,9.914738050188495050e-03,4.044555031240533406e-04
9.895000000000504059e+00,5.839480143991324090e-02,1.006835873994777787e-02,7.539766393481765832e-06,1.008343827273474116e-02,-4.547078884646893471e-02,-6.162646367119469296e-03,8.709079740818153129e-03,9.859918712927583789e-03,9.849620689355360892e-03,3.844317480475310019e-04
9.945000000000476348e+00,5.791203320541919719e-02,1.000597887786908169e-02,7.291319492018981957e-06,1.002056151685312008e-02,-4.577892116482473739e-02,-6.113390140271070597e-03,8.643821998626601000e-03,9.792689879567540584e-03,9.782590523848317884e-03,3.528221883272656518e-04
9.995000000000448637e+00,5.743072335812350604e-02,9.941326775055088147e-03,7.105143108815017695e-06,9.955537061272718216e-03,-4.608459067183812152e-02,-6.059055312523587561e-03,8.570962697743506747e-03,9.723790132789258273e-03,9.713880176364190003e-03,3.084191439827213511e-04
1.004499999999997506e+01,5.695032140617353744e-02,9.874663367755744797e-03,6.967156767954420159e-06,9.888597681291654007e-03,-4.638754343746143149e-02,-6.000558199253930650e-03,8.491337081743941320e-03,9.653390032689048925e-03,9.643659993539117903e-03,2.519230956115809154e-04
1.009499999999994735e+01,5.647032774894594764e-02,9.806304414574900513e-03,6.861267928189435931e-06,9.820026950431279614e-03,-4.668757134742396175e-02,-5.939128016322309071e-03,8.406586722020286187e-03,9.581620210649626976e-03,9.572060660337455146e-03,1.854075812142939601e-04
1.014499999999991964e+01,5.599036979283813359e-02,9.736438406316718155e-03,6.777274200547263653e-06,9.749992954717812479e-03,-4.698452774823991263e-02,-5.876071384104323940e-03,8.318711592604555172e-03,9.508565709305501559e-03,9.499167730489669823e-03,1.116675636075056230e-04
1.019499999999989193e+01,5.551023430873533449e-02,9.665027515966130578e-03,6.711794100317373967e-06,9.678451104166764865e-03,-4.727833131744496598e-02,-5.812591098915855306e-03,8.229561759540945584e-03,9.434246494538670730e-03,9.425002276857916833e-03,3.377832587673648506e-05
1.024499999999986422e+01,5.502986121753032644e-02,9.591931814904343379e-03,6.663883442839131531e-06,9.605259581790022080e-03,-4.756896087239059767e-02,-5.749658808852220818e-03,8.140539689169125001e-03,9.358617082950066585e-03,9.349520566713559813e-03,-4.517918721624059335e-05
1.029499999999983650e+01,5.454932517667313713e-02,9.517115146740501297e-03,6.629998766686565964e-06,9.530375144273874749e-03,-4.785644381283304938e-02,-5.687960727257345209e-03,8.052637861274586015e-03,9.281607229393099012e-03,9.272654470870502277e-03,-1.223075734977676601e-04
1.034499999999980879e+01,5.406883079188772034e-02,9.440694205399943056e-03,6.601272901545207651e-06,9.453896751203033633e-03,-4.814084184919575904e-02,-5.627944929574645733e-03,7.966641183546955413e-03,9.203167209733355628e-03,9.194356429013061938e-03,-1.949375615133336402e-04
1.039499999999978108e+01,5.358872805887848062e-02,9.362813240335336046e-03,6.562390898572721185e-06,9.375938022132481939e-03,-4.842223909567433537e-02,-5.569936246544205348e-03,7.883260706406519658e-03,9.123292839408587637e-03,9.114624283275810784e-03,-2.604226532034611638e-04
1.044499999999975337e+01,5.310953387858252661e-02,9.283512861599908447e-03,6.493071947189045600e-06,9.296499005494287052e-03,-4.870073590800139129e-02,-5.514210846036818152e-03,7.803092202296419387e-03,9.042034694934844921e-03,9.033510371444617923e-03,-3.158102492731305389e-04
1.049499999999972566e+01,5.263193748427057173e-02,9.202765952548985773e-03,6.374483236364172797e-06,9.215514919021713935e-03,-4.897644645030307942e-02,-5.461457914684066627e-03,7.726459289887650100e-03,8.959506484095897810e-03,8.951129745603919260e-03,-3.578361839543644303e-04
1.054400000000069859e+01,5.216624855610196843e-02,9.122316323644885303e-03,6.202070600186368803e-06,9.134720464845258459e-03,-4.924405788812791229e-02,-5.411053924702870568e-03,7.654727471463403099e-03,8.877588386663399708e-03,8.869360141842377865e-03,-3.831881639383753172e-04
1.059400000000067088e+01,5.169436994971243760e-02,9.039211384826913512e-03,5.974438981350134387e-06,9.051160262789613789e-03,-4.951461058436290585e-02,-5.362144434058664991e-03,7.584527322333608351e-03,8.793233214469429321e-03,8.785160116519306547e-03,-3.911140287874539977e-04
1.064400000000064317e+01,5.122677481827907914e-02,8.955623080459622701e-03,5.710088673070861576e-06,8.967043257805763778e-03,-4.978271780606569052e-02,-5.314718916518860331e-03,7.516675383518114407e-03,8.708498409667914456e-03,8.700582689132050143e-03,-3.807412421936854957e-04
1.069400000000061546e+01,5.076435401481431409e-02,8.872153525052786649e-03,5.423715834377100656e-06,8.883000956721540803e-03,-5.004845375189148626e-02,-5.268418694267118160e-03,7.450575794165052376e-03,8.623846686141072027e-03,8.616088003331155709e-03,-3.532042109300510152e-04
1.074400000000058775e+01,5.030791236016116802e-02,8.789342769944367278e-03,5.120665267639776959e-06,8.799584100479646356e-03,-5.031187468660469619e-02,-5.223426485126534194e-03,7.386135612926645472e-03,8.539768120710273039e-03,8.532162933608330654e-03,-3.099504664361386538e-04
1.079400000000056004e+01,4.985818070819021675e-02,8.707653995476757544e-03,4.798468896304294600e-06,8.717250933269365606e-03,-5.057304601086087814e-02,-5.180620516934226691e-03,7.324098233976789572e-03,8.456743844271100152e-03,8.449285510513651273e-03,-2.516775081534549253e-04
1.084400000000053232e+01,4.941586307656840177e-02,8.627511986361982577e-03,4.458404722163141440e-06,8.636428795806309552e-03,-5.083207703670744593e-02,-5.141388582841706530e-03,7.266071637731985090e-03,8.375221429662830022e-03,8.367900844171769978e-03,-1.779138262718446485e-04
1.089400000000050461e+01,4.898168172834119205e-02,8.549312843069508186e-03,4.118330933982728792e-06,8.557549504937473142e-03,-5.108914646584938879e-02,-5.107150703447859395e-03,7.214115152816075877e-03,8.295593678557118891e-03,8.288400344413499043e-03,-8.759952338380730820e-05
1.094400000000047690e+01,4.855637510445613703e-02,8.473395181068760565e-03,3.815717493128195455e-06,8.481026616055016912e-03,-5.134450400102164025e-02,-5.078769675608868668e-03,7.169970717576682438e-03,8.218176936031905411e-03,8.211100124673789344e-03,1.954506319450028854e-05
1.099400000000044919e+01,4.814062340289953362e-02,8.399996498278489501e-03,3.596901399441997376e-06,8.407190301077373251e-03,-5.159844248480194295e-02,-5.056083679177019591e-03,7.134242200495049223e-03,8.143187705832331466e-03,8.136217199835612743e-03,1.415290332831988624e-04
1.104399999999997561e+01,4.773491531319577763e-02,8.329214913380695445e-03,3.498612943875217857e-06,8.336212139268446564e-03,-5.185124666875839949e-02,-5.037758511082251860e-03,7.105888892729180818e-03,8.070718365450870249e-03,8.063844863220329118e-03,2.732413518947081105e-04
1.109399999999994790e+01,4.733940249188815091e-02,8.261000553458281923e-03,3.532086914927746923e-06,8.268064727288138016e-03,-5.210313459431237249e-02,-5.021515049395416409e-03,7.082263218080335140e-03,8.000726315915661357e-03,7.993941768470897227e-03,4.067040060390544301e-04
1.114399999999992019e+01,4.695379681798015487e-02,8.195185372142879676e-03,3.677478189528533651e-06,8.202540328521936569e-03,-5.235421034678200414e-02,-5.004621141949104277e-03,7.059665718019921855e-03,7.933048735861930253e-03,7.926346445339666966e-03,5.323738681109387591e-04
1.119399999999989248e+01,4.657734850197566695e-02,8.131526763084876569e-03,3.890641820130203517e-06,8.139308046725137261e-03,-5.260444140387932066e-02,-4.984457214923230552e-03,7.034172964737954448e-03,7.867435543145681956e-03,7.860809906854769949e-03,6.409927417317407570e-04
1.124399999999986477e+01,4.620891206924145067e-02,8.069735516750256923e-03,4.118555425288840170e-06,8.077972627600835120e-03,-5.285366426462534406e-02,-4.958982703978071817e-03,7.002424551690724502e-03,7.803585437744631377e-03,7.797031673027257463e-03,7.253075901959087600e-04
1.129399999999983706e+01,4.584707680003417829e-02,8.009487273422648268e-03,4.316042857276856724e-06,8.018119359137201516e-03,-5.310161339982411022e-02,-4.926994752366086611e-03,6.962135639574940256e-03,7.741177294791345108e-03,7.734691411828516737e-03,7.811101945981441383e-04
1.134399999999980935e+01,4.549032179250900310e-02,7.950433869361242523e-03,4.456864715219815702e-06,7.959347598791681466e-03,-5.334796313744227803e-02,-4.888158494973859729e-03,6.912263275139819002e-03,7.679893711428855199e-03,7.673472612530674378e-03,8.073916435198238766e-04
1.139399999999978164e+01,4.513715859010451747e-02,7.892218309968754980e-03,4.535989407836403181e-06,7.901290288784426977e-03,-5.359237106219083557e-02,-4.842877404381181958e-03,6.852901799002228747e-03,7.619433105697963511e-03,7.613074669278786094e-03,8.057931477580642082e-04
1.144399999999975392e+01,4.478623999426009639e-02,7.834484830331238728e-03,4.564045679112259869e-06,7.843612921689462406e-03,-5.383451493240976049e-02,-4.792111476173302118e-03,6.785048308640920234e-03,7.559510321993742621e-03,7.553213519305545208e-03,7.797599863381969761e-04
1.149399999999972621e+01,4.443643131103709037e-02,7.776883560025348203e-03,4.557531573306277859e-06,7.785998623171960786e-03,-5.407412050621829280e-02,-4.737786705700097224e-03,6.710359729074104849e-03,7.499851847765606934e-03,7.493616910005354743e-03,7.337834418771971637e-04
1.154300000000069915e+01,4.409384577310731385e-02,7.720238829934713762e-03,4.529932117355754647e-06,7.729298694169424964e-03,-5.430627205480220709e-02,-4.680987372654251376e-03,6.632574160631460845e-03,7.441387620736814208e-03,7.435214838223412441e-03,6.742465773751166657e-04
1.159300000000067143e+01,4.374390450100618805e-02,7.661936037896299213e-03,4.483489548422258765e-06,7.670903016993143621e-03,-5.454032142343478995e-02,-4.622862220744825348e-03,6.550885714629428765e-03,7.381480595248850370e-03,7.375374033517877355e-03,6.039960966856849391e-04
1.164300000000064372e+01,4.339327901596599923e-02,7.602861367234440594e-03,4.412638630855165792e-06,7.611686644496151212e-03,-5.477146453447190311e-02,-4.565712964821643134e-03,6.469346718640371988e-03,7.321082919586288651e-03,7.315046392828878329e-03,5.296049772776448023e-04
1.169300000000061601e+01,4.304193680735991095e-02,7.542792423208303891e-03,4.306366766906554702e-06,7.551405156742117299e-03,-5.499975018271285876e-02,-4.511050180318334005e-03,6.390299801017922457e-03,7.259975413562500327e-03,7.254013379287338643e-03,4.563985269993155549e-04
1.174300000000058830e+01,4.269011262999744538e-02,7.481543625668145119e-03,4.154187266785175977e-06,7.489852000201715349e-03,-5.522530269172865047e-02,-4.459951265512159327e-03,6.315625240007131415e-03,7.197964078258103394e-03,7.192081255159950802e-03,3.891108324227015355e-04
1.179300000000056059e+01,4.233826558431477011e-02,7.418954837305422219e-03,3.950051926051581748e-06,7.426854941157525272e-03,-5.544830025500413484e-02,-4.412922256860300069e-03,6.246480239192779733e-03,7.134880870460089120e-03,7.129081860192967857e-03,3.314312002804701380e-04
1.184300000000053288e+01,4.198701579997536626e-02,7.354884506440620244e-03,3.694332634713342290e-06,7.362273171710047130e-03,-5.566894636784702755e-02,-4.369856947888030307e-03,6.183159619828064446e-03,7.070582773164775861e-03,7.064871717137553679e-03,2.856640566124011627e-04
1.189300000000050517e+01,4.163706754958647338e-02,7.289211492390819391e-03,3.395752243000332712e-06,7.296002996876820024e-03,-5.588743921524130798e-02,-4.330076803287410091e-03,6.125097511527981785e-03,7.004952734154626902e-03,6.999333039985284992e-03,2.525378809044610275e-04
1.194300000000047746e+01,4.128912404729100094e-02,7.221843661435231598e-03,3.074111998052214113e-06,7.227991885431336340e-03,-5.610394305540555848e-02,-4.292406459163337039e-03,6.070958313361568895e-03,6.937903892343671650e-03,6.932378056805577927e-03,2.310785384400477419e-04
1.199300000000044975e+01,4.094379533706751090e-02,7.152727123478536640e-03,2.761418827026772323e-06,7.158249961132590392e-03,-5.631856337836360638e-02,-4.255263374451148488e-03,6.018757106868394789e-03,6.869384187046039328e-03,6.863953734949429335e-03,2.184900900922329668e-04
1.204299999999997617e+01,4.060150277126491070e-02,7.081849547174972302e-03,2.497448757525014477e-06,7.086844444690021914e-03,-5.653132654708414861e-02,-4.216794357214786668e-03,5.966014530720938069e-03,6.799376124863497350e-03,6.794041684650266831e-03,2.101697057853135612e-04
1.209299999999994846e+01,4.026239469512512409e-02,7.009234299060717634e-03,2.318416367388164581e-06,7.013871131795494304e-03,-5.674216626494477111e-02,-4.175117046012571248e-03,5.910019496817091669e-03,6.727888686448200810e-03,6.722650216091191101e-03,2.001365809433301268e-04
1.214299999999992075e+01,3.992630072942468522e-02,6.934927234950719055e-03,2.242726814597781858e-06,6.939412688579914279e-03,-5.695092211724528397e-02,-4.128680836876853430e-03,5.848263004751545757e-03,6.654943734680953196e-03,6.649800875597937019e-03,1.820758977772214281e-04
1.219299999999989303e+01,3.959275371687048795e-02,6.858981717135051968e-03,2.261495419277839803e-06,6.863504707973607996e-03,-5.715735615908901224e-02,-4.076668848205272817e-03,5.779001207693033534e-03,6.580563730945412047e-03,6.575516215034244751e-03,1.508723301784366765e-04
1.224299999999986532e+01,3.926109164959422360e-02,6.781447704500568469e-03,2.340205280484741438e-06,6.786128115061538200e-03,-5.736118960149916290e-02,-4.019287750323126407e-03,5.701774546145215589e-03,6.504767623554153465e-03,6.499815629749714115e-03,1.041389508889581475e-04
1.229299999999983761e+01,3.893062203921689168e-02,6.702367962167127963e-03,2.431962666508343498e-06,6.707231887500144686e-03,-5.756215398901520786e-02,-3.957797040394756861e-03,5.617653251071256029e-03,6.427577253905223525e-03,6.422721629329009203e-03,4.310525058061762457e-05
1.234299999999980990e+01,3.860080353803032466e-02,6.621780849405649837e-03,2.496312958043089758e-06,6.626773475321735829e-03,-5.776004384103483602e-02,-3.894221458049456231e-03,5.529051730034199863e-03,6.349030510523164840e-03,6.344272821996376974e-03,-2.756727987807047945e-05
1.239299999999978219e+01,3.827138932064604038e-02,6.539726994237670538e-03,2.514705646837491735e-06,6.544756405531345148e-03,-5.795475491393720091e-02,-3.830821504353557061e-03,5.439123654610909450e-03,6.269193681181266936e-03,6.264536111176977583e-03,-1.010310621425056888e-04
1.244299999999975448e+01,3.794248943848374522e-02,6.456257122388969587e-03,2.495693612785319188e-06,6.461248509614539969e-03,-5.814629598915477260e-02,-3.769500152144146955e-03,5.350926745024713570e-03,6.188166146234269638e-03,6.183611274119391564e-03,-1.701088969058251951e-04
1.249299999999972677e+01,3.761453912034253694e-02,6.371439490483105095e-03,2.467932636388619911e-06,6.376375355755882317e-03,-5.833477099676187549e-02,-3.711912058339564453e-03,5.266645709838600579e-03,6.106074782911913648e-03,6.101625299231056877e-03,-2.290770672137929919e-04
1.254200000000069970e+01,3.729470035486070340e-02,6.287099505521517862e-03,2.463948420977617605e-06,6.292027402363472785e-03,-5.851665468762412559e-02,-3.657584071847603570e-03,5.188688494660884630e-03,6.024728942465295070e-03,6.020385162943783959e-03,-2.739656880826784376e-04
1.259200000000067199e+01,3.697064989353213149e-02,6.199914497701486740e-03,2.502730596881397719e-06,6.204919958895249374e-03,-5.869953389121640441e-02,-3.605374810293548570e-03,5.113461023356265407e-03,5.940946030048813165e-03,5.936712115379291430e-03,-3.059614632174936528e-04
1.264200000000064428e+01,3.664965842498501408e-02,6.111748789571316495e-03,2.579410269311403732e-06,6.116907610109939553e-03,-5.887980263173098194e-02,-3.554867301913427601e-03,5.041353786856622547e-03,5.856506843543124279e-03,5.852384119136563000e-03,-3.249943923987963978e-04
1.269200000000061657e+01,3.633238271582543005e-02,6.022793181144136393e-03,2.664459901955893816e-06,6.028122100948048005e-03,-5.905754599682655481e-02,-3.505185708034541225e-03,4.970955491804329891e-03,5.771531141743394683e-03,5.767520085759086403e-03,-3.323673758484396354e-04
1.274200000000058886e+01,3.601942416722954399e-02,5.933272061230718264e-03,2.717813006693882622e-06,5.938707687244105908e-03,-5.923280528222818475e-02,-3.455879141293888290e-03,4.901288294150773356e-03,5.686141013272333344e-03,5.682241197881936733e-03,-3.286235542949265823e-04
1.279200000000056114e+01,3.571137493610101327e-02,5.843437677047276686e-03,2.709270807865393368e-06,5.848856218663007339e-03,-5.940559923929278341e-02,-3.406954429349907422e-03,4.832064839611046984e-03,5.600478827775800909e-03,5.596688934133031181e-03,-3.133098565499939695e-04
1.284200000000053343e+01,3.540885041507475794e-02,5.753561402999838280e-03,2.634908793382083847e-06,5.758831220586602649e-03,-5.957594696076018437e-02,-3.358656069176376227e-03,4.763532645689675347e-03,5.514722275510329508e-03,5.511040160668497639e-03,-2.856873827963079615e-04
1.289200000000050572e+01,3.511247059855757136e-02,5.663923558712842012e-03,2.520228642366189237e-06,5.668964015997574220e-03,-5.974387976421891011e-02,-3.311153490985377628e-03,4.696052041775973344e-03,5.429088558141879385e-03,5.425511354560651721e-03,-2.459440146598784564e-04
1.294200000000047801e+01,3.482278481046516966e-02,5.574803236445291868e-03,2.408005204703970665e-06,5.579619246854699947e-03,-5.990943743876808725e-02,-3.264333500558469145e-03,4.629687843445939345e-03,5.343825154234759477e-03,5.340349393183183371e-03,-1.961518639705236901e-04
1.299200000000045030e+01,3.454017062461919169e-02,5.486468893573912334e-03,2.337571808749575117e-06,5.491144037191411295e-03,-6.007265411379592024e-02,-3.217816932372055076e-03,4.564062564586499754e-03,5.259191286928150376e-03,5.255813049282298532e-03,-1.403412510106041649e-04
1.304199999999997672e+01,3.426475700364359916e-02,5.399169791099361036e-03,2.327001608397870250e-06,5.403823794316156559e-03,-6.023354496041299910e-02,-3.171175268656493355e-03,4.498542938920595258e-03,5.175438083273078624e-03,5.172153184907931495e-03,-8.356676032206376457e-05
1.309199999999994901e+01,3.399641244622062658e-02,5.313128293450482958e-03,2.367231619238627815e-06,5.317862756688960212e-03,-6.039210372384573589e-02,-3.124207749538099061e-03,4.432627430583120989e-03,5.092794298065128449e-03,5.089598504625446329e-03,-3.040803256027959078e-05
1.314199999999992130e+01,3.373480757717535472e-02,5.228533590670892892e-03,2.429599337017780520e-06,5.233392789344928735e-03,-6.054831411132255425e-02,-3.077119958875869019e-03,4.366298721521737550e-03,5.011459878193937935e-03,5.008349120413330829e-03,1.636812317804523415e-05
1.319199999999989359e+01,3.347952722230436440e-02,5.145537968179377322e-03,2.480882714266080169e-06,5.150499733607909886e-03,-6.070217010926626244e-02,-3.030518860482348410e-03,4.300152859686041766e-03,4.931605238240851022e-03,4.928575781319241220e-03,5.639946996435182450e-05
1.324199999999986588e+01,3.323018824031426927e-02,5.064256685484052820e-03,2.497331538087661613e-06,5.069251348560227868e-03,-6.085369605229029588e-02,-2.985244549142385389e-03,4.235261475466573812e-03,4.853372690509432513e-03,4.850421215167323788e-03,9.141529506266762254e-05
1.329199999999983817e+01,3.298652296048793647e-02,4.984771709737098773e-03,2.471985394338519222e-06,4.989715680525775958e-03,-6.100295827974733243e-02,-2.942125815207884132e-03,4.172857705299900383e-03,4.776878011147063334e-03,4.774001590353448357e-03,1.242760183747083447e-04
1.334199999999981046e+01,3.274840693860271712e-02,4.907138448738886452e-03,2.414629875231457457e-06,4.911967708489349375e-03,-6.115006457050764510e-02,-2.901748283969328088e-03,4.113983930646550151e-03,4.702212354280201415e-03,4.699408343290310645e-03,1.578046608431077163e-04
1.339199999999978274e+01,3.251583084296969656e-02,4.831393847430517051e-03,2.347094005910067132e-06,4.836088035442337105e-03,-6.129515198470603110e-02,-2.864286370486890040e-03,4.059203516887278582e-03,4.629445348496657141e-03,4.626711228120839424e-03,1.937813577887929710e-04
1.344199999999975503e+01,3.228883060200725408e-02,4.757564014260039914e-03,2.296695492529216998e-06,4.762157405245098264e-03,-6.143836630323029624e-02,-2.829418201281588829e-03,4.008420425647710172e-03,4.558628875882085076e-03,4.555962092714329476e-03,2.323029869202532704e-04
1.349199999999972732e+01,3.206739662488597431e-02,4.685669798726301190e-03,2.289027321946393221e-06,4.690247853370193773e-03,-6.157983721329429727e-02,-2.796661166429897406e-03,3.960823603080995334e-03,4.489799417329740257e-03,4.487197254601992327e-03,2.715886911466723532e-04
1.354100000000070025e+01,3.185565451559563971e-02,4.617108825208096276e-03,2.338808069940358084e-06,4.621786441347977385e-03,-6.171687361045208320e-02,-2.764525047053578797e-03,3.915889797975414567e-03,4.424293671266273618e-03,4.421751967969650421e-03,3.075847052871113346e-04
1.359100000000067254e+01,3.164463102129686650e-02,4.549096847110050378e-03,2.448828726566826801e-06,4.553994504563184213e-03,-6.185509986280468553e-02,-2.731415750238234876e-03,3.870017668009894697e-03,4.359437162191077270e-03,4.356953969851924680e-03,3.376197640186039107e-04
1.364100000000064483e+01,3.143815733869809864e-02,4.483059800598592805e-03,2.600897840979492121e-06,4.488261596280552178e-03,-6.199167065031652157e-02,-2.696555379328276041e-03,3.822374318311414897e-03,4.296560529006255083e-03,4.294132420472941171e-03,3.569426528935788941e-04
1.369100000000061712e+01,3.123552293070619781e-02,4.418992692413085260e-03,2.761391212086033383e-06,4.424515474837257580e-03,-6.212649841928286065e-02,-2.659325221402805521e-03,3.771686538638062761e-03,4.235610383498043113e-03,4.233233822767018886e-03,3.629426727210040607e-04
1.374100000000058941e+01,3.103594303323884904e-02,4.356874340912332381e-03,2.889999355598596656e-06,4.362654339623529484e-03,-6.225946468035292725e-02,-2.619773446285509136e-03,3.717531927367082913e-03,4.176511075769444477e-03,4.174182570521062924e-03,3.551948272266510854e-04
1.379100000000056170e+01,3.083867676977071481e-02,4.296665780822006737e-03,2.952203082765828999e-06,4.302570186987538653e-03,-6.239045335266713010e-02,-2.578602645348134891e-03,3.660467338758988890e-03,4.119174952232373434e-03,4.116891227428308951e-03,3.356451395566611247e-04
1.384100000000053399e+01,3.064313526858376130e-02,4.238311867918888483e-03,2.930233043255129317e-06,4.244172334005398908e-03,-6.251938348493446540e-02,-2.536961209839446070e-03,3.601864080436845313e-03,4.063514522083731123e-03,4.061272678309538198e-03,3.080706856259220541e-04
1.389100000000050628e+01,3.044894708588864046e-02,4.181745683082157411e-03,2.828083794448641960e-06,4.187401850671054748e-03,-6.264623154542636740e-02,-2.496111803350904539e-03,3.543503172738846161e-03,4.009452115738697427e-03,4.007249734514654882e-03,2.769979773532963482e-04
1.394100000000047856e+01,3.025596332905140448e-02,4.126894417750409660e-03,2.668675295351936496e-06,4.132231768341113921e-03,-6.277103713559384346e-02,-2.457095066291910615e-03,3.487075896168049562e-03,3.956923965902263765e-03,3.954759135669036300e-03,2.464662162068586584e-04
1.399100000000045085e+01,3.006420617270449611e-02,4.073684978264186830e-03,2.484504303744484506e-06,4.078653986871676185e-03,-6.289389188890837090e-02,-2.420502654315203738e-03,3.433764807538927828e-03,3.905878179526473329e-03,3.903749438379542930e-03,2.190656961589017694e-04
1.404099999999997728e+01,2.987378346017961761e-02,4.022047645032429328e-03,2.305567006286385608e-06,4.026658779045001919e-03,-6.301491702162298481e-02,-2.386426824597877479e-03,3.384040591574413639e-03,3.856268384624166653e-03,3.854174601135510001e-03,1.955594571692873332e-04
1.409099999999994957e+01,2.968480187744321902e-02,3.971916748766561589e-03,2.149103992200460904e-06,3.976214956750962794e-03,-6.313423836285281254e-02,-2.354586083638449557e-03,3.337723426797839597e-03,3.808046069391793787e-03,3.805986300609412280e-03,1.751702899881057854e-04
1.414099999999992185e+01,2.949730886840173580e-02,3.923228362680454204e-03,2.014895132875978280e-06,3.927258152946206358e-03,-6.325196766703466977e-02,-2.324562453336521169e-03,3.294259702859360026e-03,3.761154764023163372e-03,3.759128132500836727e-03,1.563736641751103246e-04
1.419099999999989414e+01,2.931128032579562864e-02,3.875916148788641647e-03,1.887952544671861854e-06,3.879692053877985530e-03,-6.336819578970143141e-02,-2.296044919508795183e-03,3.253087353565933468e-03,3.715528550048703259e-03,3.713534168882521354e-03,1.378559276475120696e-04
1.424099999999986643e+01,2.912665166896980309e-02,3.829907280763466745e-03,1.747936070129996692e-06,3.833403152903726557e-03,-6.348299803567680755e-02,-2.268969763222919780e-03,3.213928712127936058e-03,3.671095943882771075e-03,3.669132896916991928e-03,1.192305854932475620e-04
1.429099999999983872e+01,2.894337103121509894e-02,3.785120417427422380e-03,1.581828913993252220e-06,3.788284075255408945e-03,-6.359644652383789065e-02,-2.243489661034736484e-03,3.176875405082171377e-03,3.627787942014149784e-03,3.625855305894836681e-03,1.011905547070633758e-04
1.434099999999981101e+01,2.876144277973000443e-02,3.741466963019096040e-03,1.394321898545892363e-06,3.744255606816187729e-03,-6.370862100688956531e-02,-2.219781883515801416e-03,3.142218471839618166e-03,3.585546614344185118e-03,3.583643498054877360e-03,8.501086966329714689e-05
1.439099999999978330e+01,2.858093344969914532e-02,3.698855624651874521e-03,1.210485233981431666e-06,3.701276595119837396e-03,-6.381961010106529386e-02,-2.197789717258810411e-03,3.110101261281455337e-03,3.544329646810861524e-03,3.542455225025438730e-03,7.162819139027659188e-05
1.444099999999975559e+01,2.840193036788050615e-02,3.657199040148464714e-03,1.068501857148759611e-06,3.659336043862762393e-03,-6.392949958692817347e-02,-2.177034323961420624e-03,3.080172599571036427e-03,3.504107909224801146e-03,3.502261434951616827e-03,6.075852298305839985e-05
1.449099999999972788e+01,2.822446777024662998e-02,3.616420439562188262e-03,1.005293604094887193e-06,3.618431026770378093e-03,-6.403835130312618418e-02,-2.156813886593588955e-03,3.051431273185757718e-03,3.464856901070973577e-03,3.463037695752035384e-03,5.052525379262708626e-05
1.454000000000070081e+01,2.805196087967752952e-02,3.577249790520788380e-03,1.040081046267059181e-06,3.579329952613322444e-03,-6.414403518357136846e-02,-2.135797342292040674e-03,3.022958389170103764e-03,3.427303694892864204e-03,3.425510599630205832e-03,3.812713388477409926e-05
1.459000000000067310e+01,2.787711768961861902e-02,3.538043623526446017e-03,1.171473528031604527e-06,3.540386570582509159e-03,-6.425082505068591132e-02,-2.112700840762931839e-03,2.991974127024580200e-03,3.389873742409902063e-03,3.388106694434992686e-03,1.974926953186320838e-05
1.464000000000064539e+01,2.770307097034365243e-02,3.499577825812030113e-03,1.374839386719980219e-06,3.502327504585470153e-03,-6.435646009272399937e-02,-2.087026770817337114e-03,2.957736825443092223e-03,3.353287747603748373e-03,3.351546184717434877e-03,-6.889935538943004156e-06
1.469000000000061767e+01,2.752933826546486232e-02,3.461830408490465787e-03,1.612627404451105516e-06,3.465055663299367993e-03,-6.446081143126480839e-02,-2.058625786941523355e-03,2.919625778975844677e-03,3.317483792820125066e-03,3.315767233210583937e-03,-4.256796821684148701e-05
1.474000000000058996e+01,2.735545190453051237e-02,3.424783786498415260e-03,1.847108091384825370e-06,3.428478002681184696e-03,-6.456374272061182751e-02,-2.027901922369026999e-03,2.877841283016164663e-03,3.282401132215011837e-03,3.280709238451458808e-03,-8.607905203186080813e-05
1.479000000000056225e+01,2.718105145221251864e-02,3.388420571002697008e-03,2.049703585210223226e-06,3.392519978173117248e-03,-6.466513781673022265e-02,-1.995665350521531704e-03,2.833285273663087040e-03,3.247986390367258065e-03,3.246319033256180910e-03,-1.345731238789049915e-04
1.484000000000053454e+01,2.700594858735801476e-02,3.352720998583255587e-03,2.204079431933146791e-06,3.357129157447121676e-03,-6.476492108425624394e-02,-1.962922472974448860e-03,2.787287101195481086e-03,3.214195255543627911e-03,3.212552549428558234e-03,-1.842550069782903179e-04
1.489000000000050683e+01,2.683015498072077384e-02,3.317662093071871692e-03,2.303677811862061157e-06,3.322269448695595959e-03,-6.486306720790491198e-02,-1.930690565022889901e-03,2.741308183276740165e-03,3.180990092088598759e-03,3.179372379674040225e-03,-2.311155690097687720e-04
1.494000000000047912e+01,2.665387828904055081e-02,3.283218350768653346e-03,2.347224593152639052e-06,3.287912799954958651e-03,-6.495960173615600297e-02,-1.899881990238215176e-03,2.696726181748194603e-03,3.148336409753708671e-03,3.146744189755729289e-03,-2.714608894874268085e-04
1.499000000000045141e+01,2.647749812009975515e-02,3.249363627926729614e-03,2.336011865628722812e-06,3.254035651657986861e-03,-6.505459583566786108e-02,-1.871248475211433407e-03,2.654721672871022866e-03,3.116201515391759953e-03,3.114635324482980996e-03,-3.021999184475926761e-04
1.503999999999997783e+01,2.630153134823728922e-02,3.216073761405215201e-03,2.274367998928126552e-06,3.220622497403071664e-03,-6.514815825942754657e-02,-1.845347593080105862e-03,2.616224306699318613e-03,3.084556610898633779e-03,3.083016885542550368e-03,-3.210053808697103570e-04
1.508999999999995012e+01,2.612658959330558042e-02,3.183329229030608647e-03,2.171511887113000452e-06,3.187672252804834693e-03,-6.524042563908150072e-02,-1.822508004282085998e-03,2.581865983680705929e-03,3.053380596188956780e-03,3.051867545313427001e-03,-3.264708254698713680e-04
1.513999999999992241e+01,2.595332850001545733e-02,3.151117028119701166e-03,2.041552641163953932e-06,3.155200133402028938e-03,-6.533155103929555452e-02,-1.802807797198657802e-03,2.551933625509470328e-03,3.022662267644136199e-03,3.021175782941488194e-03,-3.182626915137036494e-04
1.518999999999989470e+01,2.578239220443546975e-02,3.119431111565158354e-03,1.899978980011169403e-06,3.123231069525180502e-03,-6.542169142915543745e-02,-1.786102038679894923e-03,2.526365213425057175e-03,2.992398767446097403e-03,2.990938387765438525e-03,-2.971382455161902911e-04
1.523999999999986699e+01,2.561436347344379569e-02,3.088271192081066402e-03,1.758280080078067974e-06,3.091787752241222358e-03,-6.551099653108938270e-02,-1.772116272232709478e-03,2.504836361952845168e-03,2.962591092973292789e-03,2.961156027082201009e-03,-2.647025070823961069e-04
1.528999999999983928e+01,2.544973277495131067e-02,3.057640316886280161e-03,1.620552784430310131e-06,3.060881422455140853e-03,-6.559960234470096907e-02,-1.760573867227587137e-03,2.486929494190709758e-03,2.933239821584382803e-03,2.931829022290222131e-03,-2.229311898929115323e-04
1.533999999999981156e+01,2.528889296658013916e-02,3.027542041947433628e-03,1.485137221087117551e-06,3.030512316389608052e-03,-6.568763103806229964e-02,-1.751286224945663127e-03,2.472305523771604376e-03,2.904344094410521177e-03,2.902956367947137108e-03,-1.736777371389410169e-04
1.538999999999978385e+01,2.513215276716876043e-02,2.997978089968533592e-03,1.350943547930433030e-06,3.000679977064394256e-03,-6.577519534930953427e-02,-1.744141151257395331e-03,2.460769650207769374e-03,2.875904437976315679e-03,2.874538566322003014e-03,-1.184522333026456997e-04
1.543999999999975614e+01,2.497975033575227516e-02,2.968947049309067238e-03,1.224568466645001885e-06,2.971396186242357320e-03,-6.586240240687235570e-02,-1.738980014477218465e-03,2.452169968418158302e-03,2.847926986861682407e-03,2.846581839222193412e-03,-5.863056596884524155e-05
1.548999999999972843e+01,2.483184703703637461e-02,2.940444143761775011e-03,1.123052017809488211e-06,2.942690247797394125e-03,-6.594935140759616843e-02,-1.735455479660759359e-03,2.446168458670453048e-03,2.820425200298545213e-03,2.819099814510616763e-03,4.014518896972626119e-06
1.553900000000070136e+01,2.469131654561735126e-02,2.913016249868021715e-03,1.069703772881458723e-06,2.915155657413784438e-03,-6.603438872610123411e-02,-1.732831737673984395e-03,2.442089431628202949e-03,2.793951558736107541e-03,2.792644808888026381e-03,6.557486431544247885e-05
1.558900000000067365e+01,2.455231765670108646e-02,2.885533761131043630e-03,1.080166805832858719e-06,2.887694094742709449e-03,-6.612103031298488531e-02,-1.730117191059825279e-03,2.438570180754241149e-03,2.767438052359006990e-03,2.766149785184800723e-03,1.249811959105579602e-04
1.563900000000064594e+01,2.441746237743431039e-02,2.858548680115997193e-03,1.158539893327215795e-06,2.860865759902651417e-03,-6.620753617253782863e-02,-1.726271413727677694e-03,2.434199563951783447e-03,2.741428997224769088e-03,2.740158868433379812e-03,1.768928047272195396e-04
1.568900000000061823e+01,2.428625657034332377e-02,2.832044589716284193e-03,1.286495651358455329e-06,2.834617581019000920e-03,-6.629384974322416468e-02,-1.720417737552780478e-03,2.427538786175778909e-03,2.715904252894236256e-03,2.714652085584976296e-03,2.178049727032203961e-04
1.573900000000059052e+01,2.415807018937694839e-02,2.806000327032542440e-03,1.429686059005632541e-06,2.808859699150553779e-03,-6.637987063010175603e-02,-1.712105104339894587e-03,2.417614798667066297e-03,2.690826246755932856e-03,2.689592006146372238e-03,2.458169662803105326e-04
1.578900000000056281e+01,2.403223464566691878e-02,2.780388881108641734e-03,1.550571531646626211e-06,2.783490024171934862e-03,-6.646547588531870332e-02,-1.701371943739592900e-03,2.404146432720527179e-03,2.666148179936281282e-03,2.664931955915102006e-03,2.611682641953647944e-04
1.583900000000053510e+01,2.390814698427118010e-02,2.755177145359754762e-03,1.622945456958939650e-06,2.758423036273672732e-03,-6.655054448250563581e-02,-1.688615416296327353e-03,2.387491119486419289e-03,2.641824399170846632e-03,2.640626391926958853e-03,2.659938259742945614e-04
1.588900000000050738e+01,2.378534296516683286e-02,2.730327055042511622e-03,1.640849257721231280e-06,2.733608753557954102e-03,-6.663497525332040539e-02,-1.674338978646478784e-03,2.368348006281632053e-03,2.617817767235106757e-03,2.616638265293699459e-03,2.634075318847476244e-04
1.593900000000047967e+01,2.366351584648032289e-02,2.705798235893787720e-03,1.617838684814171382e-06,2.709033913263415860e-03,-6.671869220225268293e-02,-1.658907917648586722e-03,2.347376078643103724e-03,2.594101117163527710e-03,2.592940457149922259e-03,2.563488890146500289e-04
1.598900000000045196e+01,2.354248268188507270e-02,2.681551794049580762e-03,1.577926362066742471e-06,2.684707646773714165e-03,-6.680163759813506630e-02,-1.642425105212688263e-03,2.324915279727906951e-03,2.570653704901592392e-03,2.569512208237566438e-03,2.467059469042339544e-04
1.603900000000004766e+01,2.342212147231765434e-02,2.657554470528492377e-03,1.543689547906327185e-06,2.660641849624304986e-03,-6.688375885339503668e-02,-1.624763792269736133e-03,2.300924337247538688e-03,2.547456452204863424e-03,2.546334343768079465e-03,2.350327095961348442e-04
1.608900000000010877e+01,2.330230996263527379e-02,2.633782212986734029e-03,1.527680334695927801e-06,2.636837573656126022e-03,-6.696499704300862277e-02,-1.605709646790556746e-03,2.275123121527903615e-03,2.524489944976121645e-03,2.523387268458673893e-03,2.208485802720492393e-04
1.613900000000016988e+01,2.318288866849066085e-02,2.610222331538486484e-03,1.530462141949837963e-06,2.613283255822385943e-03,-6.704528252534824873e-02,-1.585119286067476849e-03,2.247227143671878726e-03,2.501736761293964564e-03,2.500653311527790360e-03,2.032403888177082400e-04
1.618900000000023098e+01,2.306365407694067546e-02,2.586873742491492718e-03,1.544437987469173913e-06,2.589962618466431186e-03,-6.712453848965171943e-02,-1.563016506514224848e-03,2.217140101127757466e-03,2.479186511149961310e-03,2.478121802070723870e-03,1.814204786454784847e-04
1.623900000000029209e+01,2.294437346863174507e-02,2.563745241149020544e-03,1.559745112789616426e-06,2.566864731374599636e-03,-6.720268931497752618e-02,-1.539602193643469256e-03,2.185026746981736517e-03,2.456840062014522489e-03,2.455793340480315334e-03,1.550270173754469385e-04
1.628900000000035320e+01,2.282480772301012997e-02,2.540852164508284727e-03,1.568345139799577748e-06,2.543988854787883769e-03,-6.727966942465979372e-02,-1.515209794129925881e-03,2.151276285179381555e-03,2.434709885328513804e-03,2.433680189031368814e-03,1.241680273231415463e-04
1.633900000000041430e+01,2.270473298695193515e-02,2.518212125621524175e-03,1.564659698399435909e-06,2.521341445018322833e-03,-6.735542991436638260e-02,-1.490260776273854637e-03,2.116427404036975903e-03,2.412815825676804717e-03,2.411802072681934039e-03,8.936139725560819712e-05
1.638900000000047541e+01,2.258396040660190507e-02,2.495840673332388147e-03,1.543912671078964925e-06,2.498928498674546188e-03,-6.742994295318016640e-02,-1.465255042132781581e-03,2.081126561882554356e-03,2.391178282454874474e-03,2.390179374238337456e-03,5.152647566510947446e-05
1.643900000000053652e+01,2.246235809951430823e-02,2.473747724832137118e-03,1.500823168888049743e-06,2.476749371169913259e-03,-6.750320570528689501e-02,-1.440789360243515185e-03,2.046140795305295690e-03,2.369812147673270100e-03,2.368827068195322651e-03,1.206436648425086324e-05
1.648900000000059762e+01,2.233987764609336041e-02,2.451935434565081975e-03,1.430611404279944159e-06,2.454796657373642041e-03,-6.757524517329915881e-02,-1.417564865169356359e-03,2.012386822172913207e-03,2.348724146178198403e-03,2.347752044391886693e-03,-2.707147395631808956e-05
1.653900000000004766e+01,2.221658070643944133e-02,2.430397845971575717e-03,1.332112110047375412e-06,2.433062070191670343e-03,-6.764612341655684702e-02,-1.396345189588713443e-03,1.980913203666792577e-03,2.327914060859178312e-03,2.326954309975510105e-03,-6.345910216898523030e-05
1.658900000000010877e+01,2.209265569796385609e-02,2.409122305003300046e-03,1.210792319798574086e-06,2.411543889642897044e-03,-6.771594067603636802e-02,-1.377858364788856708e-03,1.952798429094809111e-03,2.307378149934202760e-03,2.306430381118510821e-03,-9.451311269792813253e-05
1.663900000000016988e+01,2.196841486304672991e-02,2.388092284764632960e-03,1.079159250179591064e-06,2.390250603264992228e-03,-6.778483359427589505e-02,-1.362674292158527756e-03,1.928984547585941775e-03,2.287112269887982621e-03,2.286176380177178374e-03,-1.179327019751173929e-04
1.668900000000023098e+01,2.184426905068798802e-02,2.367291036473336170e-03,9.537261813429499501e-07,2.369198488836021885e-03,-6.785296730888390471e-02,-1.351106382150871416e-03,1.910110739595421384e-03,2.267113210193931992e-03,2.266189345234915359e-03,-1.321123268987050030e-04
1.673900000000029209e+01,2.172068662061574229e-02,2.346705357413830881e-03,8.501315584750608009e-07,2.348405620530780863e-03,-6.792052262799153084e-02,-1.343168988208766606e-03,1.896410665131145973e-03,2.247378594292950317e-03,2.246467107405735603e-03,-1.363542513758985743e-04
1.678900000000035320e+01,2.159814788610776859e-02,2.326328744447761152e-03,7.792593667197519342e-07,2.327887263181200629e-03,-6.798768107740205124e-02,-1.338586451263308955e-03,1.887694006425453359e-03,2.227906825740122096e-03,2.227008216645990149e-03,-1.308492775435601493e-04
1.683900000000041430e+01,2.147710445645996391e-02,2.306163283596239771e-03,7.463220220271102470e-07,2.307655927640294043e-03,-6.805461039996529848e-02,-1.336823813654107202e-03,1.883382624503814615e-03,2.208698085407746238e-03,2.207812924746297735e-03,-1.165271141451979501e-04
1.688900000000047541e+01,2.135794613426823460e-02,2.286219825187655978e-03,7.526753131830676746e-07,2.287725175814022197e-03,-6.812145159064808553e-02,-1.337111723492299259e-03,1.882553843859669776e-03,2.189755907098859394e-03,2.188884755842918084e-03,-9.492125564482566992e-05
1.693900000000053652e+01,2.124097218802091513e-02,2.266516304771432153e-03,7.984143499062691514e-07,2.268113133471244894e-03,-6.818830717682278220e-02,-1.338462664398106308e-03,1.883966575038438463e-03,2.171087778130034729e-03,2.170231112797025956e-03,-6.812522680708225952e-05
1.698900000000059762e+01,2.112636298324524833e-02,2.247074442252559173e-03,8.836632841266928496e-07,2.248841768820812690e-03,-6.825523031004276930e-02,-1.339700689421433229e-03,1.886086520556403464e-03,2.152703415538671783e-03,2.151861569723500286e-03,-3.880246099475502959e-05
1.703900000000004766e+01,2.101415213229970713e-02,2.227915399620500336e-03,1.007668616551828391e-06,2.229930736853603934e-03,-6.832221534451310418e-02,-1.339533972240542371e-03,1.887152122014789128e-03,2.134610614259486484e-03,2.133783744155617976e-03,-1.013639152572505821e-05
1.708900000000010877e+01,2.090420519170260727e-02,2.209055217105276598e-03,1.166303202571881418e-06,2.211387823510420434e-03,-6.838919204312521316e-02,-1.336685224247489718e-03,1.885316826790160152e-03,2.116809940554331779e-03,2.115998017345448005e-03,1.438658413738320616e-05
1.713900000000016988e+01,2.079621456635239243e-02,2.190500927112671095e-03,1.349511167164201483e-06,2.193199949446999596e-03,-6.845602630433766933e-02,-1.330068728522855112e-03,1.878871566593727938e-03,2.099290273681211124e-03,2.098493100319995686e-03,3.139468852480609644e-05
1.718900000000023098e+01,2.068971939047729858e-02,2.172248149808635002e-03,1.540290330343236348e-06,2.175328730469321559e-03,-6.852252974076389336e-02,-1.318977825393639110e-03,1.866512254249786881e-03,2.082027032981005697e-03,2.081244278266529933e-03,3.818512325194979866e-05
1.723900000000029209e+01,2.058415378125684134e-02,2.154280713507337585e-03,1.716187103083848735e-06,2.157713087713505201e-03,-6.858847863203365591e-02,-1.303233579451130086e-03,1.847588491906531618e-03,2.064984058498997056e-03,2.064215299061453440e-03,3.327474286180641817e-05
1.728900000000035320e+01,2.047891884824970532e-02,2.136572448600214912e-03,1.853272010499398354e-06,2.140278992621213756e-03,-6.865364031100629205e-02,-1.283249245388015441e-03,1.822262584252082101e-03,2.048118903807829606e-03,2.047363665070031993e-03,1.677872727576840787e-05
1.733900000000041430e+01,2.037346603152539321e-02,2.119090841222825029e-03,1.931462057986556170e-06,2.122953765338798319e-03,-6.871780277327577124e-02,-1.259986249680503751e-03,1.791526078039574468e-03,2.031390108754930514e-03,2.030647898992913539e-03,-9.517398037562639203e-06
1.738900000000047541e+01,2.026737480730336424e-02,2.101801808556406654e-03,1.939224737273757926e-06,2.105680258030954207e-03,-6.878080208575987342e-02,-1.234810462163605377e-03,1.757061200107540430e-03,2.014764216383643693e-03,2.014034552111749598e-03,-4.243507229707130013e-05
1.743900000000053652e+01,2.016040886224453044e-02,2.084674596086469583e-03,1.875650742595978452e-06,2.088425897571661617e-03,-6.884254260886812915e-02,-1.209290435822595045e-03,1.720984664540207857e-03,1.998220296686704488e-03,1.997502720987575156e-03,-7.794901167105481058e-05
1.748900000000059762e+01,2.005254169282014859e-02,2.067685790014585964e-03,1.748988317602230449e-06,2.071183766649790405e-03,-6.890300713065933280e-02,-1.184995518097298238e-03,1.685549791346820049e-03,1.981750794034143563e-03,1.981044890502028834e-03,-1.118234086222076476e-04
1.753900000000004766e+01,1.994395235885181028e-02,2.050821695427781314e-03,1.572649392400973547e-06,2.053966994212583306e-03,-6.896225690656354601e-02,-1.163339914123894632e-03,1.652887097205105746e-03,1.965359294127068043e-03,1.964664697602297189e-03,-1.401451831668774385e-04
1.758900000000010877e+01,1.983499978355461255e-02,2.034078768176895285e-03,1.361222233364960937e-06,2.036801212643625340e-03,-6.902042390226981183e-02,-1.145484188337085943e-03,1.624827177938261043e-03,1.949057280637698760e-03,1.948373683122903936e-03,-1.596517646918761929e-04
1.763900000000016988e+01,1.972618546551010640e-02,2.017462260706263683e-03,1.128896382733950563e-06,2.019720053471731405e-03,-6.907769811168673613e-02,-1.132270964044616596e-03,1.602794287310847039e-03,1.932862035317088915e-03,1.932189183562312224e-03,-1.678909198616174527e-04
1.768900000000023098e+01,1.961810981727725792e-02,2.000983607701701476e-03,8.908039903724891747e-07,2.002765215682446396e-03,-6.913431165988903615e-02,-1.124161562378891976e-03,1.587722995623443243e-03,1.916796373358686974e-03,1.916134055312237973e-03,-1.633407259673668333e-04
1.773900000000029209e+01,1.951142110560006790e-02,1.984657255255036206e-03,6.654513985377536983e-07,1.985988158052111926e-03,-6.919051973800804944e-02,-1.121162016078664858e-03,1.579959960017743173e-03,1.900888981222468828e-03,1.900237001783763174e-03,-1.455915266360213950e-04
1.778900000000035320e+01,1.940675380834118446e-02,1.968497625473405750e-03,4.754251938601515247e-07,1.969448475861126056e-03,-6.924657783881205120e-02,-1.122762901351897005e-03,1.579159862040442402e-03,1.885173234670372948e-03,1.884531385435881832e-03,-1.155707219919650943e-04
1.783900000000041430e+01,1.930465753178581614e-02,1.952516761826927124e-03,3.446441840496328796e-07,1.953206050195026387e-03,-6.930271598387971466e-02,-1.127939395323139136e-03,1.584231746420965582e-03,1.869683208129761494e-03,1.869051238507255441e-03,-7.567121402968756945e-05
1.788900000000047541e+01,1.920552576617380949e-02,1.936722989039044987e-03,2.927542519667006895e-07,1.937308497542978387e-03,-6.935911295364594054e-02,-1.135248151057089306e-03,1.593402188771757830e-03,1.854447503238374970e-03,1.853825100366935383e-03,-2.961892389735586062e-05
1.793900000000053652e+01,1.910954000593840379e-02,1.921120698051348398e-03,3.291772507929748980e-07,1.921779052552934422e-03,-6.941587536119886437e-02,-1.143020923367312532e-03,1.604425181180057971e-03,1.839483145343913384e-03,1.838869927762906784e-03,1.799349204174197799e-05
1.798900000000059762e+01,1.901664451837926234e-02,1.905711156680894424e-03,4.496461502708970349e-07,1.906610448981436220e-03,-6.947302640736729984e-02,-1.149613407788618261e-03,1.614907486212496324e-03,1.824792076515670530e-03,1.824187603001698821e-03,6.242876785536350011e-05
1.803900000000004766e+01,1.892655972245756504e-02,1.890494057698553776e-03,6.367755816910389386e-07,1.891767608861935840e-03,-6.953050707775609851e-02,-1.153644629157935062e-03,1.622668321456349674e-03,1.810361645061459891e-03,1.809765436806152518e-03,9.958567196334179746e-05
1.808900000000010877e+01,1.883883117819028924e-02,1.875469362461713255e-03,8.642463896990845116e-07,1.877197855241111374e-03,-6.958818930921406576e-02,-1.154168104092445071e-03,1.626039583220539051e-03,1.796168712248176350e-03,1.795580284103445593e-03,1.266163071457064874e-04
1.813900000000016988e+01,1.875290171365838129e-02,1.860638918550576925e-03,1.102651532067150644e-06,1.862844221614711176e-03,-6.964589771441875854e-02,-1.150745272083512297e-03,1.624040621644114212e-03,1.782185556936962843e-03,1.781604451974993456e-03,1.422333766976771662e-04
1.818900000000023098e+01,1.866819014101454496e-02,1.846007374818252810e-03,1.324691863312595835e-06,1.848656758544877906e-03,-6.970343497802300448e-02,-1.143427510540130816e-03,1.616412031555973343e-03,1.768385346014613802e-03,1.767811167029837652e-03,1.466880851477022729e-04
1.823900000000029209e+01,1.858416214434065183e-02,1.831582108076155449e-03,1.508267267567254766e-06,1.834598642611289920e-03,-6.976060635355008088e-02,-1.132677353260228698e-03,1.603538877481699336e-03,1.754745646984698718e-03,1.754178079172195176e-03,1.415097911223150680e-04
1.828900000000035320e+01,1.850038491012906405e-02,1.817372167487154178e-03,1.637453331575613946e-06,1.820647074150305361e-03,-6.981724022121316153e-02,-1.119262931651174818e-03,1.586313947539322398e-03,1.741249772005477609e-03,1.740688592726046197e-03,1.291402656033164404e-04
1.833900000000041430e+01,1.841656309029663860e-02,1.803386531892215306e-03,1.702464205168626121e-06,1.806791460302552450e-03,-6.987320336779578867e-02,-1.104145970190800264e-03,1.565982006842212828e-03,1.727886836483857099e-03,1.727331910650559653e-03,1.125618118804205808e-04
1.838900000000047541e+01,1.833255682648649021e-02,1.789632151671524283e-03,1.699851999895701200e-06,1.793031855671315756e-03,-6.992841066630539615e-02,-1.088366147053767500e-03,1.543980450129529922e-03,1.714651682413282979e-03,1.714102944868132637e-03,9.494772217592939282e-05
1.843900000000053652e+01,1.824838239814997876e-02,1.776112255117843130e-03,1.633426517669738629e-06,1.779379108153182577e-03,-6.998282897365815103e-02,-1.072916549079504451e-03,1.521771284371760185e-03,1.701545232119201518e-03,1.701002660801476975e-03,7.930977327068441853e-05
1.848900000000059762e+01,1.816419449757901428e-02,1.762825265243948532e-03,1.515288093268152025e-06,1.765855841430484735e-03,-7.003647480111219181e-02,-1.058611662288475464e-03,1.500658393865551485e-03,1.688574898440754713e-03,1.688038483700436687e-03,6.811586418671480413e-05
1.853900000000004766e+01,1.808024891501452264e-02,1.749764478194818385e-03,1.365654279280119474e-06,1.752495786753378556e-03,-7.008940538422603339e-02,-1.045966130471641256e-03,1.481602730663669374e-03,1.675754026622809645e-03,1.675223742427474740e-03,6.290002750581752671e-05
1.858900000000010877e+01,1.799684731209090852e-02,1.736918483427757733e-03,1.210276796967596420e-06,1.739339037021692905e-03,-7.014170369074967937e-02,-1.035117967001908997e-03,1.465073866878657946e-03,1.663099416095085601e-03,1.662575197840658690e-03,6.395409077927478121e-05
1.863900000000016988e+01,1.791427147185712179e-02,1.724272201590402141e-03,1.075228976640229395e-06,1.726422659543682498e-03,-7.019345958909983807e-02,-1.025831711148751050e-03,1.450991024622764981e-03,1.650626815945488782e-03,1.650108547424340190e-03,7.022935368291926368e-05
1.868900000000023098e+01,1.783272048471972945e-02,1.711808371100228014e-03,9.803013024125078195e-07,1.713768973705053064e-03,-7.024475117465733831e-02,-1.017598460889423831e-03,1.438795398670113289e-03,1.638345542831962142e-03,1.637833052132983257e-03,7.955092031563089578e-05
1.873900000000029209e+01,1.775226717563446049e-02,1.699509294836963526e-03,9.334287060941485383e-07,1.701376152249151757e-03,-7.029563109770187168e-02,-1.009814660884887335e-03,1.427655465024643472e-03,1.626254359057850664e-03,1.625747421015794362e-03,8.914992712827994712e-05
1.878900000000035320e+01,1.767284685588159029e-02,1.687358636996701177e-03,9.286964747500731045e-07,1.689216029946201229e-03,-7.034612183074617775e-02,-1.001985182912276196e-03,1.416752084687949650e-03,1.614340777873247935e-03,1.613839119941101697e-03,9.638480913427752812e-05
1.883900000000041430e+01,1.759428204382860322e-02,1.675343035239415046e-03,9.491947933987705258e-07,1.677241424826212508e-03,-7.039622108989185278e-02,-9.938785818685079258e-04,1.405547707791295455e-03,1.602584757956272178e-03,1.602088067447897304e-03,9.941917072078231010e-05
1.888900000000047541e+01,1.751633447391722290e-02,1.663453284017953103e-03,9.738059185966817439e-07,1.665400895855146399e-03,-7.044591501898533892e-02,-9.855765835619257221e-04,1.393940130755283099e-03,1.590965764265407428e-03,1.590473696906652412e-03,9.761552116257994930e-05
1.893900000000053652e+01,1.743876603483943827e-02,1.651684874927626277e-03,9.850833563833227237e-07,1.653655041640392925e-03,-7.049519384816349543e-02,-9.774022968744011924e-04,1.382244218372104174e-03,1.579470447755919067e-03,1.578982639101704543e-03,9.151050011788984648e-05
1.898900000000059762e+01,1.736138802911335946e-02,1.640037761461611435e-03,9.748689116119935473e-07,1.641987499284835398e-03,-7.054406396300727522e-02,-9.697621237165861188e-04,1.371016560830160599e-03,1.568097746857333857e-03,1.567613828056792008e-03,8.241205466453736513e-05
1.903900000000004766e+01,1.728408448126393313e-02,1.628515342553765385e-03,9.455351874082134928e-07,1.630406412928581779e-03,-7.059255206919257120e-02,-9.629691697720543135e-04,1.360802231962052146e-03,1.556859352842033650e-03,1.556378970706047415e-03,7.181268609770010672e-05
1.908900000000010877e+01,1.720680683489292373e-02,1.617122807989084194e-03,9.070044919215397067e-07,1.618936816972927316e-03,-7.064070052768123276e-02,-9.571155032605487131e-04,1.351907177123634835e-03,1.545775586640876819e-03,1.545298425795960844e-03,6.086594867237548614e-05
1.913900000000016988e+01,1.712954840823567929e-02,1.605865125276725565e-03,8.716410017406131240e-07,1.607608407280206693e-03,-7.068855630284431868e-02,-9.520303771092831222e-04,1.344275000379212964e-03,1.534868638103828453e-03,1.534394441712497214e-03,5.010579180244545747e-05
1.918900000000023098e+01,1.705231243457864740e-02,1.594745038125623595e-03,8.496905621118715135e-07,1.596444419249847327e-03,-7.073615782169984101e-02,-9.473207364140781312e-04,1.337491375161702382e-03,1.524155862686801029e-03,1.523684448300367507e-03,3.944917226038017609e-05
1.923900000000029209e+01,1.697508595364013995e-02,1.583761466213534945e-03,8.470476302163522095e-07,1.585455561473967734e-03,-7.078352385852060280e-02,-9.424606647445293861e-04,1.330885359456230590e-03,1.513645240548181945e-03,1.513176509104637545e-03,2.839397963684785265e-05
1.928900000000035320e+01,1.689782559111041929e-02,1.572908633315706116e-03,8.655394024545897794e-07,1.574639712120615371e-03,-7.083064689175788686e-02,-9.368892843208616620e-04,1.323670051271076242e-03,1.503333769536476568e-03,1.502867707143115943e-03,1.626887898177529527e-05
1.933900000000041430e+01,1.682045451486388968e-02,1.562176111842260686e-03,9.046281919141054336e-07,1.563985368226088885e-03,-7.087749135597398720e-02,-9.300892456020905773e-04,1.315070963735231373e-03,1.493208310873942466e-03,1.492744984225456836e-03,2.419477972584463334e-06
1.938900000000047541e+01,1.674286597827185849e-02,1.551549780961449746e-03,9.630153623161755491e-07,1.553475811686082187e-03,-7.092399581825414856e-02,-9.216387358701288437e-04,1.304417189760412018e-03,1.483247760582829828e-03,1.482787307008664101e-03,-1.370829709577985884e-05
1.943900000000053652e+01,1.666492898342950002e-02,1.541013494636167894e-03,1.039074131920468801e-06,1.543091642900008744e-03,-7.097007775504771132e-02,-9.112465443894511574e-04,1.291199274159989452e-03,1.473425458876975258e-03,1.472968071673345057e-03,-3.255133446247805885e-05
1.948900000000059762e+01,1.658649457855349355e-02,1.530551096550938472e-03,1.129970578218052729e-06,1.532811037707374575e-03,-7.101564008226723956e-02,-8.987845344342653081e-04,1.275113810553966638e-03,1.463711261379130714e-03,1.463257170572080258e-03,-5.440662547616181106e-05
1.953900000000004766e+01,1.650740470834082332e-02,1.520148347712634756e-03,1.230246679846738304e-06,1.522608841072328268e-03,-7.106057930898845854e-02,-8.843241899636773012e-04,1.256112061074150278e-03,1.454073337101025000e-03,1.453622786201767218e-03,-7.934705191758180366e-05
1.958900000000010877e+01,1.642750698403047660e-02,1.509794373995447308e-03,1.331056767562733784e-06,1.512456487530572683e-03,-7.110479551848669644e-02,-8.681698014701359333e-04,1.234452463780204160e-03,1.444480155595926707e-03,1.444033376112303793e-03,-1.070752822597804770e-04
1.963900000000016988e+01,1.634667716185192465e-02,1.499482384587162362e-03,1.420915494051063918e-06,1.502324215575264431e-03,-7.114820400856025628e-02,-8.508702533827776403e-04,1.210737072316535930e-03,1.434903023578184503e-03,1.434460210845447036e-03,-1.367740506074544948e-04
1.968900000000023098e+01,1.626484737444560888e-02,1.489209612403316228e-03,1.487902091526367705e-06,1.492185416586368956e-03,-7.119074752122944716e-02,-8.331923759631130327e-04,1.185903979783440015e-03,1.425318982328608718e-03,1.424880277390684971e-03,-1.670351736553191580e-04
1.973900000000029209e+01,1.618203455845272296e-02,1.478976619231119841e-03,1.522340140514815551e-06,1.482021299512149490e-03,-7.123240714002765372e-02,-8.160521799095451058e-04,1.161158815439356255e-03,1.415713271822152978e-03,1.415278753763426090e-03,-1.959218907589692132e-04
1.978900000000035320e+01,1.609836236359804204e-02,1.468786234402297188e-03,1.518658092022870295e-06,1.471823550586342936e-03,-7.127320974902318085e-02,-8.004181771593887277e-04,1.137853031588312780e-03,1.406080395940844871e-03,1.405650086985767806e-03,-2.211560516507311044e-04
1.983900000000041430e+01,1.601407185679135092e-02,1.458642429230859634e-03,1.475676676873108435e-06,1.461593782584605806e-03,-7.131323065788119919e-02,-7.872117933328908173e-04,1.117339514304929986e-03,1.396423313982899728e-03,1.395997196326287425e-03,-2.403645465434933422e-04
1.988900000000047541e+01,1.592952016903807777e-02,1.448549379257557798e-03,1.395627620520852689e-06,1.451340634498599460e-03,-7.135259124754789184e-02,-7.772261189832812374e-04,1.100841754124483752e-03,1.386751198828235429e-03,1.386329238794062379e-03,-2.513067448087114193e-04
1.993900000000053652e+01,1.584516926316862848e-02,1.438510865361198330e-03,1.283058248414225581e-06,1.441076981858026860e-03,-7.139145255349710339e-02,-7.710682559282657465e-04,1.089357075664453434e-03,1.377076954597028892e-03,1.376659127454171261e-03,-2.520451384791086089e-04
1.998900000000059762e+01,1.576156721264852789e-02,1.428530050966523223e-03,1.144778579368474729e-06,1.430819608125260276e-03,-7.143000596629356380e-02,-7.710682559282657465e-04,1.083587974786455336e-03,1.367415719320642844e-03,1.367002027774211507e-03,-2.410850832543042887e-04


==> figs/data/bgktgv-M1p0-Re1600-p3-n128-post.csv <==
t,ke,sol,dil,dis,h,dhdt,cfflogf,flogfgrcptau,cfflogfg,pdiv
5.000000000000003747e-02,1.249823623486870927e-01,4.688592020719961444e-04,1.072833159100202360e-07,4.690737687038161767e-04,0.000000000000000000e+00,-4.042119963099107894e-04,5.110149819799056576e-04,4.608739349141344351e-04,4.608706272612594240e-04,2.100600560954104395e-04
1.000000000000000749e-01,1.249746659979067837e-01,4.693568215620387606e-04,4.197815245423345368e-07,4.701963846111234220e-04,-2.021059981549555573e-05,-4.877546906367766287e-04,6.279885179824274636e-04,4.616375934114914253e-04,4.616316728524174988e-04,4.174120645085813998e-04
1.500000000000001055e-01,1.249771219561808672e-01,4.702411483341565755e-04,9.079761356629932983e-07,4.720571006054825598e-04,-4.459833434733440072e-05,-5.728738921195736375e-04,7.465137538666331537e-04,4.629427836820455139e-04,4.629342549771077561e-04,6.189023791508610484e-04
2.000000000000001499e-01,1.249894271939267915e-01,4.715063269891664379e-04,1.531674494134269439e-06,4.745696759774349865e-04,-7.324202895331310970e-05,-6.609776032640011286e-04,8.680954721419747565e-04,4.647499873748725421e-04,4.647388450709013532e-04,8.142529573137362135e-04
2.500000000000001665e-01,1.250113405581178283e-01,4.731436530871223388e-04,2.250888168091540312e-06,4.776454294233054118e-04,-1.062909091165131770e-04,-7.539881033213895623e-04,9.951575253326786028e-04,4.670189713503340224e-04,4.670051878697671524e-04,1.005573672400747768e-03
3.000000000000002109e-01,1.250427788944840357e-01,4.751412380557874272e-04,3.037503291732652909e-06,4.812162446392527254e-04,-1.439903142825826876e-04,-8.538400503876878616e-04,1.130572399660296871e-03,4.697196299467029895e-04,4.697031419103647244e-04,1.196364315742538126e-03
3.500000000000002554e-01,1.250838348434724079e-01,4.774840096532371103e-04,3.884786585600695008e-06,4.852535828244385020e-04,-1.866823168019671186e-04,-9.616890057628771013e-04,1.276728174431551429e-03,4.728408712843009797e-04,4.728215662684691865e-04,1.389449915402400865e-03
4.000000000000002998e-01,1.251346692475707179e-01,4.801541956160324844e-04,4.811634657510123533e-06,4.897774649310526925e-04,-2.347667670901110171e-04,-1.076978461682641906e-03,1.434266493147607398e-03,4.763948851256071329e-04,4.763725920018021523e-04,1.584146347473170497e-03
4.500000000000003442e-01,1.251952555727298411e-01,4.831323340542081728e-04,5.858946500306368899e-06,4.948502270548209292e-04,-2.886156901742431558e-04,-1.196620406442869180e-03,1.600776834305987512e-03,4.804146479234514076e-04,4.803891347631176144e-04,1.773336319145589219e-03
5.000000000000000000e-01,1.252649971229651549e-01,4.863987049088082187e-04,7.076831536871700871e-06,5.005523679825515763e-04,-3.484467104963862027e-04,-1.314625398194524918e-03,1.769874709010136465e-03,4.849436783242182963e-04,4.849146621335293471e-04,1.941495217786357204e-03
5.499999999999944933e-01,1.253422960451379131e-01,4.899349377861080207e-04,8.503763984793669462e-06,5.069424657556953224e-04,-4.141779804061052062e-04,-1.422519846166082859e-03,1.931164310864626980e-03,4.900189941834541454e-04,4.899861656817111697e-04,2.064905877776645332e-03
5.999999999999889866e-01,1.254242121236008034e-01,4.937254632237847224e-04,1.014217709147641037e-05,5.140098174067375160e-04,-4.853039727144015103e-04,-1.510748477837775333e-03,2.071502549887577118e-03,4.956509048290949366e-04,4.956139681447494817e-04,2.115097851300941443e-03
6.499999999999834799e-01,1.255063834228328512e-01,4.977584726645372304e-04,1.193860038239540201e-05,5.216356734293280378e-04,-5.608413966062819611e-04,-1.570945446394307176e-03,2.177662091504244633e-03,5.018061434519844894e-04,5.017648648232813768e-04,2.065735098099676353e-03
6.999999999999779732e-01,1.255833580384897175e-01,5.020261411703999489e-04,1.377854828242713744e-05,5.295832377352542543e-04,-6.393886689259886680e-04,-1.598519159325027632e-03,2.239935107834723112e-03,5.084025244000135680e-04,5.083567769488217493e-04,1.901750934945233657e-03
7.499999999999724665e-01,1.256493840454823707e-01,5.065240227384318556e-04,1.550450277514732694e-05,5.375330282887264824e-04,-7.193146268922312458e-04,-1.594608844355425385e-03,2.255582007462642816e-03,5.153217595220967000e-04,5.152715463902384808e-04,1.627891806877619857e-03
7.999999999999669598e-01,1.256995325674334640e-01,5.112497100271652878e-04,1.695755468006076360e-05,5.451648193872868624e-04,-7.990450691099937330e-04,-1.566407854172341928e-03,2.230643908879365034e-03,5.224406805667636353e-04,5.223861214496858208e-04,1.272837462665190635e-03
8.499999999999614531e-01,1.257308455186579854e-01,5.162010153836266504e-04,1.803063220058581870e-05,5.522622797847982811e-04,-8.773654618186021992e-04,-1.525338263119903467e-03,2.178905716171044855e-03,5.296708540916773627e-04,5.296121338273370675e-04,8.857478338447296890e-04
8.999999999999559464e-01,1.257431053979479740e-01,5.213740409358133456e-04,1.871014294669936753e-05,5.587943268292120671e-04,-9.536323749745889700e-04,-1.483547625520550495e-03,2.117899534082476939e-03,5.369878478480396601e-04,5.369251464771599910e-04,5.249288946994945309e-04
9.499999999999504396e-01,1.257389105136678120e-01,5.267615354922013018e-04,1.908308058123606052e-05,5.649276966546734093e-04,-1.027809756250608331e-03,-1.450191126846238571e-03,2.063393532706388721e-03,5.444322225795173928e-04,5.443656614497573761e-04,2.423509248578742403e-04
9.999999999999449329e-01,1.257230073902063650e-01,5.323518792169169627e-04,1.930279966566431950e-05,5.709574785482456017e-04,-1.100319312592912269e-03,-1.429317901618527712e-03,2.024870319265629354e-03,5.520781831293010119e-04,5.520078175332059295e-04,7.054725522455041115e-05
1.049500000000939570e+00,1.257013850208429095e-01,5.380702875530127358e-04,1.952788916512933709e-05,5.771260658832714574e-04,-1.171070548724451044e-03,-1.419937146582995547e-03,2.004291540959958311e-03,5.599054377716085416e-04,5.598313388741954152e-04,1.760294075987155942e-05
1.099500000000934063e+00,1.256791972103188659e-01,5.440125552943949607e-04,1.988145459274873707e-05,5.837754644798924010e-04,-1.242067406053593004e-03,-1.418758538003373837e-03,1.997663394597328987e-03,5.680829506125533281e-04,5.680051595243193257e-04,7.074311256449625435e-05
1.149500000000928557e+00,1.256614009581636937e-01,5.500998781252405649e-04,2.042332914535084098e-05,5.909465364159422265e-04,-1.313005332953753879e-03,-1.422733627976115146e-03,2.000206952893069171e-03,5.764936461722569485e-04,5.764123291415247955e-04,2.090101674737785038e-04
1.199500000000923050e+00,1.256515900597492408e-01,5.563107695025122385e-04,2.117514674305162896e-05,5.986610629886155235e-04,-1.384142014352551797e-03,-1.430285236754415875e-03,2.008505655019809065e-03,5.850795151894067200e-04,5.849949048570183370e-04,4.085106802685487437e-04
1.249500000000917543e+00,1.256522123990855000e-01,5.626273718176817923e-04,2.214555734795441868e-05,6.069184865135906094e-04,-1.455656276190264720e-03,-1.441001328705996364e-03,2.021418847683813420e-03,5.938047701706054273e-04,5.937170860805893874e-04,6.469327930592119616e-04
1.299500000000912037e+00,1.256646382002615525e-01,5.690389481369746488e-04,2.334233630999415707e-05,6.157236207569629629e-04,-1.527706342625556601e-03,-1.454310493365245467e-03,2.038584794681659422e-03,6.026794487667612270e-04,6.025887977182297272e-04,9.026956207643109563e-04
1.349500000000906530e+00,1.256891553689983565e-01,5.755452300299573280e-04,2.476512838302776786e-05,6.250754867960128976e-04,-1.600421867293810863e-03,-1.468414350016706508e-03,2.058487889071626987e-03,6.117566572146484550e-04,6.116629547042388548e-04,1.153532029384129977e-03
1.399500000000901023e+00,1.257249426978540585e-01,5.821590310447410585e-04,2.639077690184750790e-05,6.349405848484360269e-04,-1.673842584794638100e-03,-1.480182495399325754e-03,2.077553422012706243e-03,6.211104910868869974e-04,6.210134265390914940e-04,1.377256223304227853e-03
1.449500000000895517e+00,1.257701465840133370e-01,5.889075022921110665e-04,2.816506986389170924e-05,6.452376420198944985e-04,-1.747851709564596234e-03,-1.486021892027786185e-03,2.090757008792038223e-03,6.308081628187880291e-04,6.307072116670715562e-04,1.554960216757033742e-03
1.499500000000890010e+00,1.258221465462813216e-01,5.958315337925185499e-04,3.000849216571827650e-05,6.558485181239550894e-04,-1.822152804165977358e-03,-1.483207528396508464e-03,2.093330484672447592e-03,6.408900232760624720e-04,6.407844949409866693e-04,1.675023210484673621e-03
1.549499999999994548e+00,1.258779956816475920e-01,6.029831531413240272e-04,3.183532048606294295e-05,6.666537941134499266e-04,-1.896313180584474622e-03,-1.470996236605677130e-03,2.082641831648321916e-03,6.513668067720498932e-04,6.512559069996699205e-04,1.735792625936055048e-03
1.599499999999989042e+00,1.259349286057272754e-01,6.104212944341119544e-04,3.357749990947335542e-05,6.775762942530587059e-04,-1.969862992414750380e-03,-1.450999580514693516e-03,2.059319941779737088e-03,6.622342576140360492e-04,6.621171372029589991e-04,1.745586139713520193e-03
1.649499999999983535e+00,1.259907905054624966e-01,6.182068184184880870e-04,3.520398369926343893e-05,6.886147858170149107e-04,-2.042412971440477065e-03,-1.426716155235198792e-03,2.027158399743588316e-03,6.734958616584167928e-04,6.733716293297960405e-04,1.719896441028738541e-03
1.699499999999978028e+00,1.260442728867923468e-01,6.263978026692727363e-04,3.673023082422444200e-05,6.998582643177216067e-04,-2.113748779202229144e-03,-1.402525135176956386e-03,1.991974428956239974e-03,6.851820268063353635e-04,6.850497155348398955e-04,1.676110363113259482e-03
1.749499999999972522e+00,1.260949201510376816e-01,6.350458716114040260e-04,3.820290660137187403e-05,7.114516848141477605e-04,-2.183875035961069244e-03,-1.382594080921048085e-03,1.960015573371237489e-03,6.973603542386746937e-04,6.972188224794697220e-04,1.629576794566410698e-03
1.799499999999967015e+00,1.261429510604488435e-01,6.441941021370814046e-04,3.967933028228827843e-05,7.235527627016579344e-04,-2.253004740007114037e-03,-1.370028762855008894e-03,1.936546340851851228e-03,7.101393996534741994e-04,7.099871375231677981e-04,1.595078785375563402e-03
1.849499999999961508e+00,1.261889890196757347e-01,6.538760714392634257e-04,4.128058925745462995e-05,7.364372499541726449e-04,-2.321506178149856936e-03,-1.366533062112801952e-03,1.925014848309769067e-03,7.236615982631626519e-04,7.234966573242635011e-04,1.578222194661537325e-03
1.899499999999956001e+00,1.262338034803405784e-01,6.641146016872220099e-04,4.317054106397038280e-05,7.504556838151628297e-04,-2.389832831255489509e-03,-1.372572355489305599e-03,1.926865742805458463e-03,7.381131308406581716e-04,7.379322990252458166e-04,1.564554268982401575e-03
1.949499999999950495e+00,1.262781436843422034e-01,6.749216656224221820e-04,4.533825813998580570e-05,7.655981819023937934e-04,-2.458461449029947232e-03,-1.388105257733737935e-03,1.941932803605381404e-03,7.536881450752911608e-04,7.534875719334551900e-04,1.566195017975594798e-03
1.999499999999944988e+00,1.263226951246054497e-01,6.863024629979705459e-04,4.783662780350436038e-05,7.819757186049793073e-04,-2.527866711916626485e-03,-1.411263117373731234e-03,1.969525133799738398e-03,7.708327922277468866e-04,7.705993283286228200e-04,1.625094910620531559e-03
2.049000000000961386e+00,1.263677312205882808e-01,6.981299225354764201e-04,5.102623802213812095e-05,8.001823985797526214e-04,-2.597724236228060590e-03,-1.442812997848947915e-03,2.007540532453700854e-03,7.891977508947420556e-04,7.889273480922797495e-04,1.676701083661302121e-03
2.099000000000978083e+00,1.264150018928415775e-01,7.106240957154105102e-04,5.583930566954091283e-05,8.223027070544923359e-04,-2.669864886120532077e-03,-1.480075474490977075e-03,2.057327484144946643e-03,8.102853404341955890e-04,8.099423432219654074e-04,1.659880592121744511e-03
2.149000000000994781e+00,1.264651922058153133e-01,7.236452167704211401e-04,6.022308233501956248e-05,8.440913814404603192e-04,-2.743868659845105640e-03,-1.528293354171084400e-03,2.112929437352079401e-03,8.330023173353726107e-04,8.325817839510994472e-04,1.783853638158856229e-03
2.199000000001011479e+00,1.265195204807645080e-01,7.371642326417748815e-04,6.742414782938748136e-05,8.720125283005498171e-04,-2.820283327553685382e-03,-1.575296447473035957e-03,2.182024816199550944e-03,8.584085962558381721e-04,8.578925782476313827e-04,2.033447776765562320e-03
2.249000000001028177e+00,1.265795752823498377e-01,7.511916861848218652e-04,7.031781616054803765e-05,8.918273185059179134e-04,-2.899048149927363482e-03,-1.624972914137669125e-03,2.247479083371906744e-03,8.835220413696750217e-04,8.827955467934269634e-04,2.065070569850547839e-03
2.299000000001044874e+00,1.266466920738016644e-01,7.656272163854480322e-04,8.255962649145642991e-05,9.307464693683608920e-04,-2.980296795634274076e-03,-1.694512660827529864e-03,2.332703262380691599e-03,9.131344759971431928e-04,9.128190254195131092e-04,2.125899880205975919e-03
2.349000000001061572e+00,1.267213523742313774e-01,7.804996967713244849e-04,8.368505352461714803e-05,9.478698038205587810e-04,-3.065022428675678867e-03,-1.729166235912549124e-03,2.415047525283209318e-03,9.523509114842187507e-04,9.514056975291984661e-04,2.586786448524156391e-03
2.399000000001078270e+00,1.268048614696438425e-01,7.958140362158704116e-04,8.481079682425148817e-05,9.654356298643733880e-04,-3.151480740471335196e-03,-1.775531857698926536e-03,2.455196493484730277e-03,9.681800806697306782e-04,9.664633567829348810e-04,2.739001494780911577e-03
2.449000000001094968e+00,1.268964924448399423e-01,8.115641486692986304e-04,9.962253079255776382e-05,1.010809210254414239e-03,-3.240257333356311165e-03,-1.830382746756342065e-03,2.551115964441919189e-03,1.005517759388720135e-03,1.006258629838965380e-03,2.621084512331058741e-03
2.499000000001111665e+00,1.269948084775204822e-01,8.276810961638865656e-04,9.431810608007469728e-05,1.016317308324035879e-03,-3.331776470694158832e-03,-1.838736004997932293e-03,2.599581765458577279e-03,1.046777711197128353e-03,1.046003881684597070e-03,3.118570308058344221e-03
2.549000000000016364e+00,1.270993938130394185e-01,8.442220855367850614e-04,9.286169719210190631e-05,1.029945479920988793e-03,-3.423713270942041476e-03,-1.853652867937419105e-03,2.578682632651031498e-03,1.042420889374577088e-03,1.040070933985069116e-03,3.246101329927736541e-03
2.599000000000033062e+00,1.272077290732424593e-01,8.613379847705802906e-04,1.095577184724349698e-04,1.080453421715450203e-03,-3.516395914338943385e-03,-1.896151456709993174e-03,2.642919759002249156e-03,1.073675473764393665e-03,1.075149409230522369e-03,2.944118199798807615e-03
2.649000000000049759e+00,1.273168025396694547e-01,8.788598379019010301e-04,1.020411051470382737e-04,1.082942048195977523e-03,-3.611203487174474702e-03,-1.870199460620100562e-03,2.652293102041082193e-03,1.101803243537089307e-03,1.102215346200257620e-03,3.401109407078010006e-03
2.699000000000066457e+00,1.274263497079849705e-01,8.970416438347475659e-04,9.461375717730158134e-05,1.086269158189350674e-03,-3.704713460205510955e-03,-1.869873577282007981e-03,2.604115530960850102e-03,1.099113249675178405e-03,1.097636586379194257e-03,3.251454562879678174e-03
2.749000000000083155e+00,1.275334574559371104e-01,9.160376786273327935e-04,1.055051759429551111e-04,1.127048030513243043e-03,-3.798207139069642579e-03,-1.905978984585917366e-03,2.621435617667834499e-03,1.130322754151682303e-03,1.128463599712371465e-03,2.959593096978220105e-03
2.799000000000099853e+00,1.276357368719596153e-01,9.355001413422798107e-04,9.946208142514051940e-05,1.134424304192560877e-03,-3.893506088298970269e-03,-1.885181033491259992e-03,2.632052415668371861e-03,1.144247081840033811e-03,1.142143258741386367e-03,3.343752880935543445e-03
2.849000000000116550e+00,1.277330901195075641e-01,9.558189423044155834e-04,9.537891932595811341e-05,1.146576780956331783e-03,-3.987765139973564743e-03,-1.897257110953708744e-03,2.666187647818497614e-03,1.165634081332901813e-03,1.165937586866656753e-03,2.829361604027505819e-03
2.899000000000133248e+00,1.278230130625398198e-01,9.770862146308647873e-04,9.290926344045596073e-05,1.162904741511776655e-03,-4.082627995521281861e-03,-1.900174892063764571e-03,2.677937437915998628e-03,1.190274416988472460e-03,1.189251383335221748e-03,2.827096027505348556e-03
2.949000000000149946e+00,1.279047185074998483e-01,9.992178748898083301e-04,8.640266408306828414e-05,1.172023203055944790e-03,-4.177636740124501813e-03,-1.898996490660641258e-03,2.653768166574860168e-03,1.188561950841676750e-03,1.187358086805986347e-03,2.876350024609288306e-03
2.999000000000166644e+00,1.279772202830905814e-01,1.022299981390469275e-03,9.053986260741990965e-05,1.203379706605309067e-03,-4.272586564657565589e-03,-1.915148829431317663e-03,2.669594128956839091e-03,1.208015022569711291e-03,1.207632337648423260e-03,2.287821786548533548e-03
3.049000000000016364e+00,1.280392669820211438e-01,1.046102760732183987e-03,8.921264528553133374e-05,1.224528051303246708e-03,-4.368344006128843660e-03,-1.907065191683517255e-03,2.680242816665912627e-03,1.232465076957166630e-03,1.231624556890706899e-03,2.437167226581450716e-03
3.099000000000033062e+00,1.280909447230056120e-01,1.070834706530487436e-03,8.103756833225109668e-05,1.232909843194989656e-03,-4.463697265713051365e-03,-1.889506804086317927e-03,2.665682659565088691e-03,1.249236288629055258e-03,1.248371943533847480e-03,2.181529264213042264e-03
3.149000000000049759e+00,1.281316053384027320e-01,1.096346600230932661e-03,7.841424515042869623e-05,1.253175090531789999e-03,-4.558172605917398812e-03,-1.866454092799772453e-03,2.639294841599720831e-03,1.270065648407446785e-03,1.269324767617343230e-03,1.729326167616364361e-03
3.199000000000066457e+00,1.281600570139166673e-01,1.122573376175457294e-03,7.584822663183219348e-05,1.274269829439121735e-03,-4.651495310557418605e-03,-1.816516805943028685e-03,2.589920450293839438e-03,1.291971839794672219e-03,1.291245106542276413e-03,1.846321824978642851e-03
3.249000000000083155e+00,1.281753217321209282e-01,1.149572257892819043e-03,7.138876790541150120e-05,1.292349793703642018e-03,-4.742321150854600376e-03,-1.747014871077950298e-03,2.508488873854237793e-03,1.313010185305534460e-03,1.312347803821796183e-03,1.396702371145859371e-03
3.299000000000099853e+00,1.281762559564888493e-01,1.177162358872665786e-03,6.739295103389781401e-05,1.311948260940461360e-03,-4.829671894408527066e-03,-1.668332567987260975e-03,2.403080695438603986e-03,1.336065934693648431e-03,1.335450717191319315e-03,1.022420668810856970e-03
3.349000000000116550e+00,1.281620364865078965e-01,1.205466119778631981e-03,6.404985935207753119e-05,1.333565838482786989e-03,-4.913088522807917968e-03,-1.577926244137912038e-03,2.282408236890705929e-03,1.360166145288025860e-03,1.359568827731518544e-03,1.021067144985982056e-03
3.399000000000133248e+00,1.281327675390613041e-01,1.234487142847282871e-03,6.105740624066245583e-05,1.356601955328607702e-03,-4.991984835014839916e-03,-1.486735752855353459e-03,2.154789104883272910e-03,1.385011247602543081e-03,1.384437023555932676e-03,5.173074903707842878e-04
3.449000000000149946e+00,1.280890511301503165e-01,1.264107821686124731e-03,5.797194072348130884e-05,1.380051703133087322e-03,-5.066321622657632417e-03,-1.402863985581845807e-03,2.030207091829911315e-03,1.411838039460572508e-03,1.411277857005620827e-03,2.844894246678743993e-04
3.499000000000166644e+00,1.280317895340093715e-01,1.294502895278118459e-03,5.618240061273134121e-05,1.406867696503581169e-03,-5.136464821936748137e-03,-1.325932752140423663e-03,1.916836360544101623e-03,1.440362677867791132e-03,1.439799588287484552e-03,1.863383000760815270e-04
3.549000000000016364e+00,1.279620533718325848e-01,1.325689262102129184e-03,5.453927863488780060e-05,1.434767819371904731e-03,-5.202761459543570055e-03,-1.260572332987953568e-03,1.817256815490666481e-03,1.470187499738167701e-03,1.469623971334372940e-03,-1.604010214863173754e-04
3.599000000000033062e+00,1.278806916942581973e-01,1.357622438662698782e-03,5.311345132302671237e-05,1.463849341308752234e-03,-5.265790076192988778e-03,-1.208767760693825553e-03,1.734151152511197213e-03,1.501960390463506680e-03,1.501394337109074025e-03,-3.359482712097289128e-04
3.649000000000049759e+00,1.277883411549054493e-01,1.390479448687436401e-03,5.277109805388008578e-05,1.496021644795196559e-03,-5.326228464227700243e-03,-1.168988554133996646e-03,1.669889769745094843e-03,1.535526707130386746e-03,1.534950806834259329e-03,-4.389913532445234882e-04
3.699000000000066457e+00,1.276856560274567676e-01,1.424318267061387699e-03,5.242537504486642668e-05,1.529169017151120512e-03,-5.384677891934419591e-03,-1.143920597978693564e-03,1.624451132021377184e-03,1.570670784551924217e-03,1.570085087848782862e-03,-7.067411458550451522e-04
3.749000000000083155e+00,1.275734341149355744e-01,1.459184581725439392e-03,5.187801039525992311e-05,1.562940602515959293e-03,-5.441873921833373373e-03,-1.135426298057471859e-03,1.600162561380949998e-03,1.607660908947835740e-03,1.607060504994065444e-03,-7.971080931977967418e-04
3.799000000000099853e+00,1.274528805809575227e-01,1.495252725758312038e-03,5.167042104210531317e-05,1.598593567842522718e-03,-5.498645236736265929e-03,-1.144662375027367300e-03,1.600403639093481286e-03,1.646024867814975317e-03,1.645408799939574547e-03,-8.976005836427822411e-04
3.849000000000116550e+00,1.273257556533453627e-01,1.532561092649405285e-03,5.125013860826276512e-05,1.635061369865930788e-03,-5.555878355487653408e-03,-1.173986921498445385e-03,1.627600382558671904e-03,1.686122244645185805e-03,1.685489357185265174e-03,-1.035513688263873470e-03
3.899000000000133248e+00,1.271942132032918282e-01,1.571216549152886421e-03,5.076736147261358423e-05,1.672751272098113671e-03,-5.614577701562595280e-03,-1.222295742157744527e-03,1.682609351139113070e-03,1.727943468349387715e-03,1.727288267808703382e-03,-9.894822885688763382e-04
3.949000000000149946e+00,1.270605981460658229e-01,1.611339839754851637e-03,5.018213382150987144e-05,1.711704107397871285e-03,-5.675692488670502911e-03,-1.287859072549149770e-03,1.763883663474228626e-03,1.771472831003655058e-03,1.770792132876147567e-03,-1.030406566708973572e-03
3.999000000000166644e+00,1.269270340069534597e-01,1.652981652002131954e-03,4.945113924297797213e-05,1.751883930488087925e-03,-5.740085442297981899e-03,-1.365786289198887187e-03,1.866168418589750182e-03,1.816917072878577446e-03,1.816206309430352115e-03,-9.132950649361503727e-04
4.048999999999972843e+00,1.267950775843791344e-01,1.696280278310102058e-03,4.882839804407312608e-05,1.793937074398248201e-03,-5.808374756757661572e-03,-1.450152319906998586e-03,1.982203207176987461e-03,1.864234335394821494e-03,1.863489463136145177e-03,-8.697990532122150007e-04
4.098999999999945132e+00,1.266654356580964036e-01,1.741296255946177480e-03,4.804345149555666069e-05,1.837383158937290787e-03,-5.880882372752971321e-03,-1.534159225374549318e-03,2.102392107039357649e-03,1.913559403193384936e-03,1.912776050579134994e-03,-7.562076620671028069e-04
4.148999999999917421e+00,1.265378310415429530e-01,1.788175515767540576e-03,4.737924983207821060e-05,1.882934015431696889e-03,-5.957590334021656275e-03,-1.610995146564602517e-03,2.217131525644252307e-03,1.964931734290654812e-03,1.964105406958910425e-03,-6.907723608762728540e-04
4.198999999999889710e+00,1.264110643088013630e-01,1.837024047783663780e-03,4.663762334487880055e-05,1.930299294473421462e-03,-6.038140091349841754e-03,-1.675287501755425099e-03,2.317595003928714977e-03,2.018421280799170218e-03,2.017547554789112831e-03,-6.239975694972186388e-04
4.248999999999861998e+00,1.262831515116876746e-01,1.887976959319147968e-03,4.603400185305764472e-05,1.980044963025263081e-03,-6.121904466437566583e-03,-1.723531851355164903e-03,2.397364149357054854e-03,2.074124792657507012e-03,2.073198830400599466e-03,-6.349331334346661627e-04
4.298999999999834287e+00,1.261516532783462652e-01,1.941105360119241762e-03,4.526303697562287766e-05,2.031631434070487342e-03,-6.208081059005277069e-03,-1.755133266200110866e-03,2.453387765342782221e-03,2.132139960610992570e-03,2.131156659877117294e-03,-6.717025683987927010e-04
4.348999999999806576e+00,1.260140482446475141e-01,1.996461702298829490e-03,4.461287069689230412e-05,2.085687443692614031e-03,-6.295837722315233975e-03,-1.772247209404925489e-03,2.486731884044651123e-03,2.192537444258709726e-03,2.191491513947318569e-03,-7.623403229374167396e-04
4.398999999999778865e+00,1.258681308751858352e-01,2.054000162261866540e-03,4.390726299069919641e-05,2.141814688243265027e-03,-6.384450082785431135e-03,-1.779576178720807846e-03,2.502640692776724428e-03,2.255356591346362963e-03,2.254242820668126823e-03,-8.868856418706825987e-04
4.448999999999751154e+00,1.257122839125354719e-01,2.113602613064940409e-03,4.336195335179640571e-05,2.200326519768533180e-03,-6.473428891721422218e-03,-1.782404985571794769e-03,2.508421148689955575e-03,2.320640878693019504e-03,2.319454349955296386e-03,-1.040552452548656678e-03
4.498999999999723443e+00,1.255455689372953487e-01,2.175065870341174896e-03,4.296652699026125890e-05,2.260998924321697481e-03,-6.562549140999962560e-03,-1.785666104795516221e-03,2.511508976009270769e-03,2.388400218179840672e-03,2.387136633143930719e-03,-1.195980694297761777e-03
4.548500000000696097e+00,1.253695221709740792e-01,2.237500917352130796e-03,4.290937890101043285e-05,2.323319675154151675e-03,-6.650939613189077448e-03,-1.792760474509263926e-03,2.517902653583988827e-03,2.457923756155971050e-03,2.456580545884226151e-03,-1.353207797640238299e-03
4.598500000000668386e+00,1.251808258163505383e-01,2.301893487974006423e-03,4.319552545531273361e-05,2.388284538884631863e-03,-6.740577636914490967e-03,-1.805350328983769317e-03,2.531263016276936138e-03,2.530584771482961935e-03,2.529158795558471631e-03,-1.499601820108510328e-03
4.648500000000640675e+00,1.249818389264105017e-01,2.367375447234431902e-03,4.394623603578797682e-05,2.455267919306007747e-03,-6.830845153363629407e-03,-1.823006693114537181e-03,2.552472606313061897e-03,2.605656863050043789e-03,2.604146421699533257e-03,-1.623182019447353807e-03
4.698500000000612964e+00,1.247733940968913102e-01,2.433748130584784640e-03,4.519211262065607037e-05,2.524132355826096998e-03,-6.921995488019305753e-03,-1.843188232425374681e-03,2.579483190508939389e-03,2.683131719142651736e-03,2.681535066490056164e-03,-1.733992371874903005e-03
4.748500000000585253e+00,1.245562477310398763e-01,2.500781144293647007e-03,4.695426328005083483e-05,2.594689670853748704e-03,-7.014154899640523411e-03,-1.861796336061127257e-03,2.607429792244806300e-03,2.762985415742198834e-03,2.761300141009039900e-03,-1.828624547482674044e-03
4.798500000000557542e+00,1.243308517384776185e-01,2.568097073865341883e-03,4.924194593645279591e-05,2.666580965738247610e-03,-7.107244716443528176e-03,-1.874766636352704838e-03,2.630253170077511901e-03,2.845123470251091722e-03,2.843346202437971402e-03,-1.918575858568939739e-03
4.848500000000529830e+00,1.240972865769374017e-01,2.635395191534657938e-03,5.198874339297969931e-05,2.739372678320617458e-03,-7.200983048261111463e-03,-1.879993507946030014e-03,2.643022963244390146e-03,2.929427602507415993e-03,2.927554540695631678e-03,-2.009906077743895195e-03
4.898500000000502119e+00,1.238554293910006238e-01,2.702840433764116396e-03,5.505525932504428131e-05,2.812950952414205053e-03,-7.294982723658360868e-03,-1.878275965304585177e-03,2.644445076491466848e-03,3.015647522694348080e-03,3.013675145822567944e-03,-2.096751480415214985e-03
4.948500000000474408e+00,1.236053592540169860e-01,2.770806902856507662e-03,5.828693803325703753e-05,2.887380778923021724e-03,-7.388896521923538074e-03,-1.873473467633929475e-03,2.638373404855861790e-03,3.103521059954917043e-03,3.101444993128960222e-03,-2.173824147921876119e-03
4.998500000000446697e+00,1.233476920418119932e-01,2.839782558732472078e-03,6.152564018660689653e-05,2.962833839105685763e-03,-7.482570195305182637e-03,-1.871223375111656781e-03,2.631781958757187061e-03,3.192980991273419028e-03,3.190795403217513374e-03,-2.232173307980064685e-03
5.048499999999973120e+00,1.230836639091208717e-01,2.910101724871656196e-03,6.474858003355511943e-05,3.039598884938766489e-03,-7.576131364059879303e-03,-1.876900420213419756e-03,2.632926187808782258e-03,3.284269809718763210e-03,3.281965850640483802e-03,-2.259941416745579138e-03
5.098499999999945409e+00,1.228149972762613423e-01,2.981931229407446329e-03,6.805138316037621926e-05,3.118033995728198768e-03,-7.669976385070498281e-03,-1.894676983981098293e-03,2.648769029570198323e-03,3.377706506492247299e-03,3.375271815417192536e-03,-2.249628919722745490e-03
5.148499999999917698e+00,1.225436022342508424e-01,3.055875787505588515e-03,7.159427855696416285e-05,3.199064344619516678e-03,-7.764710234269500688e-03,-1.926232711869603790e-03,2.683412316345572604e-03,3.473838366936422145e-03,3.471255933158732491e-03,-2.197596083202692577e-03
5.198499999999889987e+00,1.222712269723000011e-01,3.132598624309412653e-03,7.555474781080667496e-05,3.283708119931025814e-03,-7.861021869862927502e-03,-1.969955587332021356e-03,2.737127291038230197e-03,3.573354252936158937e-03,3.570599771331657221e-03,-2.111110509966027116e-03
5.248499999999862276e+00,1.219990564781303771e-01,3.212496581808891010e-03,8.006468715306254370e-05,3.372625956115015908e-03,-7.959519649229473970e-03,-2.021251013274448765e-03,2.805447026909955142e-03,3.676752195570348689e-03,3.673794181710472815e-03,-2.005041286616268854e-03
5.298499999999834564e+00,1.217273228177584710e-01,3.295778845360195115e-03,8.515486317790568987e-05,3.466088571716006549e-03,-8.060582199893140398e-03,-2.074130448442885240e-03,2.880303764908557357e-03,3.784146187833295309e-03,3.780952369434517017e-03,-1.902141986534153402e-03
5.348499999999806853e+00,1.214550964149699597e-01,3.382464546714853901e-03,9.072483936222977996e-05,3.563914225439313542e-03,-8.164288722315227176e-03,-2.123947043789553742e-03,2.953423504009971504e-03,3.895219197156997871e-03,3.891768485620691539e-03,-1.825811120646189754e-03
5.398499999999779142e+00,1.211804097707647604e-01,3.472221096981758289e-03,9.657194618227439749e-05,3.665364989346307084e-03,-8.270486074504646012e-03,-2.169402857595906578e-03,3.020352500281960409e-03,4.009358878543010235e-03,4.005635461696630158e-03,-1.794561025607979352e-03
5.448499999999751431e+00,1.209007481566339720e-01,3.564565605547049144e-03,1.025362874583696709e-04,3.769638180463788513e-03,-8.378956217384381233e-03,-2.212114562932914526e-03,3.081864821822511216e-03,4.126003753601119491e-03,4.121991404616822882e-03,-1.812973079421007373e-03
5.498499999999723720e+00,1.206137041255718884e-01,3.659137112553679724e-03,1.086833453615248764e-04,3.876503803276729315e-03,-8.489561945530965659e-03,-2.254678061313113852e-03,3.141544804246182692e-03,4.245042437119077999e-03,4.240727692453029503e-03,-1.873804041409586445e-03
5.548000000000696375e+00,1.203205995671943196e-01,3.754659077149394980e-03,1.154232659671270209e-04,3.985505609083649266e-03,-8.601168509568157816e-03,-2.301038862190406351e-03,3.203274275190382513e-03,4.365555034332562097e-03,4.360964318079904589e-03,-1.955627886744130527e-03
5.598000000000668663e+00,1.200150059939878999e-01,3.852765578074496006e-03,1.238537594324016979e-04,4.100473096939299782e-03,-8.716220452677614361e-03,-2.356857658575491413e-03,3.274659638592237760e-03,4.490288443763253839e-03,4.485399112405247593e-03,-2.035506236069484134e-03
5.648000000000640952e+00,1.197007254192675313e-01,3.952250874841967999e-03,1.347184202851833986e-04,4.221687715412334417e-03,-8.834063335606323619e-03,-2.426765950406485715e-03,3.364410103182248740e-03,4.618234739205947029e-03,4.613364510154658107e-03,-2.084194802289767758e-03
5.698000000000613241e+00,1.193799160371642049e-01,4.052873106876371707e-03,1.471444760890079108e-04,4.347162059054387150e-03,-8.955401633126580663e-03,-2.508936406694642178e-03,3.472992687613526280e-03,4.747407160000188808e-03,4.742605453565484214e-03,-2.080096222497595897e-03
5.748000000000585530e+00,1.190555155909239354e-01,4.154088470886407349e-03,1.591977971674647977e-04,4.472484065221336673e-03,-9.080848453461243253e-03,-2.598340125451789346e-03,3.590362858487828289e-03,4.874298493225011179e-03,4.868005413124198814e-03,-2.012896572793251328e-03
5.798000000000557819e+00,1.187305230994741556e-01,4.254667201494714314e-03,1.689645247798538669e-04,4.592596251054422048e-03,-9.210765459733760707e-03,-2.688809300429964230e-03,3.713803250338230076e-03,4.996435731735771393e-03,4.989341203358929958e-03,-1.889566328830065900e-03
5.848000000000530108e+00,1.184074591953337974e-01,4.353163756582441833e-03,1.770355798568631564e-04,4.707234916296168525e-03,-9.345205924755184412e-03,-2.777297998505663754e-03,3.840224117874587416e-03,5.112083735726039024e-03,5.104742529733398426e-03,-1.725552539696012262e-03
5.898000000000502396e+00,1.180879964912823349e-01,4.448693288441145192e-03,1.846102560861192523e-04,4.817913800613383805e-03,-9.484070824680390643e-03,-2.866478634848047390e-03,3.964747363586106771e-03,5.220437538649492712e-03,5.212964580430180100e-03,-1.539121504096712138e-03
5.948000000000474685e+00,1.177727907746354136e-01,4.540760959923346128e-03,1.906823178040738709e-04,4.922125595531494195e-03,-9.627394756422713584e-03,-2.954683167326027649e-03,4.083705681748684389e-03,5.320700642402948800e-03,5.312853562592208256e-03,-1.349951661698315991e-03
5.998000000000446974e+00,1.174620393474489904e-01,4.628762145650043049e-03,1.958266143796348320e-04,5.020415374409312875e-03,-9.775128914788933088e-03,-3.046870256337978321e-03,4.205360321978305130e-03,5.414327929431262884e-03,5.406228259401639827e-03,-1.169752328525215527e-03
6.047999999999973397e+00,1.171559819942494668e-01,4.711554281996955910e-03,2.006480828848853368e-04,5.112850447766726855e-03,-9.927472427604389082e-03,-3.151986136133514901e-03,4.342285869889054434e-03,5.503909856826630885e-03,5.496007678013469823e-03,-9.901016065243864461e-04
6.097999999999945686e+00,1.168556781245143755e-01,4.787810602298586855e-03,2.048792588292986934e-04,5.197569119957183917e-03,-1.008507173441097748e-02,-3.276866141821028686e-03,4.504200268919475968e-03,5.587786192720996248e-03,5.579964091493075026e-03,-7.802978706196565545e-04
6.147999999999917975e+00,1.165636727771708209e-01,4.856757353910314857e-03,2.086336412461149161e-04,5.274024636402544798e-03,-1.024891504150193811e-02,-3.425657041253538267e-03,4.698650233956840408e-03,5.663276477817953680e-03,5.655558128167170219e-03,-5.066241652646485440e-04
6.197999999999890264e+00,1.162837044147629617e-01,4.918534235475815510e-03,2.124144851245275342e-04,5.343363205724870578e-03,-1.042019789356452009e-02,-3.596196553943048838e-03,4.926107054888814729e-03,5.728123303652990668e-03,5.720550186993256410e-03,-1.574080694923312362e-04
6.247999999999862553e+00,1.160199009575558216e-01,4.974076644529318823e-03,2.165697380191338492e-04,5.407216120567586576e-03,-1.060000772126157287e-02,-3.782558984302007189e-03,5.181139193667236298e-03,5.782067819865963423e-03,5.774611848665436344e-03,2.626528765355808722e-04
6.297999999999834841e+00,1.157757523775902603e-01,5.024712631252281105e-03,2.203758299359525393e-04,5.465464291124186129e-03,-1.078913567047656841e-02,-3.978425218964505225e-03,5.452518635119023294e-03,5.827190352854867174e-03,5.819643642482591646e-03,7.323044397336292031e-04
6.347999999999807130e+00,1.155529543673902010e-01,5.071870486343139396e-03,2.194828289537431424e-04,5.510836144250626061e-03,-1.098805693142468343e-02,-4.172003113620629047e-03,5.723638864499765687e-03,5.867203619742550336e-03,5.859324290172190051e-03,1.213934893321216109e-03
6.397999999999779419e+00,1.153507328996824510e-01,5.116921578540172336e-03,2.070666198028550350e-04,5.531054818145882297e-03,-1.119665708710559926e-02,-4.345073966878408578e-03,5.981724751544910401e-03,5.907250735342092947e-03,5.898369707582369961e-03,1.654135705172530115e-03
6.447999999999751708e+00,1.151661060372356910e-01,5.161381602364987359e-03,1.890595123442824444e-04,5.539500627053552465e-03,-1.141391078544939930e-02,-4.489372673915072338e-03,6.203522482196443741e-03,5.940527672282903959e-03,5.931792094781617418e-03,2.001987844079881722e-03
6.497999999999723997e+00,1.149947047167885344e-01,5.206898947473714671e-03,1.826982553864565212e-04,5.572295458246627822e-03,-1.163837941914502849e-02,-4.607584751482570254e-03,6.374591843450061295e-03,5.965056602150148150e-03,5.957764139239320536e-03,2.209225636177531652e-03
6.547500000000696652e+00,1.148334695192205906e-01,5.253825584578071008e-03,1.758221414238312621e-04,5.605469867425733749e-03,-1.186645486434789731e-02,-4.678228485251273612e-03,6.529244764138491218e-03,6.004239538616571240e-03,5.997251702245331648e-03,2.308883554879163739e-03
6.597500000000668940e+00,1.146758715230928871e-01,5.306130824898371012e-03,1.717545601926219001e-04,5.649639945283614975e-03,-1.210036628861033137e-02,-4.738951897967209198e-03,6.650643643073816773e-03,6.039130882086994785e-03,6.033370928855417634e-03,2.405221377389443835e-03
6.647500000000641229e+00,1.145202435489694887e-01,5.364588429509730728e-03,1.641745510949271293e-04,5.692937531699584879e-03,-1.233731388350856051e-02,-4.797320035774704262e-03,6.710793648508496523e-03,6.067994004255880536e-03,6.062012912790439891e-03,2.491699944101540866e-03
6.697500000000613518e+00,1.143638053434355706e-01,5.430378641224757781e-03,1.408264991096248419e-04,5.712031639444007519e-03,-1.257717988529716280e-02,-4.824252168334384853e-03,6.754362205900652297e-03,6.104942258821264255e-03,6.099174026497183529e-03,2.543758658678528517e-03
6.747500000000585807e+00,1.142050717549496081e-01,5.505035418271529528e-03,1.208541099864936187e-04,5.746743638244516603e-03,-1.281839249371374834e-02,-4.839465212625366358e-03,6.789766781476227510e-03,6.151929331916051492e-03,6.146304772303138979e-03,2.572145905739058047e-03
6.797500000000558096e+00,1.140423060524197868e-01,5.588971032815064771e-03,1.077160054602685051e-04,5.804403043735601592e-03,-1.306036575434488256e-02,-4.850476798988113784e-03,6.818664189331241111e-03,6.210434928541607238e-03,6.204998358923823586e-03,2.553942323442323289e-03
6.847500000000530385e+00,1.138731401090203044e-01,5.683208254949527125e-03,9.668770846355360124e-05,5.876583671876634517e-03,-1.330288959429415385e-02,-4.854538518375610054e-03,6.833032040723676336e-03,6.279821818343256541e-03,6.274458790195144679e-03,2.477223538721251821e-03
6.897500000000502673e+00,1.136943865280534011e-01,5.787580573832200141e-03,8.641260522380538349e-05,5.960405784279810583e-03,-1.354561652021279983e-02,-4.848344875585853045e-03,6.832923778135107859e-03,6.362178434317615310e-03,6.356791297611090810e-03,2.327604207995385716e-03
6.947500000000474962e+00,1.135022181724354429e-01,5.901272395753019706e-03,7.832630848971506416e-05,6.057925012732450105e-03,-1.378803376399195812e-02,-4.834327510699247023e-03,6.818081401893294827e-03,6.457455588748668707e-03,6.451939787766019369e-03,2.112051451857684288e-03
6.997500000000447251e+00,1.132932157774934195e-01,6.023338433729146825e-03,7.254314130493183955e-05,6.168424716339010287e-03,-1.402975013952678651e-02,-4.821759674734788122e-03,6.797582069371158053e-03,6.564255666766599141e-03,6.558544617248350875e-03,1.858145174573636428e-03
7.047499999999973674e+00,1.130656050794584672e-01,6.153592296898011647e-03,6.857192768816908592e-05,6.290736152274350144e-03,-1.427083812326124246e-02,-4.818238011224280047e-03,6.786195647575945199e-03,6.681877635852040420e-03,6.675912715565465380e-03,1.594784217803964883e-03
7.097499999999945963e+00,1.128190919559264316e-01,6.292361123676623418e-03,6.610881677360976321e-05,6.424578757223842890e-03,-1.451175002382232293e-02,-4.825414339040721805e-03,6.790035804592896469e-03,6.809651542768980700e-03,6.803380489633744505e-03,1.340235481192621073e-03
7.147499999999918252e+00,1.125537513363224495e-01,6.439723706368596055e-03,6.453608746760898182e-05,6.568795881303814317e-03,-1.475302074077422532e-02,-4.841228260199966112e-03,6.807880430394766362e-03,6.946416026802576180e-03,6.939797412767060268e-03,1.107193818700091033e-03
7.197499999999890541e+00,1.122693440218897332e-01,6.594867689094753398e-03,6.349736096432802691e-05,6.721862411023409208e-03,-1.499508215378408948e-02,-4.862603162332698563e-03,6.835608947031191276e-03,7.090739912157163587e-03,7.083743550022106837e-03,8.785549740846291785e-04
7.247499999999862830e+00,1.119652272636340595e-01,6.756075961114389739e-03,6.275706963240850454e-05,6.881590100379206612e-03,-1.523821231190058967e-02,-4.890552671422067517e-03,6.870469183363488164e-03,7.240426714674315714e-03,7.233033993892015387e-03,6.372955275729708406e-04
7.297499999999835119e+00,1.116412157106290992e-01,6.920156073305950076e-03,6.220378033723681765e-05,7.044563633980423928e-03,-1.548273994547155752e-02,-4.930290462319920561e-03,6.918837745566653284e-03,7.392705161119208536e-03,7.384901346316975236e-03,4.043456562322350211e-04
7.347499999999807407e+00,1.112983491034697375e-01,7.084897575252152059e-03,6.176806721662382322e-05,7.208433709685400058e-03,-1.572925446858741694e-02,-4.977952140230984708e-03,6.985359441346689242e-03,7.545419811822671845e-03,7.537194273846190180e-03,2.012492206886130246e-04
7.397499999999779696e+00,1.109376894143570963e-01,7.247597534061738130e-03,6.140190128104895575e-05,7.370401336623835960e-03,-1.597815207559882822e-02,-5.017874373172697897e-03,7.053773198373908607e-03,7.697008449281426273e-03,7.688318137675948308e-03,5.136525689282646619e-06
7.447499999999751985e+00,1.105584130432102352e-01,7.407236427367134939e-03,6.107986700320329650e-05,7.529396161373541965e-03,-1.622904579425732408e-02,-5.039843085870594069e-03,7.102943075850904134e-03,7.844167210992548933e-03,7.835023648145740191e-03,-2.342558314533404757e-04
7.497499999999724274e+00,1.101583529726008343e-01,7.559212121728318447e-03,6.067921666888508329e-05,7.680570555066088857e-03,-1.648103794855071413e-02,-5.045163854939647800e-03,7.128618403249797029e-03,7.982735302746313613e-03,7.973188763222482586e-03,-5.344467157237739203e-04
7.547000000000696929e+00,1.097402640141424829e-01,7.692917666206973773e-03,6.016767672769950088e-05,7.813253019662373330e-03,-1.673077355937513389e-02,-5.040509908094699572e-03,7.134494762023103377e-03,8.103782578184925631e-03,8.094201875951202718e-03,-8.572177133425653173e-04
7.597000000000669218e+00,1.092956310357938998e-01,7.797965733498044873e-03,5.977685517135197048e-05,7.917519443840748475e-03,-1.698279905477972918e-02,-5.020309821549003015e-03,7.114982948304799867e-03,8.197279613938731474e-03,8.187820160344113155e-03,-1.178321442782413785e-03
7.647000000000641506e+00,1.088305792491505580e-01,7.862710759062438090e-03,5.904134414324332773e-05,7.980793447348925179e-03,-1.723381454585704020e-02,-4.981135142848021856e-03,7.066006823215367945e-03,8.250237668473629424e-03,8.241115888345987295e-03,-1.482590826130394338e-03
7.697000000000613795e+00,1.083482481069803910e-01,7.896920819706805886e-03,5.838682220599851605e-05,8.013694464118802444e-03,-1.748287130299930325e-02,-4.937395321465381896e-03,7.000549306194379755e-03,8.277749179539621929e-03,8.268652555767509738e-03,-1.772063271406621723e-03
7.747000000000586084e+00,1.078510173407600387e-01,7.916457690045617876e-03,5.845401855526916442e-05,8.033365727156155378e-03,-1.772974106907243552e-02,-4.895770842464002015e-03,6.934104485455800521e-03,8.298398476460898746e-03,8.289216137580638147e-03,-2.025988707824378371e-03
7.797000000000558373e+00,1.073409877465009710e-01,7.934483114720003449e-03,5.950404772103688451e-05,8.053491210162076405e-03,-1.797452961119549997e-02,-4.851429522532615252e-03,6.870701808393255873e-03,8.322915146562564342e-03,8.313784854666442931e-03,-2.244625618687903518e-03
7.847000000000530662e+00,1.068191733027979151e-01,7.955654556931795324e-03,6.156931965159443884e-05,8.078793196234983903e-03,-1.821710108732199629e-02,-4.799828947102287129e-03,6.800735957663208743e-03,8.354602336452555955e-03,8.345464157295085297e-03,-2.451443955062747836e-03
7.897000000000502951e+00,1.062853379909339674e-01,7.980655209540235551e-03,6.443382654254768682e-05,8.109522862625331494e-03,-1.845709253467697764e-02,-4.747618460998881754e-03,6.724321164481939471e-03,8.393230729605781829e-03,8.383997326837916778e-03,-2.661382522879189930e-03
7.947000000000475239e+00,1.057394260928780083e-01,8.010508917070825047e-03,6.775888940356972450e-05,8.146026695877965282e-03,-1.869447345772679014e-02,-4.709911229101972421e-03,6.657991958216111748e-03,8.437891365599104257e-03,8.428470124766079818e-03,-2.856562641327586947e-03
7.997000000000447528e+00,1.051828572893677982e-01,8.046583022324858489e-03,7.112515772900353120e-05,8.188833337782865443e-03,-1.892996901918175823e-02,-4.695700993063709090e-03,6.622555166738949492e-03,8.489066559947962970e-03,8.479392248524963288e-03,-3.005397115955503809e-03
8.047000000000057440e+00,1.046179695876919002e-01,8.091058519833028984e-03,7.417113965452850667e-05,8.239400799142086729e-03,-1.916475406883311194e-02,-4.696361255035286751e-03,6.617919413110498819e-03,8.547492422053241598e-03,8.537529885200189489e-03,-3.101040683302198463e-03
8.097000000000118547e+00,1.040463079755151454e-01,8.144648936861915295e-03,7.658811250288014613e-05,8.297825161867675506e-03,-1.939957213158516325e-02,-4.695236972474904624e-03,6.620641183279235564e-03,8.613067167449141651e-03,8.602790193759864840e-03,-3.182207578520546837e-03
8.147000000000179654e+00,1.034674165957554515e-01,8.208165741183551939e-03,7.824008730657608173e-05,8.364645915796704509e-03,-1.963433398020919540e-02,-4.688856068447531424e-03,6.612617253578628902e-03,8.686375160372458021e-03,8.675735510906647241e-03,-3.277244240976790509e-03
8.197000000000240760e+00,1.028797340064266097e-01,8.284039455433961363e-03,7.918360682455526274e-05,8.442406669083071455e-03,-1.986877678363185851e-02,-4.696545005783236623e-03,6.608261556103229260e-03,8.768910803796036227e-03,8.757873107159494172e-03,-3.401856660900106320e-03
8.247000000000301867e+00,1.022824396331467878e-01,8.372271043342807348e-03,7.928137861207249534e-05,8.530833800566952826e-03,-2.010360403392130735e-02,-4.740711666325371498e-03,6.640209972937569267e-03,8.863270892024578684e-03,8.851773800549354518e-03,-3.500174982735097719e-03
8.297000000000362974e+00,1.016768077199707715e-01,8.475338047345515324e-03,7.833197488917054976e-05,8.632001997123855963e-03,-2.034063961723786562e-02,-4.831044329212865786e-03,6.733643339118212771e-03,8.970226274183890416e-03,8.958271652547294267e-03,-3.547904370174775109e-03
8.347000000000424080e+00,1.010662416362606703e-01,8.590797463082963312e-03,7.638022630492743146e-05,8.743557915692817470e-03,-2.058219183369880412e-02,-4.963269741591932148e-03,6.892013225625046209e-03,9.090081263303887230e-03,9.077706562032161752e-03,-3.492454482888690710e-03
8.397000000000485187e+00,1.004551075905971841e-01,8.717589877151207117e-03,7.428272003996366584e-05,8.866155317231134286e-03,-2.083035532077870400e-02,-5.121393333980386875e-03,7.099308420593577681e-03,9.220619298442284117e-03,9.207880660180604512e-03,-3.330580172764507213e-03
8.447000000000546294e+00,9.984743188215704224e-02,8.854677399671580587e-03,7.290223479667166256e-05,9.000481869264923343e-03,-2.108642498747803629e-02,-5.290071017019145130e-03,7.332605739959338446e-03,9.360576305003242073e-03,9.347517104653689859e-03,-3.097242531320796004e-03
8.497000000000607400e+00,9.924567803006707767e-02,8.997139115765570225e-03,7.288782836613678831e-05,9.142914772497843720e-03,-2.135092853832931681e-02,-5.459632378526191147e-03,7.572299154374513390e-03,9.508340754281611670e-03,9.494970650767481715e-03,-2.832144531131688091e-03
8.547000000000057440e+00,9.865097919637560997e-02,9.142845921413475171e-03,7.435202354597183561e-05,9.291549968505419602e-03,-2.162391015725262378e-02,-5.629230364238905354e-03,7.810695434050865874e-03,9.660251393589912305e-03,9.646588648063839783e-03,-2.541439831154202692e-03
8.597000000000118547e+00,9.806397010303409545e-02,9.291112600680342948e-03,7.703086572811442640e-05,9.445174332136572343e-03,-2.190537167546491304e-02,-5.798934832681031278e-03,8.049381317717003298e-03,9.813334261568620875e-03,9.799376434303543049e-03,-2.221212248894769998e-03
8.647000000000179654e+00,9.748542758365395799e-02,9.439324961721850399e-03,8.044826050555230993e-05,9.600221482732955100e-03,-2.219531841709931896e-02,-5.967454137422646687e-03,8.287788496942772448e-03,9.963475734851793414e-03,9.949253203335220105e-03,-1.897820793096633004e-03
8.697000000000240760e+00,9.691691058038906514e-02,9.579529489745238977e-03,8.380078600530824781e-05,9.747131061755854795e-03,-2.249369112397081594e-02,-6.138581324900685941e-03,8.526500916509305306e-03,1.010478645658770096e-02,1.009035833891111685e-02,-1.532492810080197465e-03
8.747000000000301867e+00,9.636135547282355385e-02,9.709961748679473911e-03,8.648945896324635992e-05,9.882940666605966387e-03,-2.280062019021622532e-02,-6.312982561455016996e-03,8.770372919807381540e-03,1.023178687387703636e-02,1.021723079706270479e-02,-1.099832093276842653e-03
8.797000000000362974e+00,9.582372225093162277e-02,9.822622465291405702e-03,8.814074658821391948e-05,9.998903958467832837e-03,-2.311626931828936193e-02,-6.490355272426979148e-03,9.020352781302158965e-03,1.033869559608940718e-02,1.032408268132372318e-02,-5.833147984900965586e-04
8.847000000000424080e+00,9.531070646502595722e-02,9.909601307269871526e-03,8.853968409215342205e-05,1.008668067545417761e-02,-2.344078708191110749e-02,-6.668538656332167330e-03,9.272788129343071534e-03,1.041941780506903947e-02,1.040486525402042374e-02,7.061531816205541808e-05
8.897000000000485187e+00,9.482910020644928772e-02,9.971819954417371346e-03,8.825637956375793664e-05,1.014833271354488760e-02,-2.377421401472812335e-02,-6.845087050067438610e-03,9.525233661384564440e-03,1.047229381636820972e-02,1.045788468232843049e-02,8.248100324346983045e-04
8.947000000000546294e+00,9.438306567561036142e-02,1.001285529157457110e-02,8.794607179142121135e-05,1.018874743515741331e-02,-2.411646836723191356e-02,-7.008289794612526831e-03,9.767702271992707505e-03,1.050380968878934090e-02,1.048949892431530126e-02,1.601223281189680190e-03
8.997000000000607400e+00,9.397300217264871469e-02,1.003853954588161679e-02,8.784094364767804986e-05,1.021422143317697248e-02,-2.446688285696296816e-02,-7.150317699407926324e-03,9.987709030557869599e-03,1.052044770418388356e-02,1.050623058542219518e-02,2.310181102141047483e-03
9.047000000000057440e+00,9.359574099098554034e-02,1.005661347871975204e-02,8.810355291802918546e-05,1.023282058455581012e-02,-2.482439874192943208e-02,-7.270903040996752435e-03,1.016603212432093742e-02,1.052889017195246177e-02,1.051472407859298588e-02,2.963468267751582542e-03
9.097000000000118547e+00,9.324778755764245863e-02,1.006665679577590546e-02,8.910417729733518524e-05,1.024486515037057593e-02,-2.518794389397971401e-02,-7.391786992369934507e-03,1.033250298543911087e-02,1.053331514630791339e-02,1.051912515099584500e-02,3.532425503918104788e-03
9.147000000000179654e+00,9.292615596839363945e-02,1.008920991086627826e-02,9.081412676210837999e-05,1.027083816439049516e-02,-2.555753324359866241e-02,-7.510072315168573112e-03,1.050401824253003463e-02,1.053992861049760262e-02,1.052569938764612127e-02,4.044632663428237955e-03
9.197000000000240760e+00,9.262466949244919923e-02,1.011898500153965430e-02,9.248637013030197238e-05,1.030395774180025911e-02,-2.593303685935754999e-02,-7.571011133790845476e-03,1.064477429464508011e-02,1.055443362331192660e-02,1.054013842149174353e-02,4.392098519727467322e-03
9.247000000000301867e+00,9.233084519055212436e-02,1.015711375788374594e-02,9.228340050320142825e-05,1.034168055889014837e-02,-2.631158741604755491e-02,-7.533789678237597966e-03,1.066180258303848008e-02,1.056782901427687563e-02,1.055364136338129630e-02,4.427917633499182763e-03
9.297000000000362974e+00,9.203053292278627617e-02,1.017995896764273614e-02,8.979562646721862601e-05,1.035955022057717320e-02,-2.668827689995989516e-02,-7.448617200882302371e-03,1.055626371251897760e-02,1.056530723786607701e-02,1.055146147519606462e-02,4.208170740984164444e-03
9.347000000000424080e+00,9.171880887775535340e-02,1.018066348601599780e-02,8.555067378706222869e-05,1.035176483359012169e-02,-2.706070776000446543e-02,-7.400690985370609459e-03,1.044996141426974764e-02,1.054411275773396543e-02,1.053066638175076571e-02,4.017718771404566076e-03
9.397000000000485187e+00,9.140304404898892676e-02,1.016710353918928895e-02,8.117978949434380485e-05,1.032946311817797662e-02,-2.743074230927344814e-02,-7.389442199219182356e-03,1.042275208976459894e-02,1.051364592096831578e-02,1.050064409517592959e-02,4.004775779726080058e-03
9.447000000000546294e+00,9.108992538527337091e-02,1.014988236325733983e-02,7.576630370972158967e-05,1.030141497067678380e-02,-2.780021441923485881e-02,-7.360990204343550308e-03,1.040310567568596481e-02,1.047823553061010167e-02,1.046539538280707830e-02,4.064165365605652315e-03
9.497000000000607400e+00,9.077759038192469154e-02,1.013243254327539367e-02,6.967908972334823910e-05,1.027179072272208990e-02,-2.816826392945248614e-02,-7.306985022391012004e-03,1.034174068005502302e-02,1.043902517279591928e-02,1.042642882155194774e-02,3.986904741153883373e-03
9.547000000000057440e+00,9.046160672973094230e-02,1.010963286710873064e-02,6.430398004041153355e-05,1.023824082718955385e-02,-2.853361318056801821e-02,-7.248781579436447756e-03,1.025631055523859407e-02,1.039655519104447715e-02,1.038422510397766889e-02,3.858506503580148329e-03
9.597000000000118547e+00,9.014022311767240503e-02,1.008090942948390058e-02,6.076051568631914162e-05,1.020243046085653887e-02,-2.889605225954028356e-02,-7.207034746681347144e-03,1.018409936430886287e-02,1.035283799083982527e-02,1.034071608426622747e-02,3.704471384754493436e-03
9.647000000000179654e+00,8.981335665614773034e-02,1.005198403165851254e-02,5.942516915424128789e-05,1.017083436996699466e-02,-2.925640399687479132e-02,-7.197981124269588540e-03,1.014245517492377152e-02,1.031167543768585215e-02,1.029961377099562238e-02,3.596935584343540892e-03
9.697000000000240760e+00,8.948277266518206430e-02,1.003570196773714493e-02,6.031446449812853780e-05,1.015633089673340268e-02,-2.961630305308871058e-02,-7.201464747206368262e-03,1.014897203866992406e-02,1.027861454196061022e-02,1.026649944089601425e-02,3.509735986301046849e-03
9.747000000000301867e+00,8.914837309385451047e-02,1.002662835393670730e-02,6.315263511406501236e-05,1.015293362416483727e-02,-2.997637629044946905e-02,-7.148682149012020558e-03,1.012847470310848132e-02,1.025503749437732016e-02,1.024296450918343697e-02,3.369852475095936120e-03
9.797000000000362974e+00,8.880033588458188798e-02,1.002936792100224232e-02,6.453014665166960221e-05,1.015842821430558082e-02,-3.033381039790050693e-02,-6.989054702053805468e-03,9.983177676340493356e-03,1.024106124430551427e-02,1.022902426653106434e-02,2.957535495243216947e-03
9.847000000000424080e+00,8.842449316027868600e-02,1.002723863313914089e-02,6.346539818578554874e-05,1.015416942951071280e-02,-3.068326313300362429e-02,-6.771110914503604243e-03,9.694612246177911410e-03,1.022130555356124716e-02,1.020955336528058845e-02,2.258185430928019623e-03
9.897000000000485187e+00,8.801145282647696022e-02,1.002455316046183334e-02,6.015497311661217986e-05,1.014486310669505779e-02,-3.102181867872921828e-02,-6.580775792351674369e-03,9.386723430164856455e-03,1.020046683889666052e-02,1.018893202260222342e-02,1.491014278993903208e-03
9.947000000000546294e+00,8.756166656628043554e-02,1.002675412745736641e-02,5.652678114494262822e-05,1.013980768974725132e-02,-3.135085746834720410e-02,-6.463299103486181037e-03,9.168145213239701011e-03,1.018836863804080915e-02,1.017677839256836241e-02,7.976490467527438131e-04
9.997000000000607400e+00,8.708098603653707803e-02,1.003615344194716021e-02,5.490293526312555535e-05,1.014595931247341126e-02,-3.167402242352190811e-02,-6.408139832156363978e-03,9.052948604464226834e-03,1.019013049091393834e-02,1.017828536896793132e-02,2.574213779768832729e-04
1.004700000000005744e+01,8.657521646716684338e-02,1.005668704334727361e-02,5.506229671832862742e-05,1.016681163678393070e-02,-3.199442941512620209e-02,-6.390397456997837927e-03,9.009882012845022228e-03,1.020444480893504917e-02,1.019230360743295961e-02,-1.957624269018457290e-04
1.009700000000011855e+01,8.604887296753538362e-02,1.008319632021771432e-02,5.670457621265998150e-05,1.019660547264303503e-02,-3.231394928797648447e-02,-6.383696599742108742e-03,8.999904247951008227e-03,1.022657564116593795e-02,1.021417395582489666e-02,-5.301292953455659894e-04
1.014700000000017965e+01,8.550453008021885459e-02,1.011424643674780320e-02,5.867381858965837088e-05,1.023159407392711974e-02,-3.263313411796398000e-02,-6.362986987032965072e-03,8.983636848713668493e-03,1.024983221516135266e-02,1.023727652437411012e-02,-8.610601582912420652e-04
1.019700000000024076e+01,8.494274331972526126e-02,1.014353686275479977e-02,5.938975172018704386e-05,1.026231636619517364e-02,-3.295128346731601710e-02,-6.338286164845355515e-03,8.944246203432038023e-03,1.027032501387493794e-02,1.025775317064013363e-02,-1.154597357718531924e-03
1.024700000000030187e+01,8.436635593219372897e-02,1.017565361132549348e-02,5.857942458883039899e-05,1.029281246050315485e-02,-3.326819777555867219e-02,-6.337194733686573288e-03,8.921270036613519749e-03,1.028761396735496450e-02,1.027515328824596744e-02,-1.368533276776840932e-03
1.029700000000036297e+01,8.378296217593497741e-02,1.020525959438610235e-02,5.663211930781508128e-05,1.031852383300173315e-02,-3.358505751224338809e-02,-6.380809866143284138e-03,8.951023762022773667e-03,1.030235673057712693e-02,1.029002427963454300e-02,-1.384539350650265503e-03
1.034700000000042408e+01,8.320154301198634528e-02,1.023966438550834648e-02,5.487624302357689695e-05,1.034941687155549982e-02,-3.390409800555094222e-02,-6.452786977374388305e-03,9.036322210532016577e-03,1.031950108304618974e-02,1.030727474826296716e-02,-1.225908556191621568e-03
1.039700000000048519e+01,8.262719296825918325e-02,1.028364026287893751e-02,5.471169466128144449e-05,1.039306365220150040e-02,-3.422673735442005594e-02,-6.519884930487965420e-03,9.138249327883046433e-03,1.034445145477966982e-02,1.033234971101148342e-02,-1.036685481295272597e-03
1.044700000000054629e+01,8.205945749069780415e-02,1.033450322138208116e-02,5.505162682584634020e-05,1.044460647503377311e-02,-3.455273160094485263e-02,-6.579406526486538710e-03,9.223536711913631406e-03,1.037766867654977589e-02,1.036571040304340614e-02,-8.624665175981569270e-04
1.049700000000060740e+01,8.149685523481556282e-02,1.039511252858639316e-02,5.457326480103254923e-05,1.050425905818845769e-02,-3.488170192726958163e-02,-6.644026697604025686e-03,9.307612124270881609e-03,1.041691613187431704e-02,1.040511400515614290e-02,-7.160440737282388907e-04
1.054700000000005744e+01,8.093947776500437508e-02,1.046252480888690620e-02,5.389687019548512813e-05,1.057031854927787708e-02,-3.521390326214612898e-02,-6.706127076655097295e-03,9.401496808907275002e-03,1.046207948257071516e-02,1.045042464292644281e-02,-5.488939506612925843e-04
1.059700000000011855e+01,8.038549370244951753e-02,1.053278966060539057e-02,5.352488737864386398e-05,1.063983943536267809e-02,-3.554920961597929363e-02,-6.741953786040897484e-03,9.475014897842692907e-03,1.051235373787287770e-02,1.050080019752651535e-02,-4.639148655522737927e-04
1.064700000000017965e+01,7.982979293715497526e-02,1.060716845090790839e-02,5.263691333692758839e-05,1.071244227758176397e-02,-3.588630730528175050e-02,-6.734195548655049456e-03,9.496263548852417954e-03,1.056635950375953321e-02,1.055486054736885608e-02,-4.769260467973712291e-04
1.069700000000024076e+01,7.926602573850097255e-02,1.068385985826088291e-02,5.093819416009173751e-05,1.078573624658106696e-02,-3.622301708271491449e-02,-6.689030548017878795e-03,9.454405891266042666e-03,1.062283408168714603e-02,1.061133293257206234e-02,-6.311521951018446777e-04
1.074700000000030187e+01,7.868918219100416722e-02,1.076400848683757745e-02,4.904266072328334572e-05,1.086209380828414423e-02,-3.655746861011621718e-02,-6.622325593098288450e-03,9.371276616578272378e-03,1.068222238811336600e-02,1.067066782565535311e-02,-8.499333236245812167e-04
1.079700000000036297e+01,7.809624834237352542e-02,1.084580119723742124e-02,4.806592582645299947e-05,1.094193304889032672e-02,-3.688858488977153627e-02,-6.546166995270212563e-03,9.268906019103091004e-03,1.074414356955670849e-02,1.073250470886916684e-02,-1.128293241613546926e-03
1.084700000000042408e+01,7.748487624691346998e-02,1.092596994857766325e-02,4.783836390316569670e-05,1.102164667638399521e-02,-3.721589323953544692e-02,-6.479174653764982993e-03,9.161803189994084315e-03,1.080580296754686531e-02,1.079408083174479734e-02,-1.444054485766915362e-03
1.089700000000048519e+01,7.685465506915706291e-02,1.100113163476730896e-02,4.757876357084486269e-05,1.109628916190899886e-02,-3.753985197222409198e-02,-6.454416528233081554e-03,9.089831032448139267e-03,1.086397117461032624e-02,1.085214945664765562e-02,-1.724710174507163886e-03
1.094700000000054629e+01,7.621026124545403346e-02,1.107012805543197004e-02,4.724091415472345145e-05,1.116460988374141754e-02,-3.786257279863614045e-02,-6.484340848197225025e-03,9.095389346130484248e-03,1.091758064436582770e-02,1.090562453122319655e-02,-1.863664399034185154e-03
1.099700000000060740e+01,7.555944090813325464e-02,1.113436531275938460e-02,4.704006177600297719e-05,1.122844543631138989e-02,-3.818678984104639795e-02,-6.543347908341908339e-03,9.166524962877588972e-03,1.096683221770797766e-02,1.095472989178255911e-02,-1.862633083516441850e-03
1.104700000000005744e+01,7.490767740316466028e-02,1.119231958694881859e-02,4.739027325542459999e-05,1.128710013345966823e-02,-3.851395723645989477e-02,-6.601155693558273356e-03,9.255490704067908039e-03,1.101139150885331423e-02,1.099915395624800722e-02,-1.800499347501659719e-03
1.109700000000011855e+01,7.425661256291014867e-02,1.124318331845301777e-02,4.800312461101317982e-05,1.133918956767504364e-02,-3.884401502113821181e-02,-6.642167048723433311e-03,9.328108652676832604e-03,1.105092379394831403e-02,1.103858692031867497e-02,-1.740257719158610529e-03
1.114700000000017965e+01,7.360571867847698346e-02,1.128851794810620777e-02,4.797152684854983165e-05,1.138446100180330774e-02,-3.917612337357478935e-02,-6.664927176417049549e-03,9.371964924985331374e-03,1.108464441167139776e-02,1.107217790364382372e-02,-1.700744267176097779e-03
1.119700000000024076e+01,7.295463502009578993e-02,1.132704255536121779e-02,4.692764711292323718e-05,1.142089784958706493e-02,-3.950936973239604910e-02,-6.685933678519262284e-03,9.396657306210282057e-03,1.111030370854758018e-02,1.109775292694622877e-02,-1.654511675750708431e-03
1.124700000000030187e+01,7.230635926986025974e-02,1.135488860637550237e-02,4.504182777330078256e-05,1.144497226192210323e-02,-3.984366641632242079e-02,-6.734882348640820401e-03,9.439329866756423354e-03,1.112517995669226080e-02,1.111257519478264615e-02,-1.503492976549217512e-03
1.129700000000036297e+01,7.166948926147909127e-02,1.136716286326027066e-02,4.296040852809212835e-05,1.145308368031645527e-02,-4.018041053375487337e-02,-6.828259280365327026e-03,9.540880189868766389e-03,1.112635513990466694e-02,1.111376186198623217e-02,-1.154991753283918926e-03
1.134700000000042408e+01,7.105543710029112170e-02,1.136130722104705497e-02,4.150351505505967692e-05,1.144431425115717375e-02,-4.052182349777355697e-02,-6.949926545410211286e-03,9.701290370266795957e-03,1.111266611941754551e-02,1.110015090392982989e-02,-6.112986640642759269e-04
1.139700000000048519e+01,7.047203623713237108e-02,1.133975557692100920e-02,4.116809866239216968e-05,1.142209177424579301e-02,-4.086931982504449223e-02,-7.060416442845860591e-03,9.873925685403425398e-03,1.108653872586496010e-02,1.107417663378394181e-02,3.882681796314678391e-06
1.144700000000054629e+01,6.991935482632737064e-02,1.130827170040786360e-02,4.179812506425976547e-05,1.139186795053638394e-02,-4.122234064718721669e-02,-7.124905543509815233e-03,1.000021748254031548e-02,1.105222520329632828e-02,1.104007355828363554e-02,5.294269273245775283e-04
1.149700000000060740e+01,6.939088686589359178e-02,1.127027892823153667e-02,4.246929616452210874e-05,1.135521752056058153e-02,-4.157858592436314282e-02,-7.145000686959764556e-03,1.005233976484462034e-02,1.101336404337033628e-02,1.100136367660452599e-02,8.938115411618172872e-04
1.154700000000005744e+01,6.887973808315096813e-02,1.123155977301718532e-02,4.206203198690413778e-05,1.131568383699099387e-02,-4.193583595870720160e-02,-7.153352118321049981e-03,1.006261166341526452e-02,1.097393774983792050e-02,1.096210146866938122e-02,1.161627244298399581e-03
1.159700000000011855e+01,6.838416034785270436e-02,1.119633030414224871e-02,4.067588850601511284e-05,1.127768208115427842e-02,-4.229350356462369120e-02,-7.168897544547313087e-03,1.007898464213364230e-02,1.093737530607494235e-02,1.092568472304397513e-02,1.443851346515740699e-03
1.164700000000017965e+01,6.790537009031361038e-02,1.116693761262702901e-02,3.920501186112770929e-05,1.124534763634928505e-02,-4.265194844185149492e-02,-7.173767261674627443e-03,1.010073818211034563e-02,1.090620111481388141e-02,1.089462367053552552e-02,1.748761744391241942e-03
1.169700000000024076e+01,6.744150133798024194e-02,1.114442361985886615e-02,3.830151700883090019e-05,1.122102665387652784e-02,-4.301063680493566466e-02,-7.138052778259565065e-03,1.008450213804001731e-02,1.088064036516427947e-02,1.086915229986232939e-02,1.967228165402777097e-03
1.174700000000030187e+01,6.698538362890205100e-02,1.112639566191597068e-02,3.788679245863299186e-05,1.120216924683323581e-02,-4.336753944384907911e-02,-7.054407372262521542e-03,9.997293627018382506e-03,1.085877672650841820e-02,1.084736279950424508e-02,2.005319102553078207e-03
1.179700000000036297e+01,6.652800884909727819e-02,1.111077940949342473e-02,3.734770362251410802e-05,1.118547481673845372e-02,-4.372025981246263626e-02,-6.944721967157402830e-03,9.853805504245661054e-03,1.083818822015055437e-02,1.082684970159788346e-02,1.882608389615497008e-03
1.184700000000042408e+01,6.606331850803610906e-02,1.109621050113473485e-02,3.639612335402468273e-05,1.116900274784278502e-02,-4.406749591082093076e-02,-6.837751919901960580e-03,9.696814882646441827e-03,1.081716813187250451e-02,1.080591333139938742e-02,1.687092254933099432e-03
1.189700000000048519e+01,6.558954039975671557e-02,1.108018313689531666e-02,3.526417565857535206e-05,1.115071148821246763e-02,-4.440938350681644664e-02,-6.747016250577356385e-03,9.557698158764157959e-03,1.079494269463959245e-02,1.078376605725468902e-02,1.486239494236357662e-03
1.194700000000054629e+01,6.510744669819369668e-02,1.106047195489510797e-02,3.406234783253251844e-05,1.112859665056017272e-02,-4.474673431934572676e-02,-6.673557251347277293e-03,9.442415416530774291e-03,1.077036610453169230e-02,1.075926962933927179e-02,1.307278651291167958e-03
1.199700000000060740e+01,6.461868982241257553e-02,1.103635224089910723e-02,3.293839283361144022e-05,1.110222902656633065e-02,-4.508041218191349842e-02,-6.616976569350846958e-03,9.350898441059535965e-03,1.074231213202597214e-02,1.073129999286490631e-02,1.162292029659141778e-03
1.204700000000005744e+01,6.412512169523119920e-02,1.100512461412197183e-02,3.230928822533608651e-05,1.106974319057264441e-02,-4.541126101037740170e-02,-6.575346876439304954e-03,9.282441704969389071e-03,1.070948701679838751e-02,1.069856746812626082e-02,1.046285959013272104e-03
1.209700000000011855e+01,6.362793583770175176e-02,1.096652181610238870e-02,3.236908836461131083e-05,1.103125999283161192e-02,-4.574002835419976876e-02,-6.540435322889059933e-03,9.230094676599114728e-03,1.067203938594965540e-02,1.066122706527188914e-02,9.371899732610109021e-04
1.214700000000017965e+01,6.312668852321046131e-02,1.092348883512378119e-02,3.275533673035056033e-05,1.098899950858448285e-02,-4.606705012034462143e-02,-6.507931382745231128e-03,9.181349393036412551e-03,1.063038526680318285e-02,1.061969195385261376e-02,8.049989559578529363e-04
1.219700000000024076e+01,6.262022726257221450e-02,1.087945613395504413e-02,3.291605498211766918e-05,1.094528824391927981e-02,-4.639244668948228068e-02,-6.486261422172634634e-03,9.139524742700437174e-03,1.058624343069121745e-02,1.057566039494983214e-02,6.572540752093330302e-04
1.224700000000030187e+01,6.210888661813142309e-02,1.083595256613492479e-02,3.274036447679625953e-05,1.090143329508851816e-02,-4.671675976059130875e-02,-6.487036660339628308e-03,9.122286411481932145e-03,1.054249290459759875e-02,1.053199087170043208e-02,5.348682280157974079e-04
1.229700000000036297e+01,6.159523694346960565e-02,1.079396889259654456e-02,3.227904454347454760e-05,1.085852698168349346e-02,-4.704111159360868655e-02,-6.518844280912565979e-03,9.144132114917664922e-03,1.050019177129358702e-02,1.048976048382558104e-02,4.854805267672754093e-04
1.234700000000042408e+01,6.108379106899661237e-02,1.075489994161156135e-02,3.158011342654766740e-05,1.081806016846465629e-02,-4.736705380765471318e-02,-6.583937878429093997e-03,9.212261750612679018e-03,1.045858360394554334e-02,1.044824113488338965e-02,5.487787711238627719e-04
1.239700000000048519e+01,6.058044178275797526e-02,1.071664373559443571e-02,3.100524515117534602e-05,1.077865422589678601e-02,-4.769625070157657021e-02,-6.677065640899482180e-03,9.326963208294868080e-03,1.041658707747115074e-02,1.040634845627217385e-02,7.283568363127413802e-04
1.244700000000054629e+01,6.009066385942533894e-02,1.067638234529252363e-02,3.082035349815469809e-05,1.073802305228883230e-02,-4.803010398362195232e-02,-6.779071066969663550e-03,9.470304429639916227e-03,1.037275996312400986e-02,1.036264043001036174e-02,9.963923982456315918e-04
1.249700000000060740e+01,5.961707700933495391e-02,1.063573361594198109e-02,3.066031603516621837e-05,1.069705424801231305e-02,-4.836905753697084975e-02,-6.861197952034964187e-03,9.606045928340275000e-03,1.032641493255904985e-02,1.031642964855094581e-02,1.278769887280245500e-03
1.254700000000005744e+01,5.915856030564288492e-02,1.059317548572184797e-02,3.013496853330510083e-05,1.065344542278845799e-02,-4.871211743456882459e-02,-6.901220874589334559e-03,9.696171244759696842e-03,1.027726865651662665e-02,1.026742119881388429e-02,1.500466504400825357e-03
1.259700000000011855e+01,5.871092048381385681e-02,1.054773354254656854e-02,2.928671116652768243e-05,1.060630696487962349e-02,-4.905717847829871303e-02,-6.892273156467358143e-03,9.716964713335760062e-03,1.022474785005681765e-02,1.021503225612622676e-02,1.618119465853120513e-03
1.264700000000017965e+01,5.826875586104535154e-02,1.050032180722595271e-02,2.840855712258370596e-05,1.055713892147112053e-02,-4.940179213612250209e-02,-6.842596650278829316e-03,9.672457546090824226e-03,1.016938747342157646e-02,1.015979090749615649e-02,1.626707236941840953e-03
1.269700000000024076e+01,5.782734501917916048e-02,1.045029904439488851e-02,2.783752322506913456e-05,1.050597409084502720e-02,-4.974392196863686166e-02,-6.769450588795576304e-03,9.580943486271755252e-03,1.011192113329486067e-02,1.010243142082247435e-02,1.549967418010059043e-03
1.274700000000030187e+01,5.738368253532651758e-02,1.039803521000509483e-02,2.742634467344548348e-05,1.045288789935198623e-02,-5.008239449807705412e-02,-6.699354059841039488e-03,9.473079518019181938e-03,1.005277021010538181e-02,1.004338165568006806e-02,1.436935739993290030e-03
1.279700000000036297e+01,5.693810533978479332e-02,1.034330990041153545e-02,2.694528253166666873e-05,1.039720046547486926e-02,-5.041736220106951549e-02,-6.658555726285120616e-03,9.390723930630671609e-03,9.992595242121524168e-03,9.983295816020859928e-03,1.372014569162240735e-03
1.284700000000042408e+01,5.649459640197616872e-02,1.028847171361684312e-02,2.650130838725695326e-05,1.034147433039135644e-02,-5.075028998738417840e-02,-6.653000404509197899e-03,9.359449980209540859e-03,9.932613884522687592e-03,9.923384920347382010e-03,1.413442148180251920e-03
1.289700000000048519e+01,5.605843698513589268e-02,1.023494794498977165e-02,2.637728016811451284e-05,1.028770250532600079e-02,-5.108294000761004483e-02,-6.666325710541111914e-03,9.370722103644349779e-03,9.873919617516740965e-03,9.864738590285400052e-03,1.548132553388653502e-03
1.294700000000054629e+01,5.563282590486620660e-02,1.018227067744172445e-02,2.671222166411927118e-05,1.023569512076996299e-02,-5.141625629313750778e-02,-6.673368879451417775e-03,9.391168968381732526e-03,9.816418945809956761e-03,9.807273465475888768e-03,1.711612415730103930e-03
1.299700000000060740e+01,5.521725234385455733e-02,1.013006977566441660e-02,2.752525992622147479e-05,1.018512029551685988e-02,-5.174992473711048646e-02,-6.649769631874447549e-03,9.384439130870930040e-03,9.759206925730188123e-03,9.750101075021900751e-03,1.831107604470133023e-03
1.304700000000005744e+01,5.480735595710562597e-02,1.007893215137997678e-02,2.869327798433628221e-05,1.013631870734865020e-02,-5.208241321870055174e-02,-6.576907248422037174e-03,9.319021491889092207e-03,9.701154506454087029e-03,9.692106928371857499e-03,1.826608769114503169e-03
1.309700000000011855e+01,5.439547138048418662e-02,1.002699049435608163e-02,2.982391791449329462e-05,1.008663833018506872e-02,-5.241125858112205549e-02,-6.454958698648310435e-03,9.179982664433230383e-03,9.640904683587294896e-03,9.631929062388267307e-03,1.644059593769317150e-03
1.314700000000017965e+01,5.397269666715907854e-02,9.972473738057421530e-03,3.067380402520127855e-05,1.003382134610782475e-02,-5.273400651605486544e-02,-6.302152314080558537e-03,8.981473611834914564e-03,9.577580975542523967e-03,9.568683987769463148e-03,1.289879370672456123e-03
1.319700000000024076e+01,5.353149555271496940e-02,9.915851975540535337e-03,3.117692177421121447e-05,9.978205819088958525e-03,-5.304911413175927848e-02,-6.139359517211275159e-03,8.754353657201938144e-03,9.511495277258696923e-03,9.502685273074306521e-03,8.086776475543963312e-04
1.324700000000030187e+01,5.306737657379102108e-02,9.856439249960612797e-03,3.112731821962358674e-05,9.918693886399860757e-03,-5.335608210762021741e-02,-5.984988291267047920e-03,8.526395336092607719e-03,9.442524930419308321e-03,9.433819569001003838e-03,2.735978856649378625e-04
1.329700000000036297e+01,5.258014080300916354e-02,9.793634835363364266e-03,3.018569457316816929e-05,9.854006224509700984e-03,-5.365533152218393553e-02,-5.858297029483540766e-03,8.323918515497010992e-03,9.369568592396827766e-03,9.360990679159983049e-03,-2.234926729424668542e-04
1.334700000000042408e+01,5.207462264683328929e-02,9.724466664466106455e-03,2.833992069467157539e-05,9.781146505855448786e-03,-5.394824637365847053e-02,-5.778358069143551060e-03,8.174891463999269664e-03,9.291144406943277131e-03,9.282718711826594762e-03,-5.828976232963044074e-04
1.339700000000048519e+01,5.156004731401987035e-02,9.648267653894197771e-03,2.602534083657465086e-05,9.700318335567347655e-03,-5.423716427711600119e-02,-5.751972902043509493e-03,8.100340800266477362e-03,9.206362977596372829e-03,9.198123682065344198e-03,-7.327052300917531041e-04
1.344700000000054629e+01,5.104794574636764559e-02,9.563070506896786602e-03,2.400974601780764530e-05,9.611089998932401818e-03,-5.452476292221852816e-02,-5.766767252685824421e-03,8.097806070475476944e-03,9.115066942417550042e-03,9.107047143973583114e-03,-6.598187942059877088e-04
1.349700000000060740e+01,5.054838033237205042e-02,9.468897388994765643e-03,2.279522636263541066e-05,9.514487841720035977e-03,-5.481310128485317179e-02,-5.796443386014068014e-03,8.134988645800233717e-03,9.017526757987396474e-03,9.009749505438553047e-03,-4.342797288903865586e-04
1.354700000000005744e+01,5.006708116226998156e-02,9.366141631102204920e-03,2.226024062348903320e-05,9.410662112349182234e-03,-5.510292345415068738e-02,-5.822855553782690756e-03,8.177323452801046888e-03,8.914199664863868208e-03,8.906671092983237115e-03,-1.504239552201948598e-04
1.359700000000011855e+01,4.960551423750465816e-02,9.256901583332297068e-03,2.224410742792974415e-05,9.301389798188156380e-03,-5.539406623184017775e-02,-5.832764733961303023e-03,8.205833810515532345e-03,8.806204069825003186e-03,8.798914481930208975e-03,1.284917711675904518e-04
1.364700000000017965e+01,4.916180078229481776e-02,9.143683429145373423e-03,2.285414946109463901e-05,9.189391728067562715e-03,-5.568570446853859934e-02,-5.804694176962510617e-03,8.198718707746854850e-03,8.695633899698603300e-03,8.688567492725273247e-03,3.292262786363672972e-04
1.369700000000024076e+01,4.873041064095166852e-02,9.028241931273604456e-03,2.391539765468763822e-05,9.076072726582980546e-03,-5.597593917738707958e-02,-5.718420831019816429e-03,8.121297883948271762e-03,8.584458765629130947e-03,8.577596924153529576e-03,3.859842913117114845e-04
1.374700000000030187e+01,4.830296244252225285e-02,8.912795390151436598e-03,2.494532864040803480e-05,8.962686047432253528e-03,-5.626186021893841982e-02,-5.571263227272934757e-03,7.955014500681973147e-03,8.473508717100735818e-03,8.466836406315859584e-03,2.617909974322868015e-04
1.379700000000036297e+01,4.787133751496330802e-02,8.797255205716867504e-03,2.558538641226075329e-05,8.848425978541388584e-03,-5.654042338030240700e-02,-5.380410536057841746e-03,7.711788406998537106e-03,8.362773718059733630e-03,8.356282670278625604e-03,-2.007471556246712582e-07
1.384700000000042408e+01,4.743024048869511761e-02,8.682075466560889784e-03,2.575825657410247887e-05,8.733591979709093983e-03,-5.680944390710562786e-02,-5.168994449403008402e-03,7.423319623312560692e-03,8.252289535873326073e-03,8.245971330124078624e-03,-3.362168655984236346e-04
1.389700000000048519e+01,4.697747789723162593e-02,8.567888143293976577e-03,2.555746715342677104e-05,8.619003077600830356e-03,-5.706789362957609413e-02,-4.955611397286557342e-03,7.120835354906434808e-03,8.142571568238096691e-03,8.136414218295416265e-03,-6.927843157980394110e-04
1.394700000000054629e+01,4.651274542367727499e-02,8.455422759319588741e-03,2.504263427544294707e-05,8.505508027870475191e-03,-5.731567419944072483e-02,-4.753520959489295969e-03,6.825475117691174633e-03,8.034631709226148708e-03,8.028620212664233646e-03,-1.039534997579987094e-03
1.399700000000060740e+01,4.603716040561203759e-02,8.345655712790549241e-03,2.429582561911434885e-05,8.394247364028778122e-03,-5.755335024741548011e-02,-4.574167181867002871e-03,6.554294565567814375e-03,7.929759225425131453e-03,7.923878010367662109e-03,-1.343033231515387577e-03
1.404700000000005744e+01,4.555381766326895010e-02,8.239871096925909313e-03,2.342150548950905413e-05,8.286714107904926893e-03,-5.778205860650631465e-02,-4.427160804322401513e-03,6.322879145127704124e-03,7.828907589995033264e-03,7.823144586732250216e-03,-1.557737189960393563e-03
1.409700000000011855e+01,4.506782043797070286e-02,8.137668548509384425e-03,2.244006717014090458e-05,8.182548682849666993e-03,-5.800341664672270525e-02,-4.318471950156828158e-03,6.142174493739310966e-03,7.732120959249797094e-03,7.726466165118741139e-03,-1.651465715222201524e-03
1.414700000000017965e+01,4.458526225811787480e-02,8.038626869081253248e-03,2.134939771055990450e-05,8.081325664502373579e-03,-5.821934024423081055e-02,-4.250667617155336024e-03,6.017531117368634351e-03,7.638907175732170471e-03,7.633349483467694041e-03,-1.619285994045552507e-03
1.419700000000024076e+01,4.411216418856783728e-02,7.942106451646821497e-03,2.017883491071933557e-05,7.982464121468260676e-03,-5.843187362508883709e-02,-4.225933631415821831e-03,5.952295896007706207e-03,7.548576122048998062e-03,7.543106301052768595e-03,-1.468802471079104933e-03
1.424700000000030187e+01,4.365418304883581652e-02,7.846449068372042535e-03,1.916173884765958271e-05,7.884772546067361429e-03,-5.864317030665988639e-02,-4.242966259799063264e-03,5.948501015350809301e-03,7.460316860160158201e-03,7.454932089774399771e-03,-1.207802930822976647e-03
1.429700000000036297e+01,4.321614932470316250e-02,7.751069723458451320e-03,1.869052745687411904e-05,7.788450778372199741e-03,-5.885531861965009881e-02,-4.288896334200574707e-03,5.997212156513912103e-03,7.373660986432689635e-03,7.368361993518248929e-03,-8.646365578334563005e-04
1.434700000000042408e+01,4.280071958422423245e-02,7.655837908415530704e-03,1.895547411892804779e-05,7.693748856653386502e-03,-5.906976343636038962e-02,-4.341675849563153902e-03,6.072275509324776173e-03,7.288412740825746423e-03,7.283197774635616004e-03,-4.985393328167805286e-04
1.439700000000048519e+01,4.240722682317486086e-02,7.561004655854239483e-03,1.975403198087158214e-05,7.600512719815982234e-03,-5.928684722883881264e-02,-4.381113017565471494e-03,6.141084922604550696e-03,7.204306590562821466e-03,7.199170051913729787e-03,-1.784076203661758302e-04
1.444700000000054629e+01,4.203202687069124144e-02,7.467280199996859970e-03,2.075804202739749246e-05,7.508796284051655334e-03,-5.950590287971735393e-02,-4.395166669247842738e-03,6.180748821233304248e-03,7.121178137102836606e-03,7.116112184798373611e-03,4.746436065434240771e-05
1.449700000000060740e+01,4.166968856469353139e-02,7.375458398464838049e-03,2.173698046360866810e-05,7.418932359392055656e-03,-5.972566121318001464e-02,-4.379285068005097335e-03,6.179635749134848935e-03,7.039150680675088437e-03,7.034150052456645229e-03,1.566404783554671803e-04
1.454700000000005744e+01,4.131429870334245996e-02,7.285770148368209652e-03,2.239171188928041416e-05,7.330553572146770135e-03,-5.994462546657786106e-02,-4.339416420235079827e-03,6.137442560920024735e-03,6.958026603848206648e-03,6.953094535951133241e-03,1.575661082197117721e-04
1.459700000000011855e+01,4.096158539669462334e-02,7.197750834761049502e-03,2.237139790475588355e-05,7.242493630570561065e-03,-6.016159628758988021e-02,-4.293749079499501950e-03,6.072084905311616633e-03,6.877150896491075228e-03,6.872297664752260483e-03,1.070619276366408250e-04
1.464700000000017965e+01,4.061109113281657912e-02,7.110757064491711119e-03,2.164007996652264059e-05,7.154037224424756800e-03,-6.037628374156511768e-02,-4.261499623727025947e-03,6.014179818630590105e-03,6.795993886396524929e-03,6.791229607470403162e-03,9.016885790031889446e-05
1.469700000000024076e+01,4.026594398357116744e-02,7.024603732211687906e-03,2.067138537643989246e-05,7.065946502964567597e-03,-6.058935872275172940e-02,-4.245665040091635770e-03,5.982267976755605531e-03,6.714860913373974990e-03,6.710190028414173349e-03,1.540549674744654083e-04
1.474700000000030187e+01,3.992983938458800203e-02,6.939358086753283014e-03,1.992616981876661850e-05,6.979210426390816333e-03,-6.080164197475657062e-02,-4.233182285537195715e-03,5.966189006100386036e-03,6.634365084412890447e-03,6.629788048418470796e-03,2.758672175331408128e-04
1.479700000000036297e+01,3.960446554089856741e-02,6.855033533066869252e-03,1.934770606520881876e-05,6.893728945197286767e-03,-6.101330108903368910e-02,-4.214625774524982833e-03,5.944575214676900074e-03,6.554474445395030123e-03,6.549992291725933481e-03,4.101899008416229082e-04
1.484700000000042408e+01,3.929014031615354896e-02,6.771464358732438328e-03,1.857992544451968198e-05,6.808624209621477394e-03,-6.122403237776019580e-02,-4.198452847607312549e-03,5.916290934357187371e-03,6.474558353864227900e-03,6.470173314306409094e-03,5.555825780088912867e-04
1.489700000000048519e+01,3.898836888952573326e-02,6.688371168897485654e-03,1.767514320791834222e-05,6.723721455313321979e-03,-6.143395502014081799e-02,-4.199498890814920386e-03,5.903228318439348622e-03,6.394522500063049703e-03,6.390234148068052455e-03,7.533001710181860908e-04
1.494700000000054629e+01,3.870240871950756528e-02,6.605843700109831351e-03,1.719659482290686469e-05,6.640236889755644911e-03,-6.164392996468182062e-02,-4.216936409435054559e-03,5.919366492792500073e-03,6.315301120287390886e-03,6.311104991869780426e-03,1.019235584602184649e-03
1.499700000000060740e+01,3.843446096945026674e-02,6.524779728229522339e-03,1.758275107644586503e-05,6.559945230382413853e-03,-6.185477678515383104e-02,-4.229717546142435988e-03,5.947378096611399996e-03,6.238123511117831151e-03,6.234012903246611767e-03,1.295738238446645730e-03
1.504700000000005744e+01,3.818242839625370783e-02,6.446206780856580248e-03,1.873953333508997376e-05,6.483685847526760027e-03,-6.206626266245862666e-02,-4.209861210608251830e-03,5.948946935205565861e-03,6.163743421555307328e-03,6.159711394646408440e-03,1.480784889962569314e-03
1.509700000000011855e+01,3.793925761578009759e-02,6.370474539437454876e-03,2.021241522251471245e-05,6.410899369882484301e-03,-6.227675572298929652e-02,-4.137627279833739138e-03,5.886995437377927180e-03,6.092208346600592843e-03,6.088249565683108433e-03,1.487836046889276943e-03
1.514700000000017965e+01,3.769501206968535467e-02,6.297308766329993111e-03,2.134425850801571138e-05,6.339997283346024588e-03,-6.248363708698123631e-02,-4.014169430663440397e-03,5.746086952793493484e-03,6.022829969655630472e-03,6.018940353251746832e-03,1.294519509726341482e-03
1.519700000000024076e+01,3.744080169658914325e-02,6.226214647520771257e-03,2.163594150571503040e-05,6.269486530532200966e-03,-6.268434555851465362e-02,-3.861541454423799390e-03,5.545154769645965070e-03,5.954734117039869705e-03,5.950909233764486821e-03,9.617573963370373413e-04
1.524700000000030187e+01,3.717217504727880067e-02,6.156761180177204064e-03,2.113469414591021705e-05,6.199030568469024796e-03,-6.287742263123607955e-02,-3.705755985223736174e-03,5.322995532897710838e-03,5.887602715982406636e-03,5.883838579716847185e-03,5.921278711303370459e-04
1.529700000000036297e+01,3.688943748065207778e-02,6.088486746370299491e-03,2.030019246514035096e-05,6.129087131300579860e-03,-6.306271043049749281e-02,-3.562739287086367362e-03,5.110248238216678549e-03,5.821485268522820673e-03,5.817780575967709984e-03,2.636720442138823983e-04
1.534700000000042408e+01,3.659560975480551787e-02,6.020805798275868752e-03,1.947529618038352871e-05,6.059756390636636229e-03,-6.324084739485202888e-02,-3.442444606709627649e-03,4.922340979106451173e-03,5.756073027355358869e-03,5.752429237937516787e-03,1.111875967082666920e-05
1.539700000000048519e+01,3.629503505360781590e-02,5.953100174849187444e-03,1.866764949067160518e-05,5.990435473830530919e-03,-6.341296962518772062e-02,-3.356458813077784018e-03,4.774395751242886329e-03,5.690712808954663353e-03,5.687132302005140638e-03,-1.411847985211392485e-04
1.544700000000054629e+01,3.599330546966653110e-02,5.885141027412578267e-03,1.787125408642319883e-05,5.920883535585425017e-03,-6.358079256584181493e-02,-3.311656217240116148e-03,4.682105282999285238e-03,5.625211186512344384e-03,5.621695975195539242e-03,-1.713727158503514200e-04
1.549700000000060740e+01,3.569645843832348203e-02,5.817381412321201428e-03,1.713759822289453598e-05,5.851656608766990161e-03,-6.374637537670402310e-02,-3.304234451474136799e-03,4.647241910802659727e-03,5.559859524020841805e-03,5.556410659172886755e-03,-8.616516233778362291e-05
1.554700000000005744e+01,3.540952117530814236e-02,5.750205068462147830e-03,1.642040962688452805e-05,5.783045887715916947e-03,-6.391158709927591275e-02,-3.326127670564658825e-03,4.659379763113194982e-03,5.494781429993199698e-03,5.491397671834540549e-03,8.459583430859130124e-05
1.559700000000011855e+01,3.513606557046617535e-02,5.683563186930733029e-03,1.569159231320100875e-05,5.714946371557135148e-03,-6.407789348280434893e-02,-3.368831541430740602e-03,4.707499025249398464e-03,5.430007633188668748e-03,5.426684492514778288e-03,3.144516521341956996e-04
1.564700000000017965e+01,3.487830862553947808e-02,5.617448050606729457e-03,1.520866777941467671e-05,5.647865386165558908e-03,-6.424633505987609183e-02,-3.416948843377996727e-03,4.776506244851969236e-03,5.365834709391910547e-03,5.362566434306878689e-03,5.713877453019162349e-04
1.569700000000024076e+01,3.463610693387048078e-02,5.551803217715750929e-03,1.535704945323956741e-05,5.582517316622229685e-03,-6.441718250204520047e-02,-3.446319728692921747e-03,4.837151546958645514e-03,5.302551451601436767e-03,5.299335116947282223e-03,7.917269751975598326e-04
1.574700000000030187e+01,3.440546596586818023e-02,5.486622659573975325e-03,1.611795473625475428e-05,5.518858569046485030e-03,-6.458949848848005715e-02,-3.436381507478067018e-03,4.854032909267434227e-03,5.240020426392214686e-03,5.236855533895587791e-03,8.938504904801600291e-04
1.579700000000036297e+01,3.417912428769596250e-02,5.421803004963163773e-03,1.702918850991025641e-05,5.455861381982984523e-03,-6.476131756385417049e-02,-3.383025677403978838e-03,4.808413726385092797e-03,5.177855456383661202e-03,5.174740516927516139e-03,8.359239011084305211e-04
1.584700000000042408e+01,3.394939212447937310e-02,5.357306316023582350e-03,1.765727117488123630e-05,5.392620858373344504e-03,-6.493046884772457616e-02,-3.297242409901335672e-03,4.706964235816911250e-03,5.115856237477510969e-03,5.112788332388655717e-03,6.402206728894626209e-04
1.589700000000048519e+01,3.371070517183671206e-02,5.293595259386899010e-03,1.784440005820864432e-05,5.329284059503316441e-03,-6.509533096821984444e-02,-3.194954352792581456e-03,4.570966548565843016e-03,5.054091911471608398e-03,5.051069623218169824e-03,3.630266149337194135e-04
1.594700000000054629e+01,3.346048107103435920e-02,5.230813887273811670e-03,1.764221866033663098e-05,5.266098324594485278e-03,-6.525507868585966875e-02,-3.089453665113372181e-03,4.422095534785085158e-03,4.992698576527651415e-03,4.989723072968723673e-03,6.243328246063116851e-05
1.599700000000060740e+01,3.319878940321351751e-02,5.168716312459336465e-03,1.715222783646807003e-05,5.203020768132272239e-03,-6.540955136911552614e-02,-2.990086547026280048e-03,4.275843315899439945e-03,4.931563223792243336e-03,4.928638181304565054e-03,-2.134114453091891207e-04
1.604699999999989046e+01,3.292778801818724982e-02,5.107065911668107368e-03,1.645084051771070937e-05,5.139967592703529112e-03,-6.555905569646469644e-02,-2.904751218542164955e-03,4.143972622793059418e-03,4.870381577358148285e-03,4.867511896316830365e-03,-4.281344426950031506e-04
1.609699999999977393e+01,3.265120207909116834e-02,5.045325338413985880e-03,1.563533672799511545e-05,5.076596011869976416e-03,-6.570429325739146620e-02,-2.840515048549944067e-03,4.037454769040517248e-03,4.808946856852752520e-03,4.806135598675053550e-03,-5.573883918624134189e-04
1.614699999999965740e+01,3.237361459521279072e-02,4.983297726526557912e-03,1.481056206744019525e-05,5.012918850661437879e-03,-6.584631900981863240e-02,-2.801566023726699117e-03,3.964314170611528410e-03,4.747344877045086425e-03,4.744593285439823761e-03,-5.917795112063468531e-04
1.619699999999954088e+01,3.209975798586811591e-02,4.921291484714262164e-03,1.404095377001469742e-05,4.949373392254291515e-03,-6.598639731100464090e-02,-2.787656201232837586e-03,3.927840576393105271e-03,4.685901105209624995e-03,4.683208979136281071e-03,-5.329337134797290480e-04
1.624699999999942435e+01,3.183395076449062333e-02,4.859606714129176622e-03,1.351809299597903912e-05,4.886642900121134815e-03,-6.612578012106595793e-02,-2.790714072868747623e-03,3.923169542677112237e-03,4.625010551983924426e-03,4.622378404234878113e-03,-3.977288431597644173e-04
1.629699999999930782e+01,3.157891071580385539e-02,4.798266583144783146e-03,1.347068464072670156e-05,4.825207952426236596e-03,-6.626531582470907011e-02,-2.795725692956572972e-03,3.932780398106127361e-03,4.565046967550330341e-03,4.562475403867506142e-03,-2.338702666868056502e-04
1.634699999999919129e+01,3.133447101191164097e-02,4.737135905173952242e-03,1.382151663217191880e-05,4.764778938438295718e-03,-6.640510210935657298e-02,-2.790952614668394498e-03,3.934602369376196014e-03,4.505947405230205025e-03,4.503436376060061114e-03,-1.023355694663934627e-04
1.639699999999907476e+01,3.109803491176984028e-02,4.676154432953857736e-03,1.425100476263635862e-05,4.704656442479130361e-03,-6.654464974008966749e-02,-2.776331084948045064e-03,3.919646833376946166e-03,4.447372980429853406e-03,4.444921620354196946e-03,-3.372828776226168462e-05
1.644699999999895823e+01,3.086654879673661131e-02,4.615344924444584641e-03,1.459797951888133552e-05,4.644540883482347129e-03,-6.668346629433674622e-02,-2.758765875376701943e-03,3.895262439867080723e-03,4.389150021048972110e-03,4.386757088765028990e-03,-1.907661917188779789e-05
1.649699999999884170e+01,3.063776685635141717e-02,4.554729987180249420e-03,1.489795173399780614e-05,4.584525890648245144e-03,-6.682140458810525985e-02,-2.743287744625449477e-03,3.871282543980886573e-03,4.331462653796235365e-03,4.329126469688437430e-03,-4.051698769427185249e-05
1.654649999999989163e+01,3.041254182619556115e-02,4.495072398262613990e-03,1.507086830154455673e-05,4.525214134865703300e-03,-6.695719733146709984e-02,-2.731719493931066695e-03,3.852198265441255601e-03,4.275211304150683921e-03,4.272928867387622287e-03,-8.156785587201823625e-05
1.659649999999977510e+01,3.018589452649134836e-02,4.435566091533979342e-03,1.499666219233958058e-05,4.465559415918658910e-03,-6.709378330616333486e-02,-2.723477962482642387e-03,3.838885279423759518e-03,4.219589395134367218e-03,4.217358462457037986e-03,-1.188664307245690453e-04
1.664649999999965857e+01,2.996079498056118326e-02,4.377357783615006340e-03,1.474686754700386958e-05,4.406851518709013933e-03,-6.722995720428714961e-02,-2.713333193253503976e-03,3.827721877932639856e-03,4.165474219471329738e-03,4.163291242620176941e-03,-1.340341992475054011e-04
1.669649999999954204e+01,2.973824204914219532e-02,4.320798311732374983e-03,1.443552120142387926e-05,4.349669354135222467e-03,-6.736562386394950863e-02,-2.694399663087550245e-03,3.808395710592382688e-03,4.112986591974437250e-03,4.110846899122925016e-03,-1.318785210165069157e-04
1.674649999999942551e+01,2.951881229708264512e-02,4.265829075299308083e-03,1.399013089030718680e-05,4.293809337079922128e-03,-6.750034384710357216e-02,-2.667090697136663500e-03,3.774494603992715417e-03,4.061868111734649039e-03,4.059767312403116980e-03,-1.193053834648059262e-04
1.679649999999930898e+01,2.930326823503166464e-02,4.212151882635307640e-03,1.337308445144638080e-05,4.238898051538200415e-03,-6.763369838196009454e-02,-2.640201276970557606e-03,3.733978904390884007e-03,4.011682445985068242e-03,4.009618063412387703e-03,-8.132431586913305090e-05
1.684649999999919245e+01,2.909329400487091488e-02,4.159486518169392376e-03,1.287806026852688485e-05,4.185242638706445847e-03,-6.776570844580831476e-02,-2.619337811863851548e-03,3.700464562375801406e-03,3.962334753181345932e-03,3.960306099346855638e-03,-2.426743598410007952e-06
1.689649999999907592e+01,2.889044814033199515e-02,4.107760715802826097e-03,1.290259655752497835e-05,4.133565908917876362e-03,-6.789667533640120212e-02,-2.597086773616310521e-03,3.673456366249140247e-03,3.914170927166418963e-03,3.912177451275306375e-03,9.307908206236033288e-05
1.694649999999895940e+01,2.869398971441363549e-02,4.057078783625776668e-03,1.350121401504875874e-05,4.084081211655874073e-03,-6.802652967508171500e-02,-2.557728805895741631e-03,3.633910685398821210e-03,3.867493611331816392e-03,3.865533825743814895e-03,1.429303255005247156e-04
1.699649999999884287e+01,2.850005274221783375e-02,4.007476323803983893e-03,1.434988006441318450e-05,4.036176083932810181e-03,-6.815441611537620403e-02,-2.490575392881143497e-03,3.559948099437510154e-03,3.822165808200542279e-03,3.820238440317023833e-03,9.231826692313643205e-05
1.704599999999989279e+01,2.830511051264674588e-02,3.959231922194734327e-03,1.503392575271250505e-05,3.989299773700159465e-03,-6.827769959732643557e-02,-2.396820059301675576e-03,3.445409133034490513e-03,3.778063975557207407e-03,3.776169817915246609e-03,-6.635709439785455229e-05
1.709599999999977626e+01,2.810045557394326779e-02,3.911006827139239771e-03,1.536824337604842264e-05,3.941743313891336691e-03,-6.839754060029124005e-02,-2.286932485452198606e-03,3.298638397188909804e-03,3.733667377965204249e-03,3.731810269430917582e-03,-3.031860564318034513e-04
1.714599999999965974e+01,2.788531472322420407e-02,3.862866757221054912e-03,1.546933038900324189e-05,3.893805417999061328e-03,-6.851188722456358349e-02,-2.172559464682156157e-03,3.138692399675146929e-03,3.689117306321670724e-03,3.687301092720884389e-03,-5.738789759189088331e-04
1.719599999999954321e+01,2.765871944298152127e-02,3.814436886753329661e-03,1.554778134149904429e-05,3.845532449436327594e-03,-6.862051519779743813e-02,-2.060605856209291910e-03,2.978014166613444143e-03,3.644390847795866886e-03,3.642618056394370755e-03,-8.534598673675051735e-04
1.724599999999942668e+01,2.742065137891382814e-02,3.765559565268446554e-03,1.553060113826049281e-05,3.796620767544967370e-03,-6.872354549060766260e-02,-1.959010839187716457e-03,2.825248265058431622e-03,3.599408537164487491e-03,3.597679544194591628e-03,-1.124071538672176233e-03
1.729599999999931015e+01,2.717241372066757366e-02,3.716386664837232050e-03,1.515952029284805256e-05,3.746705705422928318e-03,-6.882149603256682013e-02,-1.880670535121473476e-03,2.695148761922375961e-03,3.554059903034131017e-03,3.552372805492548784e-03,-1.348696443956546144e-03
1.734599999999919362e+01,2.691767477570528727e-02,3.667286948871271990e-03,1.430305731574652801e-05,3.695893063502765120e-03,-6.891552955932267466e-02,-1.839488285377678970e-03,2.608196377231576830e-03,3.508436805795315215e-03,3.506788419133868937e-03,-1.472563456643086492e-03
1.739599999999907709e+01,2.666282481105032576e-02,3.618602770973272480e-03,1.311750937350040525e-05,3.644837789720273280e-03,-6.900750397359134425e-02,-1.841727572169234118e-03,2.581035987821085100e-03,3.462895169923703702e-03,3.461282411512296882e-03,-1.446097685378258408e-03
1.744599999999896056e+01,2.641581562546856110e-02,3.570478935610452587e-03,1.208569617022331817e-05,3.594650327950899091e-03,-6.909959035219959134e-02,-1.878345801293804761e-03,2.612387777237461760e-03,3.417976475951345697e-03,3.416396881929163742e-03,-1.261535139015236215e-03
1.749599999999884403e+01,2.618347428601702082e-02,3.522989490101431469e-03,1.152785556912925581e-05,3.546045201239690116e-03,-6.919350764226406270e-02,-1.931490136194131176e-03,2.679703012658726791e-03,3.373981924342180777e-03,3.372433257143060952e-03,-9.661553448071695874e-04
1.754549999999989396e+01,2.597186957310267802e-02,3.476726543935530593e-03,1.128181277492330328e-05,3.499290169485377074e-03,-6.928911640400770011e-02,-1.990581729782923710e-03,2.759556488630001293e-03,3.331187427474173023e-03,3.329667505928179689e-03,-6.168052317341316676e-04
1.759549999999977743e+01,2.577886739559043933e-02,3.430842827144151702e-03,1.115985889690660102e-05,3.453162544937965050e-03,-6.938864549049661434e-02,-2.053175522767414392e-03,2.845846642225117670e-03,3.288568956288284197e-03,3.287077150586105011e-03,-2.287774212059463103e-04
1.764549999999966090e+01,2.560811956758070329e-02,3.385841282689960961e-03,1.119908463697858036e-05,3.408239451963918087e-03,-6.949130426663474580e-02,-2.116250683168943800e-03,2.935402673371715308e-03,3.246626141490060406e-03,3.245162412546138530e-03,1.816074697832961108e-04
1.769549999999954437e+01,2.546020753548348253e-02,3.341688522538978877e-03,1.144418363559531051e-05,3.364576889810169322e-03,-6.959711680079294638e-02,-2.173985457001940871e-03,3.022318039997659231e-03,3.205441887649792491e-03,3.204006678116663211e-03,5.933413892862928135e-04
1.774549999999942784e+01,2.533446781868804731e-02,3.298225111170199463e-03,1.197927453829563439e-05,3.322183660246790654e-03,-6.970581607364279009e-02,-2.216258157000275224e-03,3.095791979875277353e-03,3.165071881167486403e-03,3.163666034751765142e-03,9.765894795937697919e-04
1.779549999999931131e+01,2.522834616821431966e-02,3.255357129973658094e-03,1.290529276452556482e-05,3.281167715502709362e-03,-6.981662898149254559e-02,-2.229192218395547806e-03,3.138050462554464650e-03,3.125573633848176183e-03,3.124197598345626083e-03,1.285148322665927026e-03
1.784549999999919478e+01,2.513671915355384853e-02,3.213201451769428455e-03,1.411088911383472860e-05,3.241423229997097977e-03,-6.992808859241206321e-02,-2.202000015363994329e-03,3.129560703065438314e-03,3.086889462702178434e-03,3.085542101480064948e-03,1.467147344522935814e-03
1.789549999999907826e+01,2.505237321897513594e-02,3.171961922749353541e-03,1.529462219481276782e-05,3.202551167138978968e-03,-7.003818859318000634e-02,-2.134181476214891491e-03,3.061363385644707245e-03,3.048820830610857700e-03,3.047499521408304074e-03,1.495214518593750977e-03
1.794549999999896173e+01,2.496768702059870906e-02,3.131823102678434490e-03,1.617422191932914649e-05,3.164171546517092776e-03,-7.014489766699050222e-02,-2.036180911138301373e-03,2.941129470507103123e-03,3.011150893491522720e-03,3.009852835047756563e-03,1.380291786900969585e-03
1.799549999999884520e+01,2.487638853818135640e-02,3.092871719570383388e-03,1.662608327415935743e-05,3.126123886118702035e-03,-7.024670671254718002e-02,-1.924853684760983617e-03,2.789324573889577063e-03,2.973756703161042122e-03,2.972480255542920592e-03,1.162020266414038770e-03
1.804499999999989512e+01,2.477556091221274140e-02,3.055375679159223149e-03,1.672220922501070276e-05,3.088820097609244406e-03,-7.034198696994486966e-02,-1.814930134975478683e-03,2.631205088589560342e-03,2.937010158060635642e-03,2.935755615831609627e-03,8.902365908661824577e-04
1.809499999999977859e+01,2.466134236984907427e-02,3.018297578332642707e-03,1.657870116174930700e-05,3.051454980656141246e-03,-7.043273347669343210e-02,-1.717196994017294517e-03,2.482340571072279289e-03,2.900173518992078727e-03,2.898943852698699156e-03,5.975422047064480333e-04
1.814499999999966207e+01,2.453458193186411687e-02,2.981698888814757111e-03,1.621028214797561951e-05,3.014119453110708242e-03,-7.051859332639409672e-02,-1.640843694511944818e-03,2.357926749053591928e-03,2.863537465900384011e-03,2.862335918744487746e-03,3.189979492598867417e-04
1.819499999999954554e+01,2.439683037878708285e-02,2.945374978082641523e-03,1.559744229150224749e-05,2.976569862665646039e-03,-7.060063551111950275e-02,-1.592526695736554664e-03,2.268945805088135557e-03,2.827041093693298101e-03,2.825869339393721844e-03,8.878735883125883036e-05
1.824499999999942901e+01,2.425130168014673002e-02,2.909292446036767371e-03,1.483828245605486717e-05,2.938969010948877265e-03,-7.068026184590614491e-02,-1.574280269180166822e-03,2.222420970670211000e-03,2.790814218169559643e-03,2.789671961455948788e-03,-6.333362202363351323e-05
1.829499999999931248e+01,2.410222792516816814e-02,2.873526202165877733e-03,1.411019068934553483e-05,2.901746583544568756e-03,-7.075897585936496981e-02,-1.581640843206022625e-03,2.216510778372610818e-03,2.755116512559377916e-03,2.754002415707681572e-03,-1.275573126633577816e-04
1.834499999999919595e+01,2.395376193548274732e-02,2.838182601679845127e-03,1.354017050485884071e-05,2.865262942689562626e-03,-7.083805790152508663e-02,-1.605370073200351657e-03,2.241028625268364806e-03,2.720139570340549852e-03,2.719052205102927278e-03,-1.149631775225273079e-04
1.839499999999907942e+01,2.380907296495640355e-02,2.803313605363035293e-03,1.325004226240685150e-05,2.829813689887849138e-03,-7.091832640518491715e-02,-1.633279656555939891e-03,2.280436212865577864e-03,2.685973210404760374e-03,2.684911484533558136e-03,-5.307437429821783417e-05
1.844499999999896289e+01,2.366960829616895218e-02,2.768886799961970280e-03,1.328077667105549394e-05,2.795448353304081160e-03,-7.099999038801252382e-02,-1.653912871035192328e-03,2.316846126127779671e-03,2.652568489433335553e-03,2.651531744392744000e-03,1.893159820410367935e-05
1.849499999999884636e+01,2.353493373916937595e-02,2.734877136407941074e-03,1.352647225900597186e-05,2.761930080925953119e-03,-7.108268603156409071e-02,-1.660465802422962786e-03,2.337046796034642025e-03,2.619790021434133861e-03,2.618777792426021152e-03,6.790333515973361544e-05
1.854449999999989629e+01,2.340465863231173602e-02,2.701649486612817726e-03,1.389122950340379253e-05,2.729431945619625183e-03,-7.116487908878577073e-02,-1.649419664979070999e-03,2.334630884114063509e-03,2.587942802627620810e-03,2.586954131326135546e-03,7.542225432498137351e-05
1.859449999999977976e+01,2.327375720939033055e-02,2.668552735533719251e-03,1.432014789699206914e-05,2.697193031327703525e-03,-7.124735007203453208e-02,-1.619185120715237484e-03,2.305411109831930708e-03,2.556373293614194828e-03,2.555407698742604133e-03,3.031903248989134057e-05
1.864449999999966323e+01,2.314084089898873348e-02,2.635886902956505618e-03,1.461574628194727183e-05,2.665118395520400026e-03,-7.132830932807010527e-02,-1.575174815235177040e-03,2.250666408929236084e-03,2.525147014258718493e-03,2.524204107131930008e-03,-6.596783935660063586e-05
1.869449999999954670e+01,2.300402743026318600e-02,2.603597233300553818e-03,1.447567050745230290e-05,2.632548574315458217e-03,-7.140706806883168056e-02,-1.532973927606227048e-03,2.185211833208439581e-03,2.493913257277258471e-03,2.492992234607777080e-03,-1.800038032589515999e-04
1.874449999999943017e+01,2.286404977938587962e-02,2.571723881366568421e-03,1.367519054606901727e-05,2.599074262458706507e-03,-7.148371676521181328e-02,-1.514330495545811346e-03,2.137198963980217574e-03,2.462555528582485893e-03,2.461654683501820432e-03,-2.428050574881508131e-04
1.879449999999931364e+01,2.272554236664189181e-02,2.540441516463500492e-03,1.228554862999827878e-05,2.565012613723497131e-03,-7.155943328998892738e-02,-1.536281081570251006e-03,2.137107597466534215e-03,2.431322168058556738e-03,2.430439594759472091e-03,-1.735846294901790686e-04
1.884449999999919712e+01,2.259642321422913186e-02,2.509922178062210744e-03,1.083262120798363883e-05,2.531587420478177957e-03,-7.163624734406726091e-02,-1.597342466123478216e-03,2.198922714713091517e-03,2.400762836098353607e-03,2.399897058558748356e-03,6.905272791680727707e-05
1.889449999999908059e+01,2.248445779738074413e-02,2.480192671054752985e-03,1.006747779314097421e-05,2.500327626641034740e-03,-7.171611446737324869e-02,-1.672960026354877077e-03,2.302924367850293658e-03,2.371448780730622471e-03,2.370598805950506656e-03,4.341638024870064219e-04
1.894449999999896406e+01,2.239272295010468969e-02,2.451146413478446327e-03,1.026656870406789569e-05,2.471679550886582075e-03,-7.179976246869079759e-02,-1.731607537984330937e-03,2.404032205138831226e-03,2.343460051767997775e-03,2.342625372390471847e-03,7.984182341346581250e-04
1.899449999999884753e+01,2.231815433835937501e-02,2.422628357230813528e-03,1.114267992035974766e-05,2.444913717071533175e-03,-7.188634284558981236e-02,-1.753853726006043140e-03,2.463504111222324360e-03,2.316371154207807776e-03,2.315551701247366059e-03,1.052621351591862941e-03
1.904399999999989745e+01,2.225430835857808778e-02,2.394792807895763931e-03,1.228564604050114693e-05,2.419364099976766252e-03,-7.197315860502895291e-02,-1.736672067802087164e-03,2.466253634371072014e-03,2.289957492920848253e-03,2.289153478771609098e-03,1.146075234268181765e-03
1.909399999999978093e+01,2.219173912359241607e-02,2.366968593509579701e-03,1.340517777583631496e-05,2.393778949061252381e-03,-7.205999220841885489e-02,-1.687119299939634056e-03,2.416865555813101085e-03,2.263394275608214372e-03,2.262606533394855100e-03,1.080319281399474626e-03
1.914399999999966440e+01,2.212378975716458238e-02,2.339290010445001580e-03,1.427739873906599876e-05,2.367844807923133368e-03,-7.214434817341563999e-02,-1.615780620344722026e-03,2.329452126816372592e-03,2.236899166795283406e-03,2.236128517459677091e-03,8.852668022758346375e-04
1.919399999999954787e+01,2.204513523561205460e-02,2.311626757465565750e-03,1.482566449635933780e-05,2.341278086458284564e-03,-7.222513720443268781e-02,-1.530282487184578049e-03,2.217884295489181996e-03,2.210580640476207410e-03,2.209827792386226657e-03,6.055747973205866152e-04
1.924399999999943134e+01,2.195259584368818018e-02,2.283959337464026244e-03,1.508064094723725527e-05,2.314120619358500924e-03,-7.230165132879173839e-02,-1.433907852707039417e-03,2.089345841886670885e-03,2.184532906205670279e-03,2.183797708493263098e-03,2.801569360955111568e-04
1.929399999999931481e+01,2.184461866315300441e-02,2.256382151748662600e-03,1.509449105813989896e-05,2.286571133864942398e-03,-7.237334672142692327e-02,-1.329725242940939418e-03,1.946967573504535280e-03,2.158689365239720073e-03,2.157970265355288464e-03,-6.371920433861658832e-05
1.934399999999919828e+01,2.172085130883794762e-02,2.229066289031651944e-03,1.486782369245417753e-05,2.258801936416560130e-03,-7.243983298357381528e-02,-1.225476025593166774e-03,1.797587124777251912e-03,2.132885324679132267e-03,2.132179730017825375e-03,-4.025950247916454654e-04
1.939399999999908175e+01,2.158225074763646043e-02,2.202210253551759467e-03,1.435831980265589982e-05,2.230926893157071135e-03,-7.250110678485333082e-02,-1.133947921084100217e-03,1.656401275363250918e-03,2.107056061395094250e-03,2.106361205151099404e-03,-7.061049026882076441e-04
1.944399999999896522e+01,2.143144638623564052e-02,2.175956364183140399e-03,1.360467422838225375e-05,2.203165712639904971e-03,-7.255780418090740369e-02,-1.068129855863733310e-03,1.542975265621569910e-03,2.081333090552110830e-03,2.080647001298493570e-03,-9.393166049912097344e-04
1.949399999999884869e+01,2.127266909346254078e-02,2.150316937604670759e-03,1.272719558211118086e-05,2.175771328768893141e-03,-7.261121067370046589e-02,-1.036728593671519061e-03,1.473161849310420995e-03,2.055926506408507597e-03,2.055248720885539601e-03,-1.074520094157975286e-03
1.954349999999989862e+01,2.111285576583282059e-02,2.125429490240954462e-03,1.183741265443747801e-05,2.149104315549829527e-03,-7.266252873908829457e-02,-1.042547063285979543e-03,1.455161973770515349e-03,2.031218568027333502e-03,2.030549940153753442e-03,-1.095852381571508789e-03
1.959349999999978209e+01,2.095461904350854818e-02,2.100616924402593996e-03,1.097292752593607920e-05,2.122562779454465962e-03,-7.271465609225247206e-02,-1.083659207108705674e-03,1.489296862371317998e-03,2.006744125891171161e-03,2.006086432362259950e-03,-9.974086203555355794e-04
1.964349999999966556e+01,2.080550932113020904e-02,2.075970263456618399e-03,1.024659913699466879e-05,2.096463461730607540e-03,-7.276883905260778107e-02,-1.151780015223222457e-03,1.569055790458407686e-03,1.982770300937460300e-03,1.982125321022497593e-03,-7.843250149094479129e-04
1.969349999999954903e+01,2.067059705347703072e-02,2.051413748032220995e-03,9.863948014814775831e-06,2.071141644061850594e-03,-7.282642805336880798e-02,-1.231144045566550521e-03,1.677413553921176066e-03,1.959358598392477516e-03,1.958727536916382832e-03,-4.875317060664638999e-04
1.974349999999943250e+01,2.055261550806277565e-02,2.026966532675861590e-03,1.000756268676538074e-05,2.046981658049392555e-03,-7.288798525564699204e-02,-1.301355709729370242e-03,1.787660374984374875e-03,1.936558454762890872e-03,1.935941356558652229e-03,-1.682453599955147615e-04
1.979349999999931597e+01,2.045077349895904270e-02,2.002685551542790314e-03,1.068978676622806974e-05,2.024065125075246406e-03,-7.295305304113330891e-02,-1.344325900850342837e-03,1.870811067765082826e-03,1.914307988415079893e-03,1.913703872379609412e-03,9.854275167088421996e-05
1.984349999999919945e+01,2.036080910922854342e-02,1.978635483189994382e-03,1.170757054514027853e-05,2.002050624280275054e-03,-7.302026933617566939e-02,-1.350594176162495282e-03,1.906517811144328289e-03,1.892436471447228857e-03,1.891844095668506484e-03,2.538653304026543289e-04
1.989349999999908292e+01,2.027637535908417485e-02,1.954902841327437520e-03,1.277018167097304089e-05,1.980443204669383572e-03,-7.308779904498363678e-02,-1.320022884717409915e-03,1.888544725623379772e-03,1.870802347338249927e-03,1.870220656414710260e-03,2.741807046230507238e-04
1.994349999999896639e+01,2.019082874754250106e-02,1.931592884853826266e-03,1.363446451909098172e-05,1.958861813892008152e-03,-7.315380018921935346e-02,-1.258669233455569567e-03,1.821886068892875988e-03,1.849362290711511515e-03,1.848790269971026332e-03,1.690572552479138334e-04
1.999349999999884986e+01,2.009861541145606043e-02,1.908796122601494642e-03,1.414757774976101203e-05,1.937091278101016768e-03,-7.321673365089198526e-02,-1.258669233455569567e-03,1.717949456576332379e-03,1.828139648462915635e-03,1.827576099415448123e-03,-2.971138705272259944e-05


==> figs/data/bgktgv-M1p0-Re400-p3-n64-post.csv <==
t,ke,sol,dil,dis,h,dhdt,cfflogf,flogfgrcptau,cfflogfg,pdiv
5.000000000000003053e-02,1.249192178961213151e-01,1.874481500059190344e-03,4.189944157621122790e-07,1.875319488890714661e-03,0.000000000000000000e+00,-1.247348244008960076e-03,1.696327795630137155e-03,1.842461091237100005e-03,1.842403522856717827e-03,2.093077349530496388e-04
1.000000000000000749e-01,1.248415413401348512e-01,1.875304409149052909e-03,1.653341314253958539e-06,1.878611091777560894e-03,-6.236741220044805800e-05,-1.342496568250694210e-03,1.844725756714283649e-03,1.851540367821001998e-03,1.859689916510036574e-03,4.198184804164959436e-04
1.500000000000001055e-01,1.247732911790585819e-01,1.877451432164166248e-03,3.585931339752916274e-06,1.884623294843672031e-03,-1.294922406129828119e-04,-1.455007066812895409e-03,2.066862462851540554e-03,1.908387917782145959e-03,1.920812506396071383e-03,6.287994381694658611e-04
2.000000000000001499e-01,1.247133200509061707e-01,1.881453309214153142e-03,6.046879958360078795e-06,1.893547069130873317e-03,-2.022425939536276474e-04,-1.555853138084372766e-03,2.257897396903676187e-03,1.948357557979739406e-03,1.963755942970733803e-03,8.348884370496837629e-04
2.500000000000001665e-01,1.246628258503136438e-01,1.887119522275313528e-03,8.878404621091544059e-06,1.904876331517496623e-03,-2.800352508578463073e-04,-1.657868486129031186e-03,2.400469289223566231e-03,1.958026789410863798e-03,1.973828652050332085e-03,1.040631027738539091e-03
3.000000000000002109e-01,1.246221562879406136e-01,1.894083819345793217e-03,1.197302166658934350e-05,1.918029862678972009e-03,-3.629286751642979425e-04,-1.768658887986161591e-03,2.551775344769898011e-03,1.968341894241135755e-03,1.984381087947174622e-03,1.249541013972530444e-03
3.500000000000002554e-01,1.245914547928517885e-01,1.902333786099986946e-03,1.531556228827418112e-05,1.932964910676535390e-03,-4.513616195636060979e-04,-1.889037381070933150e-03,2.716557873385860682e-03,1.980637534990864913e-03,1.996740406999397179e-03,1.459836553643667533e-03
4.000000000000002998e-01,1.245709493843647347e-01,1.911842708075425085e-03,1.897759620510792883e-05,1.949797900485640990e-03,-5.458134886171528422e-04,-2.018498914626574645e-03,2.900396904955146807e-03,1.996896843265675778e-03,2.013621304319028037e-03,1.675594924000429640e-03
4.500000000000003442e-01,1.245606558788992235e-01,1.922530102091349466e-03,2.312269636083015079e-05,1.968775494813009876e-03,-6.467384343484816611e-04,-2.153724285660644534e-03,3.091269864581899784e-03,2.013227613931140112e-03,2.030191284434198617e-03,1.887004036695349085e-03
5.000000000000000000e-01,1.245599890211520760e-01,1.934316989962106157e-03,2.794084952448410800e-05,1.990198689011074204e-03,-7.544246486315131506e-04,-2.288893515594023816e-03,3.286526114269344104e-03,2.031409355334907411e-03,2.048702308716367475e-03,2.080418488928413058e-03
5.500000000000000444e-01,1.245673290428268715e-01,1.947138590228485394e-03,3.357430240761780771e-05,2.014287195043721213e-03,-8.688693244112144498e-04,-2.415374738182760658e-03,3.474070612152858027e-03,2.051162083041358983e-03,2.068403118603668028e-03,2.228292574010662559e-03
6.000000000000000888e-01,1.245797215868018060e-01,1.960937243425464084e-03,4.002194163929569370e-05,2.040981126704055539e-03,-9.896380613203525911e-04,-2.523554059239427935e-03,3.644140680102720374e-03,2.073273024991068719e-03,2.090960327370587450e-03,2.306923245235828826e-03
6.500000000000001332e-01,1.245928356356535566e-01,1.975664986921535186e-03,4.706865964011186488e-05,2.069802306201758754e-03,-1.115815764282324096e-03,-2.605294374387054964e-03,3.779323735454386858e-03,2.096209769062304645e-03,2.114024798077211893e-03,2.286743078563133365e-03
7.000000000000001776e-01,1.246012416659075805e-01,1.991260059783204334e-03,5.426631800883256317e-05,2.099792695800869677e-03,-1.246080483001676953e-03,-2.655888414935245797e-03,3.874582287798289219e-03,2.122102494865339955e-03,2.140121808827213576e-03,2.154783489107356571e-03
7.500000000000002220e-01,1.245992430625204039e-01,2.007729035151465703e-03,6.100789262419984332e-05,2.129744820399865485e-03,-1.378874903748439351e-03,-2.675796533768701798e-03,3.926464542576810039e-03,2.149701123345061551e-03,2.168382661435389481e-03,1.915080975601957938e-03
8.000000000000002665e-01,1.245819671452026017e-01,2.025044376990135439e-03,6.668498145128336294e-05,2.158414339892702084e-03,-1.512664730436874549e-03,-2.671352301453209285e-03,3.935296584187404634e-03,2.176974063623399874e-03,2.195892890115967982e-03,1.592851996519553670e-03
8.500000000000003109e-01,1.245464221035295915e-01,2.043184718921575455e-03,7.088215574329643663e-05,2.184949030408168437e-03,-1.646232345509535122e-03,-2.653430421757361265e-03,3.919635086555999653e-03,2.205669519140415931e-03,2.225388715086172586e-03,1.237297385643293607e-03
9.000000000000003553e-01,1.244922095599990952e-01,2.062136530241808798e-03,7.353166524577144482e-05,2.209199860733351579e-03,-1.778903866597403294e-03,-2.633337947068878967e-03,3.890526032176337169e-03,2.233852923203629576e-03,2.253952128604519434e-03,9.008174176918727800e-04
9.500000000000003997e-01,1.244216042692249391e-01,2.081844471949288473e-03,7.493517045708311371e-05,2.231714812863454592e-03,-1.910570763950847351e-03,-2.619895929196779105e-03,3.865980569380631383e-03,2.262680445512808489e-03,2.283164723550669753e-03,6.346555716405704109e-04
1.000000000000000000e+00,1.243389542002240333e-01,2.102274130176210853e-03,7.564414334781081753e-05,2.253562416871832379e-03,-2.041565560410685265e-03,-2.617628913821332722e-03,3.854288100072734806e-03,2.291606871396359001e-03,2.312331828781044596e-03,4.697957614774180782e-04
1.050000000000000044e+00,1.242495963709982498e-01,2.123344140263872231e-03,7.625396042143009186e-05,2.275852061106732604e-03,-2.172447006101752009e-03,-2.626141346420138908e-03,3.859950686372893864e-03,2.321592920963161128e-03,2.342758751516278801e-03,4.152304778113372562e-04
1.100000000000000089e+00,1.241588281383078640e-01,2.144979309607547048e-03,7.722226380859478832e-05,2.299423837224736679e-03,-2.303754073422759063e-03,-2.642684173217444473e-03,3.878631573144100328e-03,2.352006175716399132e-03,2.373547618912160394e-03,4.626054878192300450e-04
1.150000000000000133e+00,1.240711397897192453e-01,2.167078104592838964e-03,7.880045098730093455e-05,2.324679006567440670e-03,-2.435888282083631395e-03,-2.664053979204437147e-03,3.906293423132355461e-03,2.383332531732111625e-03,2.405111750170558192e-03,5.909944965141931093e-04
1.200000000000000178e+00,1.239899238351809263e-01,2.189578936786197843e-03,8.108760531034796552e-05,2.351754147406893720e-03,-2.569090981043853361e-03,-2.688099201542113077e-03,3.939137263718625603e-03,2.415033148409246721e-03,2.437067928379230055e-03,7.781179566528576702e-04
1.250000000000000222e+00,1.239174597699202185e-01,2.212391883352435220e-03,8.411541145980173993e-05,2.380622706272038890e-03,-2.703495941120959145e-03,-2.713876546032165278e-03,3.973250049608624719e-03,2.446402167673231935e-03,2.468370994483529927e-03,9.997475328585440132e-04
1.300000000000000266e+00,1.238549612408546968e-01,2.235486071480313492e-03,8.789542033232061052e-05,2.411276912144954578e-03,-2.839189768422567539e-03,-2.740548074386947759e-03,4.010987524726952573e-03,2.478528077218214269e-03,2.500774958145136027e-03,1.239328792453834802e-03
1.350000000000000311e+00,1.238026113066408307e-01,2.258852061517205388e-03,9.240351398464873619e-05,2.443659089486502779e-03,-2.976217172141915057e-03,-2.766723225313680486e-03,4.048718372709926919e-03,2.511064126109397582e-03,2.533388495827945674e-03,1.471573390311787122e-03
1.400000000000000355e+00,1.237595688706031732e-01,2.282541650908975935e-03,9.753592560889352110e-05,2.477613502126762950e-03,-3.114553333407599212e-03,-2.789978433783699314e-03,4.082722939366260559e-03,2.543662059874446466e-03,2.565916220122209206e-03,1.679075874886356212e-03
1.450000000000000400e+00,1.237240670463048142e-01,2.306638338920462619e-03,1.030772494867631740e-04,2.512792837893988804e-03,-3.254052255096784307e-03,-2.807732505658600344e-03,4.110747241389556446e-03,2.577175111521434140e-03,2.599268117765310589e-03,1.844050460693822356e-03
1.500000000000000000e+00,1.236936529533064766e-01,2.331283233152984732e-03,1.087237229950781356e-04,2.548730679143140949e-03,-3.394438880379713197e-03,-2.818195129128395378e-03,4.130638186490767118e-03,2.612294164055737992e-03,2.634293916142774281e-03,1.955484193609236237e-03
1.550000000000000044e+00,1.236655738384819653e-01,2.356659495791587570e-03,1.141316628067495439e-04,2.584922821405086658e-03,-3.535348636836133096e-03,-2.820900661664180360e-03,4.139384666544359929e-03,2.648243070704591265e-03,2.670265973893330355e-03,2.012273533267674563e-03
1.600000000000000089e+00,1.236372176770493270e-01,2.382967288054795019e-03,1.189954987310678320e-04,2.620958285516930900e-03,-3.676393669919342244e-03,-2.817444071077088337e-03,4.135853539807395063e-03,2.684345770443778527e-03,2.706127134494769500e-03,2.019630329573584692e-03
1.650000000000000133e+00,1.236064659705120028e-01,2.410408349442482931e-03,1.231215773049622059e-04,2.656651504052407343e-03,-3.817265873473196791e-03,-2.810505470840493798e-03,4.125535903678582104e-03,2.721569739912358451e-03,2.743000955015970164e-03,1.992462644522356024e-03
1.700000000000000178e+00,1.235719551238532443e-01,2.439192287689975324e-03,1.264597189353953912e-04,2.692111725560766052e-03,-3.957791147015221611e-03,-2.803810855258601249e-03,4.114531276193739151e-03,2.760105036682304440e-03,2.781493238084327326e-03,1.947587047728099223e-03
1.750000000000000222e+00,1.235330772984589431e-01,2.469485888006833860e-03,1.290952645653682261e-04,2.727676417137570204e-03,-4.097981689778151804e-03,-2.800929978699071184e-03,4.105591908605620878e-03,2.799177700988023185e-03,2.820394237980645979e-03,1.897697931644849430e-03
1.800000000000000266e+00,1.234898580278304542e-01,2.501441626433730490e-03,1.311681724443978744e-04,2.763777971322526131e-03,-4.238028188713105493e-03,-2.804599818650996453e-03,4.102962217188730470e-03,2.838808043006866687e-03,2.859708276231511925e-03,1.852075137102490937e-03
1.850000000000000311e+00,1.234427365529975618e-01,2.535159298698747097e-03,1.327899717324889544e-04,2.800739242163724843e-03,-4.378258179645655446e-03,-2.816148986690689311e-03,4.111337945407977229e-03,2.879867442042382663e-03,2.900437911638055477e-03,1.813759800545222418e-03
1.900000000000000355e+00,1.233923741393687795e-01,2.570716848136083733e-03,1.339881420893172597e-04,2.838693132314718415e-03,-4.519065628980190041e-03,-2.836234106657895167e-03,4.132499786629508474e-03,2.922471815667348604e-03,2.942950081540008419e-03,1.787680407279403387e-03
1.950000000000000400e+00,1.233394729558542485e-01,2.608130290986164588e-03,1.346865416686737727e-04,2.877503374323512296e-03,-4.660877334313084930e-03,-2.864706639504911116e-03,4.165096002831400121e-03,2.966343603715491418e-03,2.986616284169620224e-03,1.779861581888698887e-03
2.000000000000000000e+00,1.232847373729328427e-01,2.647397855544750614e-03,1.348496778906723976e-04,2.917097211326095518e-03,-4.804112666288329336e-03,-2.900975124671454231e-03,4.207809210441014296e-03,3.011331166740634658e-03,3.031258376976824973e-03,1.798826163390254782e-03
2.049999999999994493e+00,1.232289048059018455e-01,2.688468919865705589e-03,1.347152389661383407e-04,2.957899397797982433e-03,-4.949161422521886067e-03,-2.943790871601561707e-03,4.261463573665661905e-03,3.058157585480496266e-03,3.077760913304845511e-03,1.846623545203022630e-03
2.099999999999988987e+00,1.231728608907965844e-01,2.731272228221109846e-03,1.345313393474654822e-04,3.000334906916040864e-03,-5.096350966101947932e-03,-2.992808246134234101e-03,4.325301875668060778e-03,3.106646996259450171e-03,3.126176685573249254e-03,1.915844390814989192e-03
2.149999999999983480e+00,1.231176596018290770e-01,2.775695972094321170e-03,1.341124590060296430e-04,3.043920890106380402e-03,-5.245991378408643158e-03,-3.047645373932874983e-03,4.396115869136288032e-03,3.156110633808351020e-03,3.175394143438176921e-03,1.992599797379270097e-03
2.199999999999977973e+00,1.230645073882561252e-01,2.821612136047607893e-03,1.336091408669609734e-04,3.088830417781529732e-03,-5.398373647105270123e-03,-3.106801368222620544e-03,4.474209120106828821e-03,3.207251508990269576e-03,3.226281712252200909e-03,2.070770862640467728e-03
2.249999999999972466e+00,1.230146738944735418e-01,2.868878013852377631e-03,1.334057613077054764e-04,3.135689536467788693e-03,-5.553713715516384042e-03,-3.168060595762150437e-03,4.557040242108701192e-03,3.259318001806359947e-03,3.277976188739639956e-03,2.161945637344152467e-03
2.299999999999966960e+00,1.229693264138543296e-01,2.917367651781000836e-03,1.327227867042481265e-04,3.182813225189496872e-03,-5.712116745304474108e-03,-3.231550429641317449e-03,4.642589588534559546e-03,3.312277996084222673e-03,3.330827928313126636e-03,2.295693114301199274e-03
2.349999999999961453e+00,1.229292477927276944e-01,2.967014610766223644e-03,1.309261885222303106e-04,3.228866987810684319e-03,-5.873694266786522178e-03,-3.293857381292760247e-03,4.726465083423091358e-03,3.366410216843616649e-03,3.384583716188505672e-03,2.486034822556531815e-03
2.399999999999955946e+00,1.228947611295626158e-01,3.017725102074168310e-03,1.302705123112385822e-04,3.278266126696645529e-03,-6.038387135851142062e-03,-3.348748104042100805e-03,4.808238034656146277e-03,3.421604556796815216e-03,3.439481847253367166e-03,2.711228533984406160e-03
2.449999999999950440e+00,1.228656817916891214e-01,3.069479089137470366e-03,1.313228216345347830e-04,3.332124732406540040e-03,-6.205824541053228671e-03,-3.398836353821029898e-03,4.880252794083671936e-03,3.475094770588157272e-03,3.492817568379614698e-03,2.910341114514890509e-03
2.499999999999944933e+00,1.228410757899248973e-01,3.122334170023218641e-03,1.306913441529760549e-04,3.383716858329170914e-03,-6.375766358744261453e-03,-3.442938209199825853e-03,4.943770578555886468e-03,3.530323846677929298e-03,3.547936115926092742e-03,3.025881728325568489e-03
2.548000000000939735e+00,1.228202945483155978e-01,3.174085251391458966e-03,1.317456877428009479e-04,3.437576626877061024e-03,-6.541027392789278139e-03,-3.476890518144087807e-03,4.997227630894538787e-03,3.584567816476924140e-03,3.601967511039843011e-03,3.047629437838773967e-03
2.598000000000934229e+00,1.227999218124252445e-01,3.229073383493015828e-03,1.332552326648092232e-04,3.495583848822634166e-03,-6.714871918696463382e-03,-3.507211783322747908e-03,5.041909705037895054e-03,3.639271233898090478e-03,3.656467749668011746e-03,3.043994397427225197e-03
2.648000000000928722e+00,1.227787836797806509e-01,3.285437726066177226e-03,1.307671177518750672e-04,3.546971961569927306e-03,-6.890232507862581457e-03,-3.537474444704037137e-03,5.075331279967366764e-03,3.694729231347515259e-03,3.711550615209190974e-03,3.090277722487320619e-03
2.698000000000923215e+00,1.227547578320525301e-01,3.343164535928289625e-03,1.292506834290664292e-04,3.601665902786422430e-03,-7.067106230097763842e-03,-3.557651191830438469e-03,5.111191075333913758e-03,3.753089695920398382e-03,3.769572837797787856e-03,3.177303425563582449e-03
2.748000000000917709e+00,1.227261705343084958e-01,3.402569059621152452e-03,1.298107009104446530e-04,3.662190461442041758e-03,-7.244988789689266184e-03,-3.580772875766807892e-03,5.138405758899638846e-03,3.807247526347561604e-03,3.823621788574113698e-03,3.202394665060755933e-03
2.798000000000912202e+00,1.226912223398912150e-01,3.463820923653615665e-03,1.272811174375443929e-04,3.718383158528704505e-03,-7.424027433477586868e-03,-3.606758163661580655e-03,5.168323540902308895e-03,3.864955356447512778e-03,3.881032765109644015e-03,3.086151756807790567e-03
2.848000000000906695e+00,1.226484027740698396e-01,3.526827119944138996e-03,1.274565416186815119e-04,3.781740203181502020e-03,-7.604365341660646038e-03,-3.631870325371666826e-03,5.205057074881220928e-03,3.925092440868543746e-03,3.940841522963439529e-03,2.867262548187293498e-03
2.898000000000901188e+00,1.225965191748714378e-01,3.591754418470561542e-03,1.248799199639647026e-04,3.841514258398490839e-03,-7.785958857929209387e-03,-3.663844048667334354e-03,5.240947778213141638e-03,3.984468235559455312e-03,4.000153264947890232e-03,2.687274043428826420e-03
2.948000000000895682e+00,1.225344009585603022e-01,3.658581111652423577e-03,1.201397827586925357e-04,3.898860677169808595e-03,-7.969151060362555938e-03,-3.695091535798463063e-03,5.281923546350646148e-03,4.048257309694002631e-03,4.063573165516292524e-03,2.607869351658474982e-03
2.998000000000890175e+00,1.224613822449725775e-01,3.727340696571269409e-03,1.177044263350277567e-04,3.962749549241324949e-03,-8.153905637152458752e-03,-3.724292298774664438e-03,5.323072396469998198e-03,4.112034273170040062e-03,4.127120453759445563e-03,2.547329322651082154e-03
3.047999999999994714e+00,1.223769749902794551e-01,3.797993733217213449e-03,1.139510412269366125e-04,4.025895815671086918e-03,-8.340120252087857011e-03,-3.752032790665240942e-03,5.361113502014990158e-03,4.178013052745301568e-03,4.192905405004176272e-03,2.400734540952048635e-03
3.097999999999989207e+00,1.222806987961551767e-01,3.870208646736874106e-03,1.104403990241529458e-04,4.091089444785180052e-03,-8.527721891621098393e-03,-3.772592942628410183e-03,5.393742279237614783e-03,4.246856085628102073e-03,4.261590687801390491e-03,2.159518627816243465e-03
3.147999999999983700e+00,1.221720661061896224e-01,3.943702344025390959e-03,1.063766200209084750e-04,4.156455584067207665e-03,-8.716351538752498129e-03,-3.783253057019625876e-03,5.413690651552445325e-03,4.316965514791062074e-03,4.331518952736021499e-03,1.910878106545400076e-03
3.197999999999978193e+00,1.220503982648994262e-01,4.018243252799104902e-03,1.013188744818350432e-04,4.220881001762774934e-03,-8.905514191603458585e-03,-3.781990728839862426e-03,5.416412605940927431e-03,4.388809943891976324e-03,4.403114429415959895e-03,1.723639471657767213e-03
3.247999999999972687e+00,1.219148810517510090e-01,4.093646882144337008e-03,9.717116543477594018e-05,4.287989213013888509e-03,-9.094613728045430889e-03,-3.766816174977509566e-03,5.401335859880960870e-03,4.462401493384537607e-03,4.476493191460813141e-03,1.571130877965124656e-03
3.297999999999967180e+00,1.217647908120322586e-01,4.169745417450166323e-03,9.381964903735824526e-05,4.357384715524883004e-03,-9.282954536794285616e-03,-3.740369435059477492e-03,5.368494510018998085e-03,4.537003239757200594e-03,4.550964041492501500e-03,1.382507632973772839e-03
3.347999999999961673e+00,1.215996132772014932e-01,4.246333084164618556e-03,9.068963959448390075e-05,4.427712363353586249e-03,-9.469973008547238891e-03,-3.706678534616667051e-03,5.322288776954568930e-03,4.612884433310281140e-03,4.626721745166821782e-03,1.130803164846449745e-03
3.397999999999956167e+00,1.214192142201389046e-01,4.323255089343412683e-03,8.773588330387306459e-05,4.498726855951158676e-03,-9.655306935278051839e-03,-3.670122626076426434e-03,5.269161896335229633e-03,4.689950305301289479e-03,4.703729825720640544e-03,8.625419147892906310e-04
3.447999999999950660e+00,1.212238747531265287e-01,4.400473749279348867e-03,8.501435975951888372e-05,4.570502468798386987e-03,-9.838813066581852951e-03,-3.635440840606252774e-03,5.214963591130935411e-03,4.768120821221493409e-03,4.781636816022889584e-03,6.359867185664309181e-04
3.497999999999945153e+00,1.210141567975526050e-01,4.478033130359979075e-03,8.325689961996602273e-05,4.644546929599911202e-03,-1.002058510861214558e-02,-3.606299291728154097e-03,5.166153833543582832e-03,4.847795511566626962e-03,4.861147533170030385e-03,4.575998640681042790e-04
3.546000000000939956e+00,1.207999578470551755e-01,4.552889230297559736e-03,8.279346672173773275e-05,4.718476163741035581e-03,-1.019368747461868452e-02,-3.584240626342389234e-03,5.128109819748490929e-03,4.925710484222827444e-03,4.938939862739175936e-03,2.972045906465967048e-04
3.596000000000934449e+00,1.205641097689191393e-01,4.631343627840839652e-03,8.319454953173156505e-05,4.797732726904303108e-03,-1.037289950593578425e-02,-3.570626463754005605e-03,5.100312092301629088e-03,5.008641055122596032e-03,5.021746085306680665e-03,1.216472765051123951e-04
3.646000000000928942e+00,1.203159162247707109e-01,4.710354055322741110e-03,8.405717319045573593e-05,4.878468401703652500e-03,-1.055143082912346486e-02,-3.567024409889933863e-03,5.086238773797316023e-03,5.093377988044021226e-03,5.106315710341960759e-03,-4.938995526400338147e-05
3.696000000000923436e+00,1.200560458501002126e-01,4.790016832307708236e-03,8.514231257105594444e-05,4.960301457449820504e-03,-1.072978204961794191e-02,-3.574774924582196575e-03,5.087128918306290173e-03,5.179573178296171913e-03,5.192303562158950142e-03,-1.960974258638829252e-04
3.746000000000917929e+00,1.197852916569611820e-01,4.870444730819758691e-03,8.632803510314065402e-05,5.043100801026039783e-03,-1.090852079584703205e-02,-3.595224209452082143e-03,5.105212323221798749e-03,5.267243456467873494e-03,5.279816567748261275e-03,-3.146733183406478021e-04
3.796000000000912422e+00,1.195047083704784269e-01,4.951762136217767278e-03,8.743386702483071623e-05,5.126629870267429036e-03,-1.108828200631961636e-02,-3.629736471478084599e-03,5.142156554825063654e-03,5.356126701280959634e-03,5.368508095109106489e-03,-4.080805034744875879e-04
3.846000000000906915e+00,1.192156680332597390e-01,5.034087224908368428e-03,8.821194930334315474e-05,5.210511123515055090e-03,-1.126976882989350059e-02,-3.679208624314661384e-03,5.199687348492254731e-03,5.446091783405894102e-03,5.458276372088463960e-03,-4.755630754463390907e-04
3.896000000000901409e+00,1.189198160299348161e-01,5.117528325485351005e-03,8.852269550065894050e-05,5.294573716486668941e-03,-1.145372926110921341e-02,-3.743586913885068018e-03,5.278494378921154764e-03,5.537158298785528794e-03,5.549141715364329895e-03,-5.105138922318631358e-04
3.946000000000895902e+00,1.186189131833578353e-01,5.202209593222342950e-03,8.840894541127736553e-05,5.379027484044897681e-03,-1.164090860680344619e-02,-3.821381022666579981e-03,5.377421422827067046e-03,5.629348160300162197e-03,5.641072162375632484e-03,-5.067964475684113733e-04
3.996000000000890395e+00,1.183146202212309178e-01,5.288278076604623242e-03,8.803189609685592269e-05,5.464341868798334653e-03,-1.183197765793675416e-02,-3.909738444781783728e-03,5.493437226173948813e-03,5.722739861429815625e-03,5.734174152359958719e-03,-4.679570542837244531e-04
4.045999999999994934e+00,1.180082537145426269e-01,5.375889075876753680e-03,8.749634631190869214e-05,5.550881768500571037e-03,-1.202746458017234232e-02,-4.004621649782876686e-03,5.621677978014360741e-03,5.817494135996368124e-03,5.828646810659966933e-03,-4.073958697872220218e-04
4.095999999999989427e+00,1.177005940570671483e-01,5.465207562938383112e-03,8.680741047025606239e-05,5.638822383878895617e-03,-1.222769566266146413e-02,-4.101410927699785693e-03,5.755500826892735039e-03,5.913720004915691032e-03,5.924412625001594310e-03,-3.385554878853507584e-04
4.145999999999983920e+00,1.173917835715617003e-01,5.556395605620689446e-03,8.596504178461340199e-05,5.728325689189916331e-03,-1.243276620904643082e-02,-4.195621311585036491e-03,5.888846403134116031e-03,6.011559097706623694e-03,6.021871815492221315e-03,-2.712026070483848769e-04
4.195999999999978414e+00,1.170813318709807010e-01,5.649611239439441927e-03,8.498605763750498722e-05,5.819583354714451956e-03,-1.264254727462565953e-02,-4.283570101098393978e-03,6.015615914222185133e-03,6.111082040128869297e-03,6.121024725600072297e-03,-2.154560460189048243e-04
4.245999999999972907e+00,1.167682286305091327e-01,5.744979383464794524e-03,8.385572516392118293e-05,5.912690833792637324e-03,-1.285672577968055563e-02,-4.362905096515970818e-03,6.131308535229270003e-03,6.212397839732664191e-03,6.221886288548815307e-03,-1.815564927779480121e-04
4.295999999999967400e+00,1.164511275791400569e-01,5.842568844548942306e-03,8.254817500188616126e-05,6.007665194552714791e-03,-1.307487103450633015e-02,-4.432879858003379962e-03,6.233900230697919653e-03,6.315597130175022722e-03,6.324608900566664436e-03,-1.746876860609280417e-04
4.345999999999961894e+00,1.161285657554543549e-01,5.942377941344871399e-03,8.108799614916974846e-05,6.104553933643210896e-03,-1.329651502740647473e-02,-4.494382860383223759e-03,6.323545465190780722e-03,6.420719584566620015e-03,6.429243737217650058e-03,-1.946129662700039377e-04
4.395999999999956387e+00,1.157991709505813427e-01,6.044332064552229364e-03,7.956033644537248819e-05,6.203452737442974665e-03,-1.352123417042561115e-02,-4.549556360853803175e-03,6.402580980165559557e-03,6.527976388593757437e-03,6.535956528750588336e-03,-2.374312055118572309e-04
4.445999999999950880e+00,1.154618354247474443e-01,6.148287474877967354e-03,7.809602810423445381e-05,6.304479531086436099e-03,-1.374871198846827625e-02,-4.601516083591557227e-03,6.474814859320355935e-03,6.637340258042435763e-03,6.644796517150219906e-03,-2.969889117239980390e-04
4.495999999999945373e+00,1.151158088731049772e-01,6.254034078259550211e-03,7.687252661120111668e-05,6.407779131481952661e-03,-1.397878779264782878e-02,-4.652348972211471645e-03,6.544899753297787719e-03,6.749171843850730601e-03,6.756069737595929610e-03,-3.647283399560213770e-04
4.544000000000940176e+00,1.147751225477732784e-01,6.357005912968339591e-03,7.611485973678206124e-05,6.509235632441903903e-03,-1.420210054331860761e-02,-4.705617906149392113e-03,6.613943327769468417e-03,6.858863619512769842e-03,6.865161576740616035e-03,-4.299412623559974232e-04
4.594000000000934669e+00,1.144114094109746071e-01,6.465517897309537056e-03,7.594186177611200218e-05,6.617401620861761494e-03,-1.443738143862605128e-02,-4.764228571288412102e-03,6.691117780860127325e-03,6.975733519134468506e-03,6.981425437182719150e-03,-4.919216652315553696e-04
4.644000000000929163e+00,1.140389826257326017e-01,6.575014074569146549e-03,7.653380774914870328e-05,6.728081690067443631e-03,-1.467559286719044565e-02,-4.827688592002309272e-03,6.774973264622397885e-03,7.095251557644267036e-03,7.100312384973385751e-03,-5.439016001492115318e-04
4.694000000000923656e+00,1.136582962829521259e-01,6.685202696546975812e-03,7.796725553355307874e-05,6.841137207614081915e-03,-1.491697729679053452e-02,-4.895061987931199551e-03,6.865405574199630323e-03,7.217528874280993052e-03,7.221915646620775779e-03,-5.835187048573579113e-04
4.744000000000918149e+00,1.132698333913080418e-01,6.795818913552595028e-03,8.024211137502142383e-05,6.956303136302638065e-03,-1.516173039618706753e-02,-4.964504521459125672e-03,6.960070936845532200e-03,7.342039555369456010e-03,7.345784636936226152e-03,-6.119708682839542684e-04
4.794000000000912642e+00,1.128739752426909104e-01,6.906639807585289448e-03,8.326152691108911603e-05,7.073162861407467951e-03,-1.540995562225999649e-02,-5.033527063336705985e-03,7.056205418794063086e-03,7.468684848860522411e-03,7.471829524186808687e-03,-6.320414860804835508e-04
4.844000000000907136e+00,1.124709656383382494e-01,7.017509901490009278e-03,8.682420277015428546e-05,7.191158307030317415e-03,-1.566163197542680408e-02,-5.100234489275330685e-03,7.149887490428340903e-03,7.596592695739212871e-03,7.599090370956843553e-03,-6.476309133154952314e-04
4.894000000000901629e+00,1.120609162196793684e-01,7.128334549914920951e-03,9.065000389755311879e-05,7.309634557710027215e-03,-1.591664369989054251e-02,-5.163529683152603966e-03,7.239359191659798173e-03,7.725559429844285932e-03,7.727413245490591213e-03,-6.608623959808829738e-04
4.944000000000896122e+00,1.116439262357402651e-01,7.239099496396960570e-03,9.442636831311384713e-05,7.427952233023188237e-03,-1.617482018404814426e-02,-5.223570891024784633e-03,7.323547176804076284e-03,7.854601106766839411e-03,7.855819003341568338e-03,-6.715906407024393576e-04
4.994000000000890616e+00,1.112202203414461715e-01,7.349840350734811699e-03,9.785928287440993044e-05,7.545558916483631126e-03,-1.643599872859935473e-02,-5.281805188041223745e-03,7.404279808867032971e-03,7.983641957378200676e-03,7.984214869143493182e-03,-6.761301116153435337e-04
5.043999999999995154e+00,1.107902493336548749e-01,7.460651836045514504e-03,1.007132541848564409e-04,7.662078344415227359e-03,-1.670008898799668628e-02,-5.340355419339337315e-03,7.483669136437719714e-03,8.111936842457898728e-03,8.111887020947420798e-03,-6.705965439440212013e-04
5.093999999999989647e+00,1.103547113473572761e-01,7.571656644726993540e-03,1.028439322038366701e-04,7.777344509134666989e-03,-1.696710675896362375e-02,-5.401048024165673242e-03,7.565335877534218323e-03,8.239706233606921421e-03,8.239101668282202556e-03,-6.500312832684912619e-04
5.143999999999984141e+00,1.099144751663977126e-01,7.683005526289203753e-03,1.042040040642485109e-04,7.891413534417700965e-03,-1.723715916017187766e-02,-5.464835296936134887e-03,7.650679919841382390e-03,8.366593113413792540e-03,8.365399862569573852e-03,-6.129390020114568183e-04
5.193999999999978634e+00,1.094703809396581073e-01,7.794830668277989358e-03,1.048338812381244961e-04,8.004498430754238350e-03,-1.751040092501865431e-02,-5.530999335539630787e-03,7.740478005389950060e-03,8.492938079444792981e-03,8.491200825491838911e-03,-5.614061116155952096e-04
5.243999999999973127e+00,1.090230128257656528e-01,7.907239326775715796e-03,1.048304749412738609e-04,8.116900276658263816e-03,-1.778695089179560540e-02,-5.597541380835741563e-03,7.832072216812849610e-03,8.618592887051622700e-03,8.616186970566990996e-03,-5.029091025661446565e-04
5.293999999999967621e+00,1.085724467927844661e-01,8.020266653307878135e-03,1.043206898880148564e-04,8.228908033083907198e-03,-1.806682796083736164e-02,-5.661209790606760127e-03,7.922177583296639153e-03,8.743877612357515983e-03,8.740891982199855068e-03,-4.488303191533640529e-04
5.343999999999962114e+00,1.081181059148992041e-01,8.133857932138615840e-03,1.034387263095999957e-04,8.340735384757816048e-03,-1.834988845036766847e-02,-5.718176514087422099e-03,8.005218325551339068e-03,8.868532214623041712e-03,8.865018056757762235e-03,-4.131179255588639894e-04
5.393999999999956607e+00,1.076587356517315769e-01,8.247800640357899962e-03,1.023235135131305394e-04,8.452447667384160174e-03,-1.863579727607200809e-02,-5.764943366655752438e-03,8.076090238204708741e-03,8.992579819852214440e-03,8.988524980932390343e-03,-4.086024887849479975e-04
5.443999999999951100e+00,1.071925111646823831e-01,8.361703937284699351e-03,1.011158682391750919e-04,8.563935673763048775e-03,-1.892404444440476396e-02,-5.798976407308059633e-03,8.130511578523009000e-03,9.115723687857511456e-03,9.111174581350835189e-03,-4.453064636447581336e-04
5.493999999999945594e+00,1.067172623317794444e-01,8.474991294620070822e-03,9.995137172028753189e-05,8.674894038060645615e-03,-1.921399326477013503e-02,-5.819076814803690947e-03,8.166171953614916046e-03,9.237677515600888067e-03,9.232733258922294975e-03,-5.279150528769109693e-04
5.542000000000940396e+00,1.062504821062877636e-01,8.582482540775813670e-03,9.898243566260087956e-05,8.780447412101015023e-03,-1.949330895188650103e-02,-5.826632575499177819e-03,8.182424408602988891e-03,9.353177940316240516e-03,9.347897018532374397e-03,-6.484500970854966111e-04
5.592000000000934889e+00,1.057514378108891373e-01,8.692348259029803598e-03,9.821627354126436979e-05,8.888780806112332039e-03,-1.978464058066142783e-02,-5.824185623134001816e-03,8.183046516712661617e-03,9.471283628363885709e-03,9.465698297735527025e-03,-8.082650129140224590e-04
5.642000000000929383e+00,1.052380842814277795e-01,8.799280370209832877e-03,9.776465058943214809e-05,8.994809671388697553e-03,-2.007584986181809583e-02,-5.815811358003771317e-03,8.172122210072818929e-03,9.586581955578227926e-03,9.580699564944563165e-03,-9.877423213194866467e-04
5.692000000000923876e+00,1.047100872433026075e-01,8.902622127572890412e-03,9.768503240795636138e-05,9.097992192388803731e-03,-2.036664042971825239e-02,-5.807132620204242569e-03,8.156905497281109405e-03,9.698298611176103812e-03,9.692191423898438227e-03,-1.167412226857496597e-03
5.742000000000918369e+00,1.041681613259543004e-01,9.001937490046360915e-03,9.803684106335342451e-05,9.198011172173068198e-03,-2.065699706072843256e-02,-5.804217065197931659e-03,8.146036062579025891e-03,9.805985344226083103e-03,9.799744003460997971e-03,-1.326722901591324182e-03
5.792000000000912863e+00,1.036140322405685599e-01,9.097060718310194874e-03,9.888487916078384323e-05,9.294830476631762289e-03,-2.094720791398829718e-02,-5.812539505330534609e-03,8.147601705864216878e-03,9.909288968384463367e-03,9.902919609047258417e-03,-1.446969155906198097e-03
5.842000000000907356e+00,1.030502454606244817e-01,9.188062713385158550e-03,1.002806979079873240e-04,9.388624109201132439e-03,-2.123783488925479190e-02,-5.836208703265487359e-03,8.168518986424103470e-03,1.000802617055216934e-02,1.000156112539462780e-02,-1.514599715803324103e-03
5.892000000000901849e+00,1.024798860393956457e-01,9.275170036802313916e-03,1.022369785212160154e-04,9.479643993844745486e-03,-2.152964532441803414e-02,-5.877878163574415740e-03,8.213644535541016894e-03,1.010220303775207634e-02,1.009565986137223037e-02,-1.521698623945226363e-03
5.942000000000896343e+00,1.019062600243757916e-01,9.358651006816652226e-03,1.047051414807102391e-04,9.568061289778072298e-03,-2.182353923259672257e-02,-5.938671001138417019e-03,8.285415202134244206e-03,1.019183381376463637e-02,1.018522423240391522e-02,-1.466680402617101921e-03
5.992000000000890836e+00,1.013326218592649902e-01,9.438769940943919634e-03,1.075709863260276898e-04,9.653911913595974309e-03,-2.212047278265361072e-02,-6.018176147418819420e-03,8.384418941475473355e-03,1.027690091814452249e-02,1.027026067644242271e-02,-1.352190632248496905e-03
6.041999999999995374e+00,1.007619894281259476e-01,9.515756342188071495e-03,1.106528227162603629e-04,9.737061987620592926e-03,-2.242138159001916264e-02,-6.115187575153731292e-03,8.509304373316902217e-03,1.035714990239188817e-02,1.035049403311217794e-02,-1.184920507224408205e-03
6.091999999999989868e+00,1.001969885792862724e-01,9.589795213601252921e-03,1.137142641955532951e-04,9.817223741992359837e-03,-2.272714096877681555e-02,-6.227475179595007813e-03,8.657640122422505594e-03,1.043251072040334709e-02,1.042584946525812808e-02,-9.735534386743553530e-04
6.141999999999984361e+00,9.963976269867051705e-02,9.661068747498731402e-03,1.164804046345238137e-04,9.894029556767779815e-03,-2.303851472775653164e-02,-6.352065144544372620e-03,8.825695196564616735e-03,1.050274369492036099e-02,1.049614265368716860e-02,-7.287497130870718111e-04
6.191999999999978854e+00,9.909189736488016598e-02,9.729746584456267292e-03,1.186605288548222046e-04,9.967067642165912053e-03,-2.335611798498371527e-02,-6.484960846338697592e-03,9.008430345674271755e-03,1.056786597064271818e-02,1.056127915759746266e-02,-4.621385173499887623e-04
6.241999999999973348e+00,9.855437799974897661e-02,9.796000328251262129e-03,1.199731457921176614e-04,1.003594661983549761e-02,-2.368036602730061446e-02,-6.621479253761838359e-03,9.199595747097021048e-03,1.062760882954347057e-02,1.062106274489253536e-02,-1.865935172796176391e-04
6.291999999999967841e+00,9.802756385389228833e-02,9.859959955244466598e-03,1.201707523308627516e-04,1.010030145990619202e-02,-2.401143998998866991e-02,-6.756552546801264728e-03,9.392242462307770490e-03,1.068202134166465998e-02,1.067547673330876759e-02,8.524396694250636691e-05
6.341999999999962334e+00,9.751120127276498295e-02,9.921728920529591239e-03,1.190580991618650096e-04,1.015984511885332196e-02,-2.434926761732869593e-02,-6.885240264092521226e-03,9.579394580755063587e-03,1.073109787270274534e-02,1.072464189158505062e-02,3.411941832387728555e-04
6.391999999999956827e+00,9.700448833978297936e-02,9.981352694398983386e-03,1.165157544231538360e-04,1.021438420324529035e-02,-2.469352963053328409e-02,-7.003205455121335778e-03,9.754191446969952967e-03,1.077495042060466583e-02,1.076858212420664027e-02,5.716492254429376757e-04
6.441999999999951321e+00,9.650618951736690543e-02,1.003884103094506916e-02,1.125192068550085432e-04,1.026387944465508711e-02,-2.504368990328931233e-02,-7.107069575892027355e-03,9.911021305132871120e-03,1.081379196454977480e-02,1.080748140865071816e-02,7.697356049167876834e-04
6.491999999999945814e+00,9.601479076321564610e-02,1.009418977795963589e-02,1.071510286402121818e-04,1.030849183524006063e-02,-2.539904338208387458e-02,-7.193192398057329448e-03,1.004601132692544557e-02,1.084783493986432243e-02,1.084157671086175175e-02,9.321878459957988168e-04
6.540000000000940616e+00,9.554802681808657883e-02,1.014530671712940250e-02,1.008861734243704278e-04,1.034707906397814257e-02,-2.574431661719778219e-02,-7.262910653623411497e-03,1.015328052783170780e-02,1.087635859305987988e-02,1.087018436731077356e-02,1.054637149152130946e-03
6.590000000000935110e+00,9.506545084620711406e-02,1.019647040552175941e-02,9.348480807551534373e-05,1.038344002167278929e-02,-2.610746214987891278e-02,-7.317718275051372269e-03,1.024149046390852337e-02,1.090217147631352378e-02,1.089610169821939381e-02,1.149358830014114144e-03
6.640000000000929603e+00,9.458513254281392113e-02,1.024556202878252643e-02,8.554872056078970718e-05,1.041665946990410520e-02,-2.647334806363144111e-02,-7.357264822865616435e-03,1.030674152458766618e-02,1.092443197010031265e-02,1.091841681401171070e-02,1.214124350691379384e-03
6.690000000000924096e+00,9.410578539934745523e-02,1.029266097765484979e-02,7.747670137141687884e-05,1.044761438039768300e-02,-2.684121130477468142e-02,-7.383423217631449390e-03,1.035166046828502572e-02,1.094384961215012601e-02,1.093789269816938456e-02,1.253342999987109132e-03
6.740000000000918590e+00,9.362632067182685702e-02,1.033788190472582219e-02,6.966479976187818545e-05,1.047721150424957802e-02,-2.721038246565621321e-02,-7.398426698480268897e-03,1.037884164737619234e-02,1.096096618328324182e-02,1.095492132513474146e-02,1.271305986671458213e-03
6.790000000000913083e+00,9.314582039534358149e-02,1.038136051543203479e-02,6.247192860799582863e-05,1.050630437264802632e-02,-2.758030380058018594e-02,-7.404479622704334546e-03,1.039199042402376774e-02,1.097649182659875614e-02,1.097041369388405962e-02,1.271795760328319445e-03
6.840000000000907576e+00,9.266351315984584780e-02,1.042323627476190312e-02,5.618974427397476049e-05,1.053561576330985274e-02,-2.795052778171536190e-02,-7.403736799159437582e-03,1.039404660973175000e-02,1.099092979049401050e-02,1.098480891803194776e-02,1.258166605177378277e-03
6.890000000000902070e+00,9.217874686224485081e-02,1.046362755077852140e-02,5.103433003702831871e-05,1.056569621085257787e-02,-2.832071462167329301e-02,-7.398026188490651293e-03,1.038811349383207683e-02,1.100480219545494839e-02,1.099868846016554928e-02,1.232870838551189700e-03
6.940000000000896563e+00,9.169097391660169238e-02,1.050261017538794799e-02,4.714441896641613375e-05,1.059689901332078014e-02,-2.869061593109778485e-02,-7.388861400406657523e-03,1.037632626133624426e-02,1.101837343107635835e-02,1.101222379141617198e-02,1.197991531152640347e-03
6.990000000000891056e+00,9.119970705092377006e-02,1.054017578868034904e-02,4.458466199987283284e-05,1.062934511268009453e-02,-2.906005900111807705e-02,-7.376978111891529209e-03,1.036026686162730588e-02,1.103185502286515782e-02,1.102562235549865710e-02,1.153968368593504034e-03
7.039999999999995595e+00,9.070447164553557817e-02,1.057622100693355466e-02,4.333725146755029647e-05,1.066289550986865460e-02,-2.942890790670604773e-02,-7.362356355074795543e-03,1.034066879490194019e-02,1.104530240513615195e-02,1.103895664132543454e-02,1.100382411538127370e-03
7.089999999999990088e+00,9.020474507900741457e-02,1.061053566279202345e-02,4.329208328305913107e-05,1.069711982935814092e-02,-2.979702572445974695e-02,-7.344581516167379871e-03,1.031714184059006126e-02,1.105836293386677077e-02,1.105197926169492091e-02,1.034975505249265864e-03
7.139999999999984581e+00,8.969990868374837223e-02,1.064279846487823332e-02,4.424352368787404742e-05,1.073128551225398068e-02,-3.016425480026807548e-02,-7.322879794192356864e-03,1.028883698585488296e-02,1.107079862328209409e-02,1.106440108670603967e-02,9.556023889231285689e-04
7.189999999999979075e+00,8.918927371109934554e-02,1.067263714557249894e-02,4.590525575350446299e-05,1.076444765707950703e-02,-3.053039878997765300e-02,-7.296891137747701060e-03,1.025469256755767548e-02,1.108188530052506282e-02,1.107549748125903274e-02,8.602646286208461479e-04
7.239999999999973568e+00,8.867213911366045309e-02,1.069964915008976905e-02,4.794023309779242283e-05,1.079552961628535424e-02,-3.089524334686499785e-02,-7.266787079790139152e-03,1.021458729132557024e-02,1.109111078105778740e-02,1.108474725249464568e-02,7.494854308590586474e-04
7.289999999999968061e+00,8.814790232796790304e-02,1.072347759500909617e-02,4.999973964941537837e-05,1.082347707430792762e-02,-3.125858270085446478e-02,-7.233486966394494719e-03,1.016910021197291701e-02,1.109771298565607675e-02,1.109140900234609900e-02,6.252561496343334935e-04
7.339999999999962554e+00,8.761617322989156964e-02,1.074383678398488015e-02,5.176130191441907145e-05,1.084735938781371777e-02,-3.162025704917414970e-02,-7.198381800873303663e-03,1.011996093419916670e-02,1.110122455998044898e-02,1.109496228745912930e-02,4.926104729927425086e-04
7.389999999999957048e+00,8.707688056488124828e-02,1.076056708007764803e-02,5.295740385864690440e-05,1.086648188779494248e-02,-3.198017613921777524e-02,-7.163439672411521172e-03,1.006958449128848854e-02,1.110112620227215845e-02,1.109495961541538678e-02,3.578471497696641772e-04
7.439999999999951541e+00,8.653031082195747348e-02,1.077362249482162124e-02,5.339615162140468291e-05,1.088041479806443022e-02,-3.233834812283831184e-02,-7.130616136371233961e-03,1.002076132718443882e-02,1.109731015411955651e-02,1.109122309419617591e-02,2.282377696767700758e-04
7.489999999999946034e+00,8.597712049528261069e-02,1.078307781175439489e-02,5.297934592409849088e-05,1.088903650360259143e-02,-3.269487892965683429e-02,-7.102199184188070190e-03,9.976233079536676873e-03,1.108963604483854080e-02,1.108367677865347220e-02,1.106489378768368636e-04
7.538000000000940837e+00,8.544073704016721948e-02,1.078891512176376709e-02,5.177992628159461914e-05,1.089247497432695687e-02,-3.303578449050492694e-02,-7.078731477508595597e-03,9.939544351899524954e-03,1.107882642568792236e-02,1.107294682595533382e-02,1.465326326607639253e-05
7.588000000000935330e+00,8.487763255175995170e-02,1.079183521653632842e-02,4.980345373776027255e-05,1.089144212401184884e-02,-3.338972106438031773e-02,-7.060421497452008290e-03,9.909037107992598251e-03,1.106429811122737125e-02,1.105846712605994438e-02,-6.416929205829593856e-05
7.638000000000929823e+00,8.431134944447372936e-02,1.079177035896417697e-02,4.727540996107206531e-05,1.088632117888632157e-02,-3.374274213925287924e-02,-7.047441299362299481e-03,9.886661004215851339e-03,1.104681612877844374e-02,1.104109872895750813e-02,-1.207312486614642560e-04
7.688000000000924317e+00,8.374311525962195579e-02,1.078894313544474966e-02,4.443686232401496182e-05,1.087781686009278020e-02,-3.409511420422095540e-02,-7.038294623980754713e-03,9.870954812172236942e-03,1.102695795842479481e-02,1.102132510649888979e-02,-1.573435968755643557e-04
7.738000000000918810e+00,8.317392424536511342e-02,1.078353836860400025e-02,4.153661519583245115e-05,1.086661159899566555e-02,-3.444702893541995437e-02,-7.030438963236626711e-03,9.858979881657344707e-03,1.100514411217282280e-02,1.099957719224313110e-02,-1.797206550618072815e-04
7.788000000000913303e+00,8.260440397288590364e-02,1.077566122580882538e-02,3.879294065487548851e-05,1.085324710711857606e-02,-3.479855088358174697e-02,-7.020557627939956295e-03,9.846614179246267196e-03,1.098177065558026202e-02,1.097623863258088105e-02,-1.957379804628809955e-04
7.838000000000907797e+00,8.203474287390806474e-02,1.076532393215854332e-02,3.636710260935016760e-05,1.083805813737724437e-02,-3.514957876497870615e-02,-7.005125857287513615e-03,9.828939403256423124e-03,1.095696799530244611e-02,1.095144805845520153e-02,-2.146459534500192833e-04
7.888000000000902290e+00,8.146468607900729519e-02,1.075243405985552153e-02,3.435065594149534210e-05,1.082113537173851232e-02,-3.549983505784304327e-02,-6.981075154009688463e-03,9.801211164383392960e-03,1.093080362417349696e-02,1.092525014666486868e-02,-2.448187793283586821e-04
7.938000000000896783e+00,8.089360880693552414e-02,1.073681656300515611e-02,3.276655854005840608e-05,1.080234968008527210e-02,-3.584888881554348927e-02,-6.946199857234757261e-03,9.759698506721113664e-03,1.090310768365993811e-02,1.089754375540041322e-02,-2.924778672243738813e-04
7.988000000000891276e+00,8.032067238736169401e-02,1.071824677509832999e-02,3.158231314772980987e-05,1.078141140139378916e-02,-3.619619880840518888e-02,-6.899628846858353939e-03,9.702129084935095724e-03,1.087368226179474297e-02,1.086807327784042321e-02,-3.604357712684460148e-04
8.038000000000012690e+00,7.974501762991804965e-02,1.069649881302217435e-02,3.073184463132505319e-05,1.075796250228482423e-02,-3.654118025074204468e-02,-6.841967277686425083e-03,9.628523112262346931e-03,1.084220041668273148e-02,1.083662270002472457e-02,-4.473061149379888306e-04
8.088000000000029388e+00,7.916596362157511668e-02,1.067137565536512185e-02,3.013914723177881874e-05,1.073165394982867997e-02,-3.688327861462648016e-02,-6.775239099778797812e-03,9.540647905328537154e-03,1.080847957289691498e-02,1.080291104062000400e-02,-5.480906752948961659e-04
8.138000000000046086e+00,7.858316589875333213e-02,1.064276493899026822e-02,2.973636288330979441e-05,1.070223766475688829e-02,-3.722204056961553320e-02,-6.702539568379499262e-03,9.442148334083130118e-03,1.077228086438730692e-02,1.076675643308018689e-02,-6.550117978075702726e-04
8.188000000000062784e+00,7.799671965541367380e-02,1.061064199509285065e-02,2.947386538867953325e-05,1.066958972587020958e-02,-3.755716754803462010e-02,-6.627583243161712379e-03,9.337814189839907519e-03,1.073360292363440167e-02,1.072810052454582601e-02,-7.585967655692124612e-04
8.238000000000079481e+00,7.740719742553357763e-02,1.057510676223001080e-02,2.932196158724315299e-05,1.063375068540449789e-02,-3.788854671019281639e-02,-6.554165606134119276e-03,9.233034832491025107e-03,1.069247805843685437e-02,1.068700029479502725e-02,-8.493395760821868985e-04
8.288000000000096179e+00,7.681563271195185338e-02,1.053638594826660467e-02,2.926348041358075062e-05,1.059491290909376701e-02,-3.821625499049963182e-02,-6.485884612705882478e-03,9.133190627714352083e-03,1.064914319498223849e-02,1.064366058386710667e-02,-9.182758317979598014e-04
8.338000000000112877e+00,7.622345169746541638e-02,1.049482640072586792e-02,2.928041131267244634e-05,1.055338722335121340e-02,-3.854054922113503423e-02,-6.425930420499511783e-03,9.043061518020123132e-03,1.060383863421293302e-02,1.059838351089365839e-02,-9.583485159189422588e-04
8.388000000000129575e+00,7.563237737011345441e-02,1.045087049618500206e-02,2.933887522744770226e-05,1.050954824663989824e-02,-3.886184574216011711e-02,-6.376643249745941357e-03,8.966537010867020943e-03,1.055699731228944109e-02,1.055156598164593874e-02,-9.636878010766699145e-04
8.438000000000146272e+00,7.504436369708887555e-02,1.040505992567502050e-02,2.938401495138656967e-05,1.046382795557779417e-02,-3.918067790464752065e-02,-6.339686963190530565e-03,8.906364312603849004e-03,1.050887350755253316e-02,1.050346232548209947e-02,-9.300874113638309256e-04
8.488000000000162970e+00,7.446152826837337813e-02,1.035800719696253203e-02,2.934749804193689023e-05,1.041670219304640516e-02,-3.949766225280715304e-02,-6.316304731070031785e-03,8.864633371168445172e-03,1.045994222184035843e-02,1.045454433896745097e-02,-8.543090295938375080e-04
8.538000000000012690e+00,7.388607011769748878e-02,1.031036222123834362e-02,2.917469348114823746e-05,1.036871160820064010e-02,-3.981347748935970543e-02,-6.306836493184090481e-03,8.842310245679238165e-03,1.041062080058484732e-02,1.040522368475921451e-02,-7.349006610834212146e-04
8.588000000000029388e+00,7.332020675875484950e-02,1.026279812963176372e-02,2.885199479825407265e-05,1.032050211922827185e-02,-4.012881931401901525e-02,-6.310853056399447561e-03,8.839547270568704276e-03,1.036141008410344094e-02,1.035599928988505461e-02,-5.715258623494492551e-04
8.638000000000046086e+00,7.276605391738771855e-02,1.021595561213724246e-02,2.842004735361154671e-05,1.027279570684446613e-02,-4.044436196683909301e-02,-6.327169313873445139e-03,8.855130432475821767e-03,1.031272581866420415e-02,1.030732486613977067e-02,-3.673539977215763684e-04
8.688000000000062784e+00,7.222546043417862882e-02,1.017039477340248368e-02,2.796570223940214746e-05,1.022632617788128868e-02,-4.076072043253287092e-02,-6.353534121543812432e-03,8.886760457786359660e-03,1.026524697056275040e-02,1.025984896712389682e-02,-1.282315295800729360e-04
8.738000000000079481e+00,7.169985154091990109e-02,1.012659993810880767e-02,2.759718129165095564e-05,1.018179430069210932e-02,-4.107839713861016762e-02,-6.387016178466352508e-03,8.930446868538983660e-03,1.021926141978313392e-02,1.021384758368871527e-02,1.359327887545209112e-04
8.788000000000096179e+00,7.119007144907775475e-02,1.008497928856022345e-02,2.741195880523675655e-05,1.013980320617069615e-02,-4.139774794753359188e-02,-6.424146104000514300e-03,8.981770175313459961e-03,1.017537266967316091e-02,1.016990691621177251e-02,4.131259369682301888e-04
8.838000000000112877e+00,7.069628686823102581e-02,1.004591952328957524e-02,2.746829843070268805e-05,1.010085612015098125e-02,-4.171895525273372485e-02,-6.461477851125226046e-03,9.035529441036607018e-03,1.013388327321232928e-02,1.012833964888343319e-02,6.892401580058394586e-04
8.888000000000129575e+00,7.021794667299686987e-02,1.000982942519966848e-02,2.777274678180491365e-05,1.006537491876327746e-02,-4.204202914529009405e-02,-6.495652280003090355e-03,9.087133215640374323e-03,1.009538320248609157e-02,1.008974595564966943e-02,9.510491965396521011e-04
8.938000000000146272e+00,6.975383962762869705e-02,9.977178035470839548e-03,2.828518279954799115e-05,1.003374840106993626e-02,-4.236681175929035703e-02,-6.524059595463024830e-03,9.132254180861559476e-03,1.006013678828272633e-02,1.005441705812379002e-02,1.185957240828639002e-03
8.988000000000162970e+00,6.930218956973745181e-02,9.948472852044684678e-03,2.893925294573442494e-05,1.000635135793615307e-02,-4.269301473906361721e-02,-6.545101592038936322e-03,9.167873544630123980e-03,1.002868479153060446e-02,1.002282428390232662e-02,1.384832326601456286e-03
9.038000000000012690e+00,6.886078073466116167e-02,9.924216866561188718e-03,2.966649367272669452e-05,9.983549853906642860e-03,-4.302026981866458044e-02,-6.557926411792122483e-03,9.192066346406417912e-03,1.000135385083509437e-02,9.995323628592745965e-03,1.540324685867349060e-03
9.088000000000029388e+00,6.842711422989529446e-02,9.904865082411741170e-03,3.041449272259670887e-05,9.965694067856934249e-03,-4.334816613925429607e-02,-6.562364843751861999e-03,9.204318767967723663e-03,9.978599680080933731e-03,9.972342482330679228e-03,1.649302825942078896e-03
9.138000000000046086e+00,6.799854414816293435e-02,9.890716407866765453e-03,3.115216233637924570e-05,9.953020732539523754e-03,-4.367628438144199876e-02,-6.558706702708447071e-03,9.204670534353334016e-03,9.960543839851320955e-03,9.954037517021263257e-03,1.709931794702868870e-03
9.188000000000062784e+00,6.757239988550955978e-02,9.881859344607404894e-03,3.185565090479828068e-05,9.945570646417000588e-03,-4.400421971657753062e-02,-6.547377970604928953e-03,9.193774995459536026e-03,9.947233563509211285e-03,9.940445802142670872e-03,1.723585466501696348e-03
9.238000000000079481e+00,6.714610306810850360e-02,9.878075023093270401e-03,3.249334775181781575e-05,9.943061718596905504e-03,-4.433158861510788640e-02,-6.528949937718615468e-03,9.172112090184043887e-03,9.938140970494006160e-03,9.931067897603333694e-03,1.692562368330658394e-03
9.288000000000096179e+00,6.671728580327171421e-02,9.878770763524672566e-03,3.301542071597348115e-05,9.944801604956619162e-03,-4.465803611199392620e-02,-6.504016310946485191e-03,9.141001374630043294e-03,9.932924351123808074e-03,9.925538590325140575e-03,1.622425702162976673e-03
9.338000000000112877e+00,6.628392213227529695e-02,9.882984450939416923e-03,3.335886700677547732e-05,9.949702184952967376e-03,-4.498323692754135905e-02,-6.473423472275256080e-03,9.100972612578054829e-03,9.930051275627772844e-03,9.922420144185966490e-03,1.519189600803288846e-03
9.388000000000129575e+00,6.584443614417269386e-02,9.889385283211031552e-03,3.346147982707949438e-05,9.956308242865190283e-03,-4.530690810115522993e-02,-6.438058967155394809e-03,9.053657552399348163e-03,9.928504682162355571e-03,9.920625945615615948e-03,1.391999730845762048e-03
9.438000000000146272e+00,6.539779784415487851e-02,9.896444890304305006e-03,3.327546998803507830e-05,9.962995830280374498e-03,-4.562881104951310718e-02,-6.399156832841507159e-03,9.000349556185472180e-03,9.926438604224313914e-03,9.918405521967930613e-03,1.249446993044240131e-03
9.488000000000162970e+00,6.494353665930314989e-02,9.902532301385449931e-03,3.278092355560317030e-05,9.968094148496656204e-03,-4.594876889115528940e-02,-6.358107574772300929e-03,8.943103230615557023e-03,9.922631919866338815e-03,9.914498718815473177e-03,1.101416427175898197e-03
9.538000000000012690e+00,6.448170384653567622e-02,9.906105076259391282e-03,3.198667630577528651e-05,9.970078428870942505e-03,-4.626667426989294896e-02,-6.316026632340432378e-03,8.883494136880274936e-03,9.915649293802345637e-03,9.907509187415069682e-03,9.554555647853338633e-04
9.588000000000029388e+00,6.401280489569140253e-02,9.905813003337761782e-03,3.092585640256682243e-05,9.967664716142896064e-03,-4.658247560151007605e-02,-6.273873724420689357e-03,8.823242706379966910e-03,9.904407393413193136e-03,9.896344982133891202e-03,8.184234862751678993e-04
9.638000000000046086e+00,6.353768026520172085e-02,9.900565754201878094e-03,2.965034984976582154e-05,9.959866453901409025e-03,-4.689616928773121529e-02,-6.232524029437108704e-03,8.763847987229466535e-03,9.888342130230612370e-03,9.880403834278159853e-03,6.944478039203182823e-04
9.688000000000062784e+00,6.305736790308905104e-02,9.889702339152572561e-03,2.822139081033304915e-05,9.946145120773238618e-03,-4.720779548920317481e-02,-6.192724704463678509e-03,8.706086317309872855e-03,9.866901442297858899e-03,9.859115493302610458e-03,5.860728159520933083e-04
9.738000000000079481e+00,6.257297514778809022e-02,9.872970380991920314e-03,2.671114042690481399e-05,9.926392661845730159e-03,-4.751743172442646213e-02,-6.154912910714292404e-03,8.651055043565536104e-03,9.840196301549822278e-03,9.832620319612100923e-03,4.937082935947686513e-04
9.788000000000096179e+00,6.208560038211816123e-02,9.850581179038399304e-03,2.519434282447183360e-05,9.900969864687343344e-03,-4.782517736996227953e-02,-6.119531558093260076e-03,8.599071012035506070e-03,9.808323874637051021e-03,9.800907884325778599e-03,4.172175875812494440e-04
9.838000000000112877e+00,6.159625836026264012e-02,9.823023555750874311e-03,2.374537676696988778e-05,9.870514309284813409e-03,-4.813115394786704471e-02,-6.086892445604973056e-03,8.551181526330423402e-03,9.771894393119498479e-03,9.764711804911802712e-03,3.548177383641700454e-04
9.888000000000129575e+00,6.110584049566123582e-02,9.790924717126517351e-03,2.242395740616300113e-05,9.835772631938842839e-03,-4.843549857014739501e-02,-6.057112033140053114e-03,8.507642610948860235e-03,9.731436682731060481e-03,9.724584796625957567e-03,3.047186399955372979e-04
9.938000000000146272e+00,6.061508404603643124e-02,9.754862253967112526e-03,2.126443129217658569e-05,9.797391116551465440e-03,-4.873835417180449880e-02,-6.030002726784762165e-03,8.468105458523941115e-03,9.687583135761216116e-03,9.681070347142859550e-03,2.641021163022019185e-04
9.988000000000162970e+00,6.012455899873101611e-02,9.715332294779603639e-03,2.026694920048057732e-05,9.755866193180565485e-03,-4.903985430814383761e-02,-6.004846327707653864e-03,8.431649338509332806e-03,9.640800263938964151e-03,9.634572871086613532e-03,2.307838186007684180e-04
1.003800000000001269e+01,5.963468223049495087e-02,9.672828623736752854e-03,1.940948852844678123e-05,9.711647600793646071e-03,-4.934009662452831790e-02,-5.980535510692553715e-03,8.397097943126957675e-03,9.591335704315742325e-03,9.585424644829435015e-03,2.016455511718036981e-04
1.008800000000002939e+01,5.914573356745006505e-02,9.627843104903128363e-03,1.866584895484634811e-05,9.665174802812821764e-03,-4.963912340006304547e-02,-5.955718202732783288e-03,8.362945985779489388e-03,9.539561393193446773e-03,9.533915965655519534e-03,1.743207113604122781e-04
1.013800000000004609e+01,5.865786411517046745e-02,9.580739114261972722e-03,1.802215194058025288e-05,9.616783418143133241e-03,-4.993690931019978407e-02,-5.929230514032620032e-03,8.327738523609944793e-03,9.485698570945793121e-03,9.480426791681931947e-03,1.457263997172006029e-04
1.018800000000006278e+01,5.817107751892380135e-02,9.531563168284717599e-03,1.747970947992363595e-05,9.566522587244564654e-03,-5.023337083590151408e-02,-5.899903492412567063e-03,8.289281898989291769e-03,9.429920011558380610e-03,9.424984055447711492e-03,1.132993254371322264e-04
1.023800000000007948e+01,5.768525035314913535e-02,9.480108914383002586e-03,1.704842036066268413e-05,9.514205755104327561e-03,-5.052836601052224097e-02,-5.866507899490430895e-03,8.245894575826804782e-03,9.372219415924238836e-03,9.367669906240449346e-03,7.504311383935724522e-05
1.028800000000009618e+01,5.720019381387797530e-02,9.426191974838613041e-03,1.673393602977488282e-05,9.459659846898163180e-03,-5.082169140549686048e-02,-5.828312534743858991e-03,8.196144529275816576e-03,9.312377796678253036e-03,9.308223841543696725e-03,3.051759726212307925e-05
1.033800000000011288e+01,5.671570949570572256e-02,9.369840520676324044e-03,1.652524386056580620e-05,9.402891008397456368e-03,-5.111310703223415075e-02,-5.785403782956621138e-03,8.139860746467638200e-03,9.250456836225032578e-03,9.246732900002772523e-03,-2.009451185279167242e-05
1.038800000000012957e+01,5.623163803137599948e-02,9.311247012893750230e-03,1.638683328601295389e-05,9.344020679465776802e-03,-5.140237722138207843e-02,-5.738641239199397323e-03,8.077430890326692606e-03,9.186458826788031912e-03,9.183110664993924047e-03,-7.544885388445289099e-05
1.043800000000014627e+01,5.574791432450869333e-02,9.250555062220278124e-03,1.626230900001067914e-05,9.283079680220299862e-03,-5.168930928334214414e-02,-5.689304101002310744e-03,8.010595999214609186e-03,9.120630739071261886e-03,9.117696175697499739e-03,-1.328175302709312493e-04
1.048800000000016297e+01,5.526463489617673697e-02,9.187747730107944169e-03,1.608696606590414110e-05,9.219921662239751597e-03,-5.197377448839235470e-02,-5.638715939290400540e-03,7.940874132829919482e-03,9.052913720836533798e-03,9.050361238032966424e-03,-1.885212027246666500e-04
1.053800000000001269e+01,5.478211012314204709e-02,9.122781262813297112e-03,1.581193892633145430e-05,9.154405140665960658e-03,-5.225571028535602736e-02,-5.588069467801569379e-03,7.870341892377352017e-03,8.983385905438949492e-03,8.981193348770981008e-03,-2.377148651592488559e-04
1.058800000000002939e+01,5.430087975475329093e-02,9.055782358269240731e-03,1.542484132916876750e-05,9.086632040927578036e-03,-5.253511375874619915e-02,-5.538499106208332606e-03,7.800591708418244154e-03,8.912018338193784459e-03,8.910142225650129894e-03,-2.757396655642188610e-04
1.063800000000004609e+01,5.382165756277659113e-02,8.987090098628565046e-03,1.495269013517693534e-05,9.016995478898918656e-03,-5.281203871405670824e-02,-5.490944684430175068e-03,7.733410329507073994e-03,8.839075735015352459e-03,8.837600389408954010e-03,-3.000278454486239978e-04
1.068800000000006278e+01,5.334524091878792978e-02,8.917105328797546304e-03,1.444629801244797292e-05,8.945997924822441522e-03,-5.308658594827830868e-02,-5.445832347151082463e-03,7.669344477757559023e-03,8.764906724363398516e-03,8.763745359381243383e-03,-3.090395377106352343e-04
1.073800000000007948e+01,5.287243329256176294e-02,8.846136991482598383e-03,1.395939886050308020e-05,8.874055789203603994e-03,-5.335887756563595374e-02,-5.403213294659509058e-03,7.608948291687876037e-03,8.689813319059300906e-03,8.689042580392514550e-03,-3.034312286759829913e-04
1.078800000000009618e+01,5.240397219818650199e-02,8.774342066443223398e-03,1.353128522602561843e-05,8.801404636895274886e-03,-5.362903823036901940e-02,-5.362657227195185249e-03,7.551431312708768544e-03,8.614013365434908254e-03,8.613535920606363999e-03,-2.845267059135569987e-04
1.083800000000011288e+01,5.194049824932728959e-02,8.701831496738254845e-03,1.317986566715554138e-05,8.728191228072565769e-03,-5.389717109172886822e-02,-5.323509319097750533e-03,7.496335849660210916e-03,8.537693494394881649e-03,8.537507434532074987e-03,-2.543502228661815938e-04
1.088800000000012957e+01,5.148254176463773479e-02,8.628757801364446076e-03,1.290492588473656987e-05,8.654567653133918639e-03,-5.416334655768384465e-02,-5.285124115415496156e-03,7.442550593945980973e-03,8.460932964725855626e-03,8.460969249960740082e-03,-2.149631889601605697e-04
1.093800000000014627e+01,5.103051705545856576e-02,8.555376240894965387e-03,1.269797189908344719e-05,8.580772184693132715e-03,-5.442760276345470771e-02,-5.247121381504651211e-03,7.389863067110786533e-03,8.384027245090458838e-03,8.384374424602136430e-03,-1.688852317388319475e-04
1.098800000000016297e+01,5.058471494301983867e-02,8.482003953114486752e-03,1.255101741406173816e-05,8.507105987942610581e-03,-5.468995883253002788e-02,-5.209201063152260440e-03,7.337433221615605183e-03,8.307219434392621935e-03,8.307850494417271317e-03,-1.181730360130979891e-04
1.103800000000001269e+01,5.014530584156351445e-02,8.408977560138575919e-03,1.246171470444325618e-05,8.433900989547462451e-03,-5.495041888568685806e-02,-5.171098100119003206e-03,7.285053654962190921e-03,8.230856840008009268e-03,8.231801598993305005e-03,-6.487838788331618954e-05
1.108800000000002939e+01,4.971234014789331634e-02,8.336586724392230224e-03,1.243496564123157938e-05,8.361456655674693109e-03,-5.520897379069289457e-02,-5.132413478399718010e-03,7.231932469203446005e-03,8.155112535901894860e-03,8.156311646529272250e-03,-1.101696104614982073e-05
1.113800000000004609e+01,4.928574866263237680e-02,8.265072283378234116e-03,1.247918202886879864e-05,8.290030647435971470e-03,-5.546559446461296616e-02,-5.092698932863091131e-03,7.177771111291816365e-03,8.080224651132481700e-03,8.081688729842863295e-03,4.122026819136507988e-05
1.118800000000006278e+01,4.886533745736200418e-02,8.194605162085699668e-03,1.259786596632787937e-05,8.219800894018355203e-03,-5.572022941125620576e-02,-5.051689870086395993e-03,7.121791802937179998e-03,8.006360857076764287e-03,8.008013875221955263e-03,8.932524836155593341e-05
1.123800000000007948e+01,4.845077957067828178e-02,8.125300456526124426e-03,1.278030005785670940e-05,8.150861056641837618e-03,-5.597281390476060992e-02,-5.009299768701783694e-03,7.064010774260790805e-03,7.933809225614886149e-03,7.935716045412724573e-03,1.309791077178968657e-04
1.128800000000009618e+01,4.804164163085843098e-02,8.057255007204626798e-03,1.299384727958326274e-05,8.083242701763793808e-03,-5.622327889319578276e-02,-4.965529976653233757e-03,7.003862860171290554e-03,7.862635289767831021e-03,7.864726529612170794e-03,1.648652409355325533e-04
1.133800000000011288e+01,4.763745508830582315e-02,7.990595317978944900e-03,1.318296660849811109e-05,8.016961251195940316e-03,-5.647155539202852736e-02,-4.920676421374414224e-03,6.942010096037752598e-03,7.792954297551843781e-03,7.795273989926184560e-03,1.911946926328382903e-04
1.138800000000012957e+01,4.723780379171563237e-02,7.925470239447401574e-03,1.327822432563104063e-05,7.952026688098664045e-03,-5.671758921309733026e-02,-4.875499319554925208e-03,6.878946285700926824e-03,7.724657676659731943e-03,7.727145702124974848e-03,2.117478206796307566e-04
1.143800000000014627e+01,4.684239953944471097e-02,7.861985593853357268e-03,1.321473183279121701e-05,7.888415057518940315e-03,-5.696136417907515792e-02,-4.831122141249529628e-03,6.816418718385910090e-03,7.657823009039389263e-03,7.660510418991409859e-03,2.297146727499471978e-04
1.148800000000016297e+01,4.645113890636548559e-02,7.800155426407866938e-03,1.295283733449149680e-05,7.826061101076850490e-03,-5.720292028613771507e-02,-4.788815145882989802e-03,6.755769144148647889e-03,7.592325488347128823e-03,7.595136158343959200e-03,2.491034022265685433e-04
1.153800000000001269e+01,4.606411536626306424e-02,7.739901343632534306e-03,1.249186162212042744e-05,7.764885066876774967e-03,-5.744236104343114491e-02,-4.749670044733113154e-03,6.699000488106537053e-03,7.528242895948473491e-03,7.531200393314107025e-03,2.736263925528440301e-04
1.158800000000002939e+01,4.568158366763519496e-02,7.681110790912492291e-03,1.187139663458730790e-05,7.704853584181666805e-03,-5.767984454566787988e-02,-4.714289700203468970e-03,6.647050137093381619e-03,7.465459197246498459e-03,7.468539965522973806e-03,3.058319184743282836e-04
1.163800000000004609e+01,4.530388104503707547e-02,7.623666611669515682e-03,1.115945159110788986e-05,7.645985514851731668e-03,-5.791555903067813205e-02,-4.682604389383939088e-03,6.600513147806580036e-03,7.404035466977590928e-03,7.407254465433710071e-03,3.464657895584803476e-04
1.168800000000006278e+01,4.493133346902258157e-02,7.567447978474159051e-03,1.043215140470888542e-05,7.588312281283576995e-03,-5.814968925014740719e-02,-4.653918103246335036e-03,6.558557702561447836e-03,7.343759219968841803e-03,7.347057476169460352e-03,3.941457852397381835e-04
1.173800000000007948e+01,4.456417165524508700e-02,7.512276005245432584e-03,9.753822381039783742e-06,7.531783650007512453e-03,-5.838238515530980166e-02,-4.627175813139547747e-03,6.520283359837467096e-03,7.284582007968492569e-03,7.287986963965630179e-03,4.460986850988310428e-04
1.178800000000009618e+01,4.420248210408599110e-02,7.457885427230910406e-03,9.164984773048836589e-06,7.476215396777008415e-03,-5.861374394596685633e-02,-4.601252160066477553e-03,6.483887100926712978e-03,7.226230592700067998e-03,7.229704765544741306e-03,4.988425698475100999e-04
1.183800000000011288e+01,4.384620366651741097e-02,7.403908836798062110e-03,8.681071295717795563e-06,7.421270979389498097e-03,-5.884380655397025706e-02,-4.575197463142081575e-03,6.448129828510782043e-03,7.168598776778074139e-03,7.172151349752933953e-03,5.494241633341221233e-04
1.188800000000012957e+01,4.349516626536036740e-02,7.349932027561420153e-03,8.300303453182115998e-06,7.366532634467784155e-03,-5.907256642712743755e-02,-4.548363545680702592e-03,6.411652763818361314e-03,7.111331377756562391e-03,7.114953482885072455e-03,5.958442508894343324e-04
1.193800000000014627e+01,4.314914785442570955e-02,7.295548109070833752e-03,8.015076197295154220e-06,7.311578261465423965e-03,-5.929998460441154862e-02,-4.520372691814867477e-03,6.373949693343114974e-03,7.054245448103627775e-03,7.057983124569134833e-03,6.374440745568845691e-04
1.198800000000016297e+01,4.280793066217456616e-02,7.240424169707639947e-03,7.821831696686157680e-06,7.256067833101012381e-03,-5.952600323900236745e-02,-4.491021286523630765e-03,6.334247602643598533e-03,6.996941016419669888e-03,7.000730600783381524e-03,6.744339428185581412e-04
1.203800000000001269e+01,4.247132917572375016e-02,7.184301001033505454e-03,7.725986485261791004e-06,7.199752974004028708e-03,-5.975055430332787409e-02,-4.460131010251731747e-03,6.292733206727150162e-03,6.939246003674017296e-03,6.943151150812903669e-03,7.072588756958525253e-04
1.208800000000002939e+01,4.213918734494269402e-02,7.126986979292531700e-03,7.739842690152443541e-06,7.142466664672836828e-03,-5.997356085384053515e-02,-4.427453596774397725e-03,6.248806347445652089e-03,6.880816897643769747e-03,6.884800197589909659e-03,7.359833862944697774e-04
1.213800000000004609e+01,4.181134350034402397e-02,7.068317906114856934e-03,7.873989373063802554e-06,7.084065884860984465e-03,-6.019493353367932897e-02,-4.392558023401303864e-03,6.202312624530387231e-03,6.821535544939947432e-03,6.825639348524699217e-03,7.598443992016114083e-04
1.218800000000006278e+01,4.148759270219973261e-02,7.008160826625310126e-03,8.125686958605471321e-06,7.024412200542520801e-03,-6.041456143484946750e-02,-4.354963231543928885e-03,6.152277811898502688e-03,6.761154353687614041e-03,6.765296643361864287e-03,7.773256649603089725e-04
1.223800000000007948e+01,4.116765272401978065e-02,6.946407166884734259e-03,8.470277184156353240e-06,6.963347721253046810e-03,-6.063230959642673668e-02,-4.314269239412363115e-03,6.098443224242630807e-03,6.699632389954681896e-03,6.703863474746395851e-03,7.865685349674208073e-04
1.228800000000009618e+01,4.085116051778860807e-02,6.883000680825319961e-03,8.860849288801989432e-06,6.900722379402923767e-03,-6.084802305839742687e-02,-4.270279637193747507e-03,6.040068249813856233e-03,6.636796716750512602e-03,6.641097008165475560e-03,7.861125615128160054e-04
1.233800000000011288e+01,4.053770160814934576e-02,6.817940182890822910e-03,9.237922541338518012e-06,6.836416027973499926e-03,-6.106153704025718554e-02,-4.223117941809217610e-03,5.977279816213483359e-03,6.572649169879931155e-03,6.577049514268689008e-03,7.753966614820328052e-04
1.238800000000012957e+01,4.022686095825224462e-02,6.751278283108112788e-03,9.544448501898980750e-06,6.770367180111910854e-03,-6.127269293734771693e-02,-4.173195821984548338e-03,5.910217268608007092e-03,6.507081470143340554e-03,6.511558638834184960e-03,7.550188329986855327e-04
1.243800000000014627e+01,3.991827475546017717e-02,6.683097407234176758e-03,9.739454967359479408e-06,6.702576317168895334e-03,-6.148135272844701404e-02,-4.121128868178347733e-03,5.839889992140075842e-03,6.440164866158580581e-03,6.444753212501449710e-03,7.264629013514140640e-04
1.248800000000016297e+01,3.961166601106291818e-02,6.613493783888644770e-03,9.803794755369419636e-06,6.633101373399383216e-03,-6.168740917185600026e-02,-4.067626516904856125e-03,5.766896761198545690e-03,6.371826249627269949e-03,6.376457166679070157e-03,6.917517483905513513e-04
1.253800000000001269e+01,3.930685034185380650e-02,6.542553001725664313e-03,9.737391424985621468e-06,6.562027784575635153e-03,-6.189079049770063179e-02,-4.013331315249938323e-03,5.692628690978498301e-03,6.302222671940299094e-03,6.306972237497429808e-03,6.527753358213075809e-04
1.258800000000002939e+01,3.900372785375533224e-02,6.470361548798157954e-03,9.551329980358603519e-06,6.489464208758875113e-03,-6.209145706346319571e-02,-3.958785173246780892e-03,5.617557546849413427e-03,6.231305065610566810e-03,6.236152886145755747e-03,6.111556156629415794e-04
1.263800000000004609e+01,3.870226301568829158e-02,6.396993294860283015e-03,9.260230844885510639e-06,6.415513756550053799e-03,-6.228939632212560085e-02,-3.904376208313326425e-03,5.542646217140004793e-03,6.159308557494838111e-03,6.164289969597977308e-03,5.681884969936891114e-04
1.268800000000006278e+01,3.840247316605910344e-02,6.322541551565970946e-03,8.879164255967311709e-06,6.340299880077905278e-03,-6.248461513254133237e-02,-3.850457593629166061e-03,5.468021509824413581e-03,6.086178559627440122e-03,6.091251304281799193e-03,5.247711138778660611e-04
1.273800000000007948e+01,3.810441194619599431e-02,6.247089553106395694e-03,8.424446332271519068e-06,6.263938445770938536e-03,-6.267713801222285497e-02,-3.797224891374082270e-03,5.394444047532372111e-03,6.012187735114452383e-03,6.017399034311467394e-03,4.818498936149336921e-04
1.278800000000009618e+01,3.780817174050102314e-02,6.170737504770211664e-03,7.915699241554870506e-06,6.186568903253321025e-03,-6.286699925679162249e-02,-3.744854250812139004e-03,5.321795430451149375e-03,5.937314617599031771e-03,5.942619335208184674e-03,4.401384202937492053e-04
1.283800000000011288e+01,3.751387260891159842e-02,6.093569591765242779e-03,7.376294647263585390e-06,6.108322181059769838e-03,-6.305424196933229197e-02,-3.693411794481892343e-03,5.250605185254830776e-03,5.861830734453544155e-03,5.867282817242396725e-03,4.003710513322152314e-04
1.288800000000012957e+01,3.722165908717230132e-02,6.015668702542251861e-03,6.831901617537837136e-06,6.029332505777327232e-03,-6.323891255905644826e-02,-3.642872237951016220e-03,5.180575299552814608e-03,5.785748468926666006e-03,5.791321419735501880e-03,3.629844036719602311e-04
1.293800000000014627e+01,3.693169235776887910e-02,5.937097314571453642e-03,6.308492908957104811e-06,5.949714300389367938e-03,-6.342105617095405989e-02,-3.593109150158334698e-03,5.111903055551230389e-03,5.709286305839441494e-03,5.715022088955638152e-03,3.284185957726452193e-04
1.298800000000016297e+01,3.664414577185846900e-02,5.857914590667822469e-03,5.831555678381001078e-06,5.869577702024584252e-03,-6.360071162846203663e-02,-3.543987417826237763e-03,5.044103192990244747e-03,5.632441281302258580e-03,5.638301922063664214e-03,2.967611283479150734e-04
1.303800000000001269e+01,3.635919099168501145e-02,5.778163734915200099e-03,5.425804803026818286e-06,5.789015344521253326e-03,-6.377791099935281594e-02,-3.495311607409843854e-03,4.977200660945379357e-03,5.555417167595486962e-03,5.561424489191729367e-03,2.680806086725029381e-04
1.308800000000002939e+01,3.607698825750411259e-02,5.697894288491144391e-03,5.115014183420025468e-06,5.708124316857984479e-03,-6.395267657972336650e-02,-3.446811074966319756e-03,4.910626209357381658e-03,5.478199200934356396e-03,5.484325283425210348e-03,2.419900017764846996e-04
1.313800000000004609e+01,3.579767106244507308e-02,5.617165479245940160e-03,4.919876048567971634e-06,5.627005231343075800e-03,-6.412501713347174004e-02,-3.398174213929936165e-03,4.844237946717586639e-03,5.400967230662654349e-03,5.407249244911137634e-03,2.179271632251318994e-04
1.318800000000006278e+01,3.552132678242715669e-02,5.536062594592328946e-03,4.853443023452628873e-06,5.545769480639234014e-03,-6.429492584416829359e-02,-3.349031142131356307e-03,4.777251033379483793e-03,5.323729680949289278e-03,5.330123738198424242e-03,1.948199239885317570e-04
1.323800000000007948e+01,3.524798048753449015e-02,5.454699500471419868e-03,4.915509034764949675e-06,5.464530518540950191e-03,-6.446237740127491733e-02,-3.299011108114377824e-03,4.709444216744269364e-03,5.246673430479496976e-03,5.253220814530759099e-03,1.715139004568210412e-04
1.328800000000009618e+01,3.497759045710779197e-02,5.373231186942248154e-03,5.088749852532485649e-06,5.383408686647312910e-03,-6.462732795668069130e-02,-3.247877716398032185e-03,4.640079835156771942e-03,5.169816133584937204e-03,5.176482027296475455e-03,1.467379125117493507e-04
1.333800000000011288e+01,3.471005285010336783e-02,5.291842335641427572e-03,5.339203074221602016e-06,5.302520741789870651e-03,-6.478972184250064714e-02,-3.195543574870994465e-03,4.569158363850547161e-03,5.093357211544582812e-03,5.100176267728468403e-03,1.197074182411644774e-04
1.338800000000012957e+01,3.444523093264108965e-02,5.210756925075861815e-03,5.622240095242439892e-06,5.222001405266346943e-03,-6.494949902124425023e-02,-3.142171038178548023e-03,4.496461446355361734e-03,5.017327692636176957e-03,5.024262673081120179e-03,9.017777778720370292e-05
1.343800000000014627e+01,3.418298841031264940e-02,5.130216864183435692e-03,5.892582529569336336e-06,5.142002029242574192e-03,-6.510660757315323011e-02,-3.088152708786785598e-03,4.422660127543438617e-03,4.941963600783316063e-03,4.949037091126784818e-03,5.878671286442972694e-05
1.348800000000016297e+01,3.392322448708920413e-02,5.050476712688214791e-03,6.115236882328614138e-06,5.062707186452871863e-03,-6.526101520859262095e-02,-3.034022915891180974e-03,4.348174909480234836e-03,4.867337058358674889e-03,4.874510932667049795e-03,2.667484888687175155e-05
1.353800000000001269e+01,3.366589311056631534e-02,4.971784435252646350e-03,6.273112896390446089e-06,4.984330661045427088e-03,-6.541271635438672405e-02,-2.980309998647072151e-03,4.274077576914363762e-03,4.793704280733067195e-03,4.801027932543939017e-03,-4.723459572618556035e-06
1.358800000000002939e+01,3.341100326027566375e-02,4.894376088443039112e-03,6.368293146207150372e-06,4.907112674735453206e-03,-6.556173185431912742e-02,-2.927405864515808011e-03,4.200712549917375201e-03,4.721171657020785568e-03,4.728591941493929564e-03,-3.429554078773381043e-05
1.363800000000004609e+01,3.315859490358214617e-02,4.818455718338142575e-03,6.416453716378571767e-06,4.831288625770899930e-03,-6.570810214754496670e-02,-2.875462316750549037e-03,4.128790039020444232e-03,4.650006018170550932e-03,4.657568346775911756e-03,-6.144458047342766962e-05
1.368800000000006278e+01,3.290870571140373790e-02,4.744196614198838494e-03,6.436817759897801224e-06,4.757070249718634188e-03,-6.585187526338254216e-02,-2.824424346704768485e-03,4.058071278253033362e-03,4.580283822958555566e-03,4.587955548223682928e-03,-8.646325056831016191e-05
1.373800000000007948e+01,3.266133595526352074e-02,4.671727177933592857e-03,6.442200044539141205e-06,4.684611578022671377e-03,-6.599309648071782775e-02,-2.774087029199418658e-03,3.988573524409979448e-03,4.512213192649616907e-03,4.520018427095606924e-03,-1.101209812663570789e-04
1.378800000000009618e+01,3.241643570239664818e-02,4.601140941456961092e-03,6.433405967163394603e-06,4.614007753391287554e-03,-6.613180083217784500e-02,-2.724293766202179855e-03,3.919726407529518057e-03,4.445793709287986818e-03,4.453675805835352261e-03,-1.334088232605082477e-04
1.383800000000011288e+01,3.217391130424588491e-02,4.532486240046026092e-03,6.399890338266696600e-06,4.545286020722559897e-03,-6.626801552048799948e-02,-2.675071488517305821e-03,3.851715655105037838e-03,4.381152758658532834e-03,4.389146729394731265e-03,-1.568678644940091349e-04
1.388800000000012957e+01,3.193365836079437720e-02,4.465779534973796615e-03,6.325560314074251628e-06,4.478430655601945386e-03,-6.640176909491390944e-02,-2.626733233971567400e-03,3.784473496965794475e-03,4.318212917689309184e-03,4.326272430698913096e-03,-1.803349480451350297e-04
1.393800000000014627e+01,3.169560508951866501e-02,4.401002948535332089e-03,6.196443376719904619e-06,4.413395835288771822e-03,-6.653310575661253168e-02,-2.579876778340510577e-03,3.718939813214534439e-03,4.257050289514637161e-03,4.265205530414799100e-03,-2.026893889271230752e-04
1.398800000000016297e+01,3.145975852836234432e-02,4.338121177177234160e-03,6.007110933973321541e-06,4.350135399045181213e-03,-6.666209959552960029e-02,-2.535332537786220888e-03,3.655872841445772115e-03,4.197550897409529913e-03,4.205764585443298731e-03,-2.220322610700844600e-04
1.403800000000001269e+01,3.122623396240560567e-02,4.277080431891331670e-03,5.764106087066848856e-06,4.288608644065465200e-03,-6.678886622241853033e-02,-2.494007295465172202e-03,3.596816472841557217e-03,4.139775362278952549e-03,4.148086105102014379e-03,-2.360490988384311489e-04
1.408800000000002939e+01,3.099526730565009894e-02,4.217823987632364664e-03,5.486265418767615151e-06,4.228796518469899769e-03,-6.691356658719183059e-02,-2.456737090116579633e-03,3.542763765796681699e-03,4.083620411395556121e-03,4.091990984725557383e-03,-2.424026520103618400e-04
1.413800000000004609e+01,3.076719971752410465e-02,4.160291337349904077e-03,5.202723341595098283e-06,4.170696784033094302e-03,-6.703640344169770060e-02,-2.424126867363341712e-03,3.495032265565323985e-03,4.029158765591927226e-03,4.037622150244781286e-03,-2.393242645539479904e-04
1.418800000000006278e+01,3.054244087843263969e-02,4.104428205634908650e-03,4.949031133375535161e-06,4.114326267901659805e-03,-6.715760978506590817e-02,-2.396404731611933344e-03,3.453949294979545993e-03,3.976301622351863414e-03,3.984814884162855494e-03,-2.259646821535229522e-04
1.423800000000007948e+01,3.032141305230939832e-02,4.050182526224850414e-03,4.761812768119867474e-06,4.059706151761090405e-03,-6.727743002164654484e-02,-2.373355678430317736e-03,3.419812966888800300e-03,3.925125519259857129e-03,3.933718033832413544e-03,-2.026979007065628560e-04
1.428800000000009618e+01,3.010448779805618286e-02,3.997507280841351880e-03,4.671828124587534084e-06,4.006850937090526872e-03,-6.739609780556810037e-02,-2.354319875975998452e-03,3.391748907607528615e-03,3.875539162889117453e-03,3.884176189878351358e-03,-1.712352683653946001e-04
1.433800000000011288e+01,2.989192405015686851e-02,3.946353178635252958e-03,4.696370766205341630e-06,3.955745920167663514e-03,-6.751381379936693961e-02,-2.338291948244304846e-03,3.368826830567142952e-03,3.827599545903972306e-03,3.836316649617303731e-03,-1.343243918359014635e-04
1.438800000000012957e+01,2.968382500674662458e-02,3.896671621656088574e-03,4.832840051800188891e-06,3.906337301759688595e-03,-6.763072839677919390e-02,-2.324089464459722955e-03,3.349171305024309375e-03,3.781178750261837956e-03,3.789936666891737839e-03,-9.545081884633366417e-05
1.443800000000014627e+01,2.948012229774171419e-02,3.848406634216039891e-03,5.056144043028835925e-06,3.858518922302097559e-03,-6.774693287000221886e-02,-2.310541517002501297e-03,3.331368613934283535e-03,3.736288160880385338e-03,3.745129600701400333e-03,-5.799643706283856266e-05
1.448800000000016297e+01,2.928060027903500034e-02,3.801500303214202636e-03,5.321651897340574699e-06,3.812143607008883738e-03,-6.786245994585238250e-02,-2.296723024233468611e-03,3.313591670281426128e-03,3.692740040770580399e-03,3.701622651672879620e-03,-2.459829903858287443e-05
1.453800000000001269e+01,2.908494804371100292e-02,3.755884888600293740e-03,5.573737000697007381e-06,3.767032362601687844e-03,-6.797729609706371079e-02,-2.282082417267920684e-03,3.295043301716584546e-03,3.650496212226102179e-03,3.659453867414561197e-03,3.411164471731852586e-06
1.458800000000002939e+01,2.889283570309336691e-02,3.711493154672930450e-03,5.757771454115638798e-06,3.723008697581161545e-03,-6.809140021792714492e-02,-2.266502139480007071e-03,3.274978286180387985e-03,3.609343783963144935e-03,3.618342131986424480e-03,2.632048578916103604e-05
1.463800000000004609e+01,2.870398976092390295e-02,3.668252906381848366e-03,5.832070112091572342e-06,3.679917046606031531e-03,-6.820472532490118311e-02,-2.250238058056156561e-03,3.253778029121389467e-03,3.569245243902068217e-03,3.578316330670708485e-03,4.581998778073257783e-05
1.468800000000006278e+01,2.851825487870511197e-02,3.626097295485357537e-03,5.776264918054178850e-06,3.637649825321465861e-03,-6.831723722780402852e-02,-2.233789468126055194e-03,3.231754302698843298e-03,3.530013120506437542e-03,3.539123437549596303e-03,6.457418909302436929e-05
1.473800000000007948e+01,2.833562280746002721e-02,3.584961373060351932e-03,5.594185719660558772e-06,3.596149744499673156e-03,-6.842892670121036858e-02,-2.217716920006976636e-03,3.209958228120269371e-03,3.491646061203820383e-03,3.500830281159340949e-03,8.556086228847148878e-05
1.478800000000009618e+01,2.815622814218286460e-02,3.544791502003221371e-03,5.310737586892950185e-06,3.555412977177007262e-03,-6.853981254721075445e-02,-2.202476570322506322e-03,3.188856050070972004e-03,3.454010314117904844e-03,3.463222692960861177e-03,1.112945612318316199e-04
1.483800000000011288e+01,2.798030934228588548e-02,3.505542969391507550e-03,4.964442974117280703e-06,3.515471855339742224e-03,-6.864993637572691654e-02,-2.188274148568305263e-03,3.169220459963782710e-03,3.417151931973281317e-03,3.426424370202486250e-03,1.433600456672005539e-04
1.488800000000012957e+01,2.780815203044844156e-02,3.467185682479160657e-03,4.597894263489641476e-06,3.476381471006140082e-03,-6.875935008315536834e-02,-2.175031178443360361e-03,3.150925679816431180e-03,3.380973823482410524e-03,3.390286023422080415e-03,1.820000731339112320e-04
1.493800000000014627e+01,2.764002127509712289e-02,3.429696602938308095e-03,4.249022268389280449e-06,3.438194647475086452e-03,-6.886810164207757268e-02,-2.162387960148836729e-03,3.133871207114879813e-03,3.345548215011753465e-03,3.354927680471020846e-03,2.262125028828660409e-04
1.498800000000016297e+01,2.747610341870381293e-02,3.393064291832638239e-03,3.945380484624694731e-06,3.400955052801887639e-03,-6.897622104008505062e-02,-2.149782827245227870e-03,3.117123193495301668e-03,3.310798671504954285e-03,3.320202203475735355e-03,2.739135624570711303e-04
1.503800000000001269e+01,2.731646145645987706e-02,3.357277804011729247e-03,3.702842257204713693e-06,3.364683488526138636e-03,-6.908371018144698894e-02,-2.136521686545830769e-03,3.100065424018545474e-03,3.276801675859021719e-03,3.286267776700409985e-03,3.223768114743195750e-04
1.508800000000002939e+01,2.716101459962198469e-02,3.322330579364876895e-03,3.528083464505149582e-06,3.329386746293887082e-03,-6.919053626577431615e-02,-2.121894000532266976e-03,3.081396018144090965e-03,3.243477319702758876e-03,3.252954167085616351e-03,3.685729712114538237e-04
1.513800000000004609e+01,2.700953102636253697e-02,3.288208488087707767e-03,3.422835101884617314e-06,3.295054158291477100e-03,-6.929663096580096493e-02,-2.105220641190193916e-03,3.060431305433259155e-03,3.210906415415613283e-03,3.220431842904528021e-03,4.095318520669161892e-04
1.518800000000006278e+01,2.686163649798118530e-02,3.254894262449549436e-03,3.387121740979287636e-06,3.261668505931508179e-03,-6.940189199786050978e-02,-2.085898291922930366e-03,3.035986199947192550e-03,3.179007528583844416e-03,3.188545147083897673e-03,4.425162344454235813e-04
1.523800000000007948e+01,2.671682878320376375e-02,3.222359728339898536e-03,3.419561671137108194e-06,3.229198851682172668e-03,-6.950618691245669112e-02,-2.063436580631993530e-03,3.007562127370517428e-03,3.147849953311827789e-03,3.157438572454689379e-03,4.651465434271520680e-04
1.528800000000009618e+01,2.657450129709745465e-02,3.190572153995049811e-03,3.514931489082259807e-06,3.197602016973214410e-03,-6.960935874148832525e-02,-2.037525541921810911e-03,2.974297086053910837e-03,3.117338046899897040e-03,3.126935400388909051e-03,4.755605135633093720e-04
1.533800000000011288e+01,2.643397205389913865e-02,3.159488485022873654e-03,3.661048132465462263e-06,3.166810581287804720e-03,-6.971123501858444982e-02,-2.008091775288929452e-03,2.936188364647017175e-03,3.087518143349973418e-03,3.097163326480389597e-03,4.726001712532233484e-04
1.538800000000012957e+01,2.629452655313510925e-02,3.129064993216316894e-03,3.837567985228007420e-06,3.136740129186773099e-03,-6.981163960734892981e-02,-1.975362256060770715e-03,2.893021329893714303e-03,3.058273235333795661e-03,3.067908923622336432e-03,4.560264827244047206e-04
1.543800000000014627e+01,2.615546834450192815e-02,3.099255871596641194e-03,4.018137218626384067e-06,3.107292146033893959e-03,-6.991040772015200133e-02,-1.939894501549650936e-03,2.845695789812419541e-03,3.029624494302253935e-03,3.039302492718602700e-03,4.267087797705467790e-04
1.548800000000016297e+01,2.601617571513240024e-02,3.070021355453172139e-03,4.175492995005900625e-06,3.078372341443183849e-03,-7.000740244522951627e-02,-1.902577649725179605e-03,2.794939752809567912e-03,3.001440397319491728e-03,3.011120527946380999e-03,3.865675548312384486e-04
1.553800000000001269e+01,2.587614886676626799e-02,3.041323822821415893e-03,4.287760086909322164e-06,3.049899342995234658e-03,-7.010253132771548934e-02,-1.864526635432727300e-03,2.742461961884296029e-03,2.973751789219470330e-03,2.983472083767430092e-03,3.384221926257485833e-04
1.558800000000002939e+01,2.573504550126321996e-02,3.013136224270282059e-03,4.343414724077741786e-06,3.021823053718437554e-03,-7.019575765948715684e-02,-1.826951398599619292e-03,2.689651116002262417e-03,2.946449714929485261e-03,2.956166422621206782e-03,2.855638191988104204e-04
1.563800000000004609e+01,2.559269205475400016e-02,2.985437074790361477e-03,4.343016580870299430e-06,2.994123107952102129e-03,-7.028710522941716832e-02,-1.791012318452202354e-03,2.638506843227657502e-03,2.919593550624011939e-03,2.929352076022061994e-03,2.313582011241943691e-04
1.568800000000006278e+01,2.544907287380131916e-02,2.958215853524382832e-03,4.297165003208061272e-06,2.966810183530798912e-03,-7.037665584533980834e-02,-1.757672425019531125e-03,2.590237500515303257e-03,2.893111473121990230e-03,2.902859311900583741e-03,1.786657726219478088e-04
1.573800000000007948e+01,2.530429971976308132e-02,2.931466684736853782e-03,4.221520940791358624e-06,2.939909726618436525e-03,-7.046453946659081424e-02,-1.727618554551702294e-03,2.546335237829948275e-03,2.867087114159222808e-03,2.876871615805158197e-03,1.297056057545803995e-04
1.578800000000009618e+01,2.515857314625652777e-02,2.905190767672908084e-03,4.130725688097389426e-06,2.913452219049103044e-03,-7.055092039431842821e-02,-1.701241590330014077e-03,2.507249745428957299e-03,2.841470544807030672e-03,2.851247642713401927e-03,8.580645644162025667e-05
1.583800000000011288e+01,2.501214179319761338e-02,2.879387199826537874e-03,4.033661325719943507e-06,2.887454522477977785e-03,-7.063598247383495732e-02,-1.678642346680242611e-03,2.473602225519175909e-03,2.816357164034697085e-03,2.826170997576130887e-03,4.764863898743600416e-05
1.588800000000012957e+01,2.486527493572512904e-02,2.854055839001629763e-03,3.931741354590920534e-06,2.861919321710811731e-03,-7.071991459116899748e-02,-1.659703633939969315e-03,2.445060704627744809e-03,2.791689231602658468e-03,2.801490044731659145e-03,1.540484773702211448e-05
1.593800000000014627e+01,2.471824472416240051e-02,2.829189053981580240e-03,3.820535677633239104e-06,2.836830125336846625e-03,-7.080289977286602365e-02,-1.644163852123076662e-03,2.421642946365092953e-03,2.767541809748447646e-03,2.777372624403581965e-03,-1.096059134150893590e-05
1.598800000000016297e+01,2.457132096810435429e-02,2.804773789658165668e-03,3.693940325064854311e-06,2.812161670308295502e-03,-7.088510796547220494e-02,-1.631662486107254145e-03,2.402626992522750339e-03,2.743839171448189066e-03,2.753661990500362849e-03,-3.154712976478442945e-05
1.603799999999997894e+01,2.442476999311568586e-02,2.780785241064071076e-03,3.548932664868470853e-06,2.787883106393807941e-03,-7.096669108977726736e-02,-1.621771864029685839e-03,2.387745084955589150e-03,2.720637984268704009e-03,2.730499776149282812e-03,-4.642889633809816892e-05
1.608799999999995123e+01,2.427885414704331057e-02,2.757192072714820599e-03,3.388996627858839547e-06,2.763970065970538202e-03,-7.104777968297870672e-02,-1.614008663316297181e-03,2.376058956089163038e-03,2.697845310777052460e-03,2.707699669915374086e-03,-5.578992666106568840e-05
1.613799999999992352e+01,2.413382313396484832e-02,2.733952121321566505e-03,3.224551499952155603e-06,2.740401224321470635e-03,-7.112848011614447685e-02,-1.607826241071033712e-03,2.367124756476981281e-03,2.675503087705548635e-03,2.685386965320844636e-03,-5.999885073705648215e-05
1.618799999999989581e+01,2.398990150269192032e-02,2.711019960756145056e-03,3.070389190609729712e-06,2.717160739137364309e-03,-7.120887142819798399e-02,-1.602632581755081276e-03,2.359871104682277100e-03,2.653502719913606450e-03,2.663378426630651045e-03,-5.977059431036973482e-05
1.623799999999986809e+01,2.384727062618088173e-02,2.688345739453387815e-03,2.941145681008263334e-06,2.694228030815404382e-03,-7.128900305728569364e-02,-1.597819068016368034e-03,2.353732319272674577e-03,2.631873710572296167e-03,2.641790437268247416e-03,-5.612974264603890054e-05
1.628799999999984038e+01,2.370605589512494657e-02,2.665885070683164833e-03,2.846567827545082917e-06,2.671578206338255049e-03,-7.136889401068646777e-02,-1.592830273341222643e-03,2.347582168156265355e-03,2.610504871314848867e-03,2.620417262188746727e-03,-5.035143904194568863e-05
1.633799999999981267e+01,2.356631942814246469e-02,2.643597502806716536e-03,2.788526468349759328e-06,2.649174555743415930e-03,-7.144853552435348476e-02,-1.587230877221115647e-03,2.341003760807457319e-03,2.589423330916660812e-03,2.599376215647103937e-03,-4.369251053413048203e-05
1.638799999999978496e+01,2.342806608270343177e-02,2.621454209291411517e-03,2.761005480442819812e-06,2.626976220252297354e-03,-7.152789706821449656e-02,-1.580743339496303371e-03,2.333205328950014017e-03,2.568520376218135122e-03,2.578476141146038118e-03,-3.722314173374131300e-05
1.643799999999975725e+01,2.329125893736059411e-02,2.599435597693976977e-03,2.753062951757504445e-06,2.604941723597492195e-03,-7.160693423518926792e-02,-1.573269334756749850e-03,2.324191641908068991e-03,2.547833446666836980e-03,2.557830463542892525e-03,-3.157251436029935679e-05
1.648799999999972954e+01,2.315584178034254051e-02,2.577535942431907843e-03,2.753569674314929909e-06,2.583043081780537781e-03,-7.168559770192706182e-02,-1.565035378806733588e-03,2.313681022689943398e-03,2.527273325336522932e-03,2.537276028219056633e-03,-2.695638915028438176e-05
1.653600000000070125e+01,2.302709641705156379e-02,2.556627442985336032e-03,2.755850328364719651e-06,2.562139143642065426e-03,-7.176071940011130579e-02,-1.556019516907066478e-03,2.302498208768991722e-03,2.507696366108644933e-03,2.517720313268514629e-03,-2.336830510603010190e-05
1.658600000000067354e+01,2.289424955695501529e-02,2.534980052177161942e-03,2.760761753063167442e-06,2.540501575683288063e-03,-7.183852037595661599e-02,-1.546150638943335348e-03,2.289916618478160092e-03,2.487480415484352898e-03,2.497548956377304650e-03,-2.026987485761165293e-05
1.663600000000064583e+01,2.276265462978381907e-02,2.513486840602586342e-03,2.776131529506773359e-06,2.519039103661599964e-03,-7.191582790790373991e-02,-1.535652029974484247e-03,2.276293604158203046e-03,2.467410471089604134e-03,2.477482529844973486e-03,-1.772402419803093020e-05
1.668600000000061812e+01,2.263226922326849744e-02,2.492167950861371405e-03,2.814317702582952578e-06,2.497796586266537097e-03,-7.199261050940242157e-02,-1.524434891840576942e-03,2.261883438007103800e-03,2.447584089667750699e-03,2.457702123570012272e-03,-1.596500756443584032e-05
1.673600000000059040e+01,2.250302725360919798e-02,2.471046654630401716e-03,2.887318661254670312e-06,2.476821291952911210e-03,-7.206883225399440818e-02,-1.512280578862273831e-03,2.246185157830294776e-03,2.427956138435252188e-03,2.438080822244103555e-03,-1.565409145432528298e-05
1.678600000000056269e+01,2.237481843521142016e-02,2.450142215569495185e-03,3.001759786425257786e-06,2.456145735142345726e-03,-7.214444628293747996e-02,-1.498897491512827520e-03,2.229100350516577053e-03,2.408612008591905045e-03,2.418788056635306095e-03,-1.778923506596091008e-05
1.683600000000053498e+01,2.224747780641040534e-02,2.429472114461078865e-03,3.155363713422838293e-06,2.435782841887924443e-03,-7.221939115751307980e-02,-1.483997289338502079e-03,2.209901829133652153e-03,2.389486300522612565e-03,2.399669486511474010e-03,-2.348491804997243190e-05
1.688600000000050727e+01,2.212078796809616860e-02,2.409046266973905413e-03,3.335962023000660581e-06,2.415718191019906782e-03,-7.229359102197996378e-02,-1.467406344791402769e-03,2.188545345778332256e-03,2.370641236185340971e-03,2.380880123655046421e-03,-3.364630794491382072e-05
1.693600000000047956e+01,2.199449775932490331e-02,2.388871358719780753e-03,3.523363684638612856e-06,2.395918086089058111e-03,-7.236696133921949325e-02,-1.449127185334212961e-03,2.164595632599719197e-03,2.351990483746992534e-03,2.362238790455282837e-03,-4.869742665965525629e-05
1.698600000000045185e+01,2.186835271530417416e-02,2.368947734107740895e-03,3.693539277452703902e-06,2.376334812662646290e-03,-7.243941769848616374e-02,-1.429388212916991733e-03,2.138514585437463478e-03,2.333572233301298756e-03,2.343877305070857318e-03,-6.836758288316333065e-05
1.703599999999998005e+01,2.174213239862613639e-02,2.349274092908872156e-03,3.823861797292984617e-06,2.356921816503458264e-03,-7.251088710913133895e-02,-1.408630612146025834e-03,2.110499019100489041e-03,2.315291213782846164e-03,2.325612694209470196e-03,-9.166697386047845131e-05
1.708599999999995234e+01,2.161568349403882386e-02,2.329845191893852464e-03,3.897749772993830208e-06,2.337640691439840050e-03,-7.258131863973860121e-02,-1.387448216210943139e-03,2.081582800312762466e-03,2.297189779887869824e-03,2.307574305208046073e-03,-1.169778739291414172e-04
1.713599999999992463e+01,2.148894549839827639e-02,2.310657655984536905e-03,3.907112942684365328e-06,2.318471881869905559e-03,-7.265069105054910992e-02,-1.366520804016649023e-03,2.052388201093182946e-03,2.279190850195524608e-03,2.289594270900712717e-03,-1.423365753430822997e-04
1.718599999999989691e+01,2.136195947387929672e-02,2.291706614298366640e-03,3.852009179017174520e-06,2.299410632656400787e-03,-7.271901709074990450e-02,-1.346499561592686984e-03,2.024149363368513491e-03,2.261356561050832919e-03,2.271824123116629717e-03,-1.656537360051740511e-04
1.723599999999986920e+01,2.123486819026981429e-02,2.272991793436739735e-03,3.738046699592660623e-06,2.280467886835925006e-03,-7.278634206882950153e-02,-1.327960100399775290e-03,1.997455138582755058e-03,2.243621549370946634e-03,2.254107598824701183e-03,-1.850119484357050077e-04
1.728599999999984149e+01,2.110790368121315264e-02,2.254512812381246657e-03,3.572850624089841987e-06,2.261658513629426475e-03,-7.285274007384945349e-02,-1.311388610681534991e-03,1.973343153818543205e-03,2.226063991590066481e-03,2.236608995463409792e-03,-1.987697075485704134e-04
1.733599999999981378e+01,2.098137159536382634e-02,2.236272528319194902e-03,3.363491143892919496e-06,2.242999510606980603e-03,-7.291830950438349390e-02,-1.297155256319734674e-03,1.952125861803053917e-03,2.208627155420881793e-03,2.219186209343856214e-03,-2.056007176312678699e-04
1.738599999999978607e+01,2.085563578612542254e-02,2.218273480712778817e-03,3.115976448702768002e-06,2.224505433610184536e-03,-7.298316726719944469e-02,-1.285536172615666436e-03,1.934542195894862213e-03,2.191383804025491024e-03,2.201998445360597943e-03,-2.044612341747705506e-04
1.743599999999975836e+01,2.073110574649416477e-02,2.200520007500230118e-03,2.836940049150481554e-06,2.206193887598531089e-03,-7.304744407583019239e-02,-1.276716863714707833e-03,1.920621435765782143e-03,2.174273095185521795e-03,2.184893303208069581e-03,-1.945763644374515591e-04
1.748599999999973065e+01,2.060822158963956235e-02,2.183013500921934281e-03,2.536544603116635056e-06,2.188086590128167364e-03,-7.311127991901589240e-02,-1.270859168226993801e-03,1.910848525427859355e-03,2.157369905865411455e-03,2.168035637044136207e-03,-1.754643538417994609e-04
1.753400000000070236e+01,2.049222239110584654e-02,2.166440467029244650e-03,2.243030562328893221e-06,2.170926528153902229e-03,-7.317228115909202302e-02,-1.267732036761151995e-03,1.905197685362713814e-03,2.141300210774963082e-03,2.151990638887203884e-03,-1.483814526912188760e-04
1.758400000000067465e+01,2.037386884150198599e-02,2.149417364412038994e-03,1.953831504889065868e-06,2.153325027421817191e-03,-7.323566776093004549e-02,-1.267095281250610458e-03,1.902985511926788120e-03,2.124737039737471366e-03,2.135423721381747315e-03,-1.115610599566343411e-04
1.763400000000064693e+01,2.025843718634195295e-02,2.132632944333385117e-03,1.708293093253829572e-06,2.136049530519892881e-03,-7.329902252499254089e-02,-1.268613520900167217e-03,1.904285678627209684e-03,2.108418985253679347e-03,2.119143086824302070e-03,-6.717236356984779809e-05
1.768400000000061922e+01,2.014624357931645016e-02,2.116078918080665280e-03,1.533758424304246179e-06,2.119146434929273723e-03,-7.336245320103751411e-02,-1.271644265186816242e-03,1.908051715504278456e-03,2.092290817956868158e-03,2.103009976769956019e-03,-1.723246096649985853e-05
1.773400000000059151e+01,2.003748427333587254e-02,2.099742583039006759e-03,1.452423059917560256e-06,2.102647429158841733e-03,-7.342603541429681968e-02,-1.275391812588107764e-03,1.913545032077250581e-03,2.076427748776454949e-03,2.087185773337086724e-03,3.556189779936341793e-05
1.778400000000056380e+01,1.993220746845417862e-02,2.083610849403648609e-03,1.476527717925466746e-06,2.086563904839499380e-03,-7.348980500492618972e-02,-1.278978091124470225e-03,1.919266318654071646e-03,2.060765302138904600e-03,2.071511131877752480e-03,8.804517748108722851e-05
1.783400000000053609e+01,1.983029889220587136e-02,2.067668374648369122e-03,1.605444954763612834e-06,2.070879264557896286e-03,-7.355375390948237779e-02,-1.281546496497298730e-03,1.924281821040461655e-03,2.045362247297611864e-03,2.056141842126003091e-03,1.369483253656668268e-04
1.788400000000050838e+01,1.973148810594439057e-02,2.051901491858005352e-03,1.825196844954997142e-06,2.055551885547915458e-03,-7.361783123430720721e-02,-1.282363773170303294e-03,1.927159012823149130e-03,2.030133675124746410e-03,2.040903660435236609e-03,1.792970566992671902e-04
1.793400000000048067e+01,1.963537202235908496e-02,2.036295353220308069e-03,2.110376740469814085e-06,2.040516106701247695e-03,-7.368194942296568684e-02,-1.280902982357545131e-03,1.927273307605320736e-03,2.015117969912218979e-03,2.025920402146659787e-03,2.127633535306738203e-04
1.798400000000045296e+01,1.954145659905506122e-02,2.020838968115298926e-03,2.428003262243344159e-06,2.025694974639785737e-03,-7.374599457208352860e-02,-1.276902439760588519e-03,1.923779022586001673e-03,2.000221257617023143e-03,2.011008675339619189e-03,2.359369652075680448e-04
1.803399999999998116e+01,1.944920612230796597e-02,2.005520492853696008e-03,2.742678920392561435e-06,2.011005850694481175e-03,-7.380983969407095557e-02,-1.270382211400893557e-03,1.916803875982424528e-03,1.985480716219247075e-03,1.996297067151403537e-03,2.484852523810709610e-04
1.808399999999995345e+01,1.935809665367817928e-02,1.990331266104759887e-03,3.022189861012932086e-06,1.996375645826785599e-03,-7.387335880464096505e-02,-1.261607436458678103e-03,1.906278132345957292e-03,1.970804299927876417e-03,1.981608169680362363e-03,2.510773949217319219e-04
1.813399999999992573e+01,1.926766206839051337e-02,1.975261871408104386e-03,3.242562421010856885e-06,1.981746996250126173e-03,-7.393643917646386399e-02,-1.251030312455353021e-03,1.893007315846126967e-03,1.956241609400156695e-03,1.967073123890431506e-03,2.452303471014068430e-04
1.818399999999989802e+01,1.917752859460589154e-02,1.960304690915988437e-03,3.391558546653054392e-06,1.967087808009294631e-03,-7.399899069208659697e-02,-1.239187074829193940e-03,1.877429770160102696e-03,1.941719038061284763e-03,1.952533659781525641e-03,2.329919833747543943e-04
1.823399999999987031e+01,1.908743042426913963e-02,1.945450725041718981e-03,3.469788664620122741e-06,1.952390302370959245e-03,-7.406095004582802233e-02,-1.226604996996241486e-03,1.860616214979279653e-03,1.927305403348748315e-03,1.938151475410106184e-03,2.165661888283900848e-04
1.828399999999984260e+01,1.899720822453946495e-02,1.930692570209256893e-03,3.489093479388915110e-06,1.937670757168034712e-03,-7.412228029567780041e-02,-1.213705584631303690e-03,1.842955741655502491e-03,1.912944234661646641e-03,1.923778143325040541e-03,1.979414481688826282e-04
1.833399999999981489e+01,1.890679078973552321e-02,1.916021947692718962e-03,3.468413637366517011e-06,1.922958774967451975e-03,-7.418296557490933196e-02,-1.200765599441266278e-03,1.825230536839010697e-03,1.898715503278519809e-03,1.909579405956640706e-03,1.786547373631183593e-04
1.838399999999978718e+01,1.881616833291804500e-02,1.901433201042926563e-03,3.428151645730589939e-06,1.908289504334387699e-03,-7.424300385488136200e-02,-1.187901560380614195e-03,1.807434015106407135e-03,1.884570798478141804e-03,1.895423188331638292e-03,1.596447839351216702e-04
1.843399999999975947e+01,1.872536331766622153e-02,1.886921733762252085e-03,3.384464751991465712e-06,1.893690663266235077e-03,-7.430239893290035980e-02,-1.175115611263362640e-03,1.789915919234286775e-03,1.870587513249822795e-03,1.881472306627647454e-03,1.413420618028028686e-04
1.848399999999973176e+01,1.863440969578848000e-02,1.872488245515741478e-03,3.345163256281357112e-06,1.879178572028304293e-03,-7.436115471346349537e-02,-1.162614901947394124e-03,1.772341795777708897e-03,1.856706234373594602e-03,1.867581623813342230e-03,1.238310285656892028e-04
1.853200000000070347e+01,1.854698715824133759e-02,1.858708714084406338e-03,3.309986552781304032e-06,1.865328687189968856e-03,-7.441696022875810002e-02,-1.150128881271610636e-03,1.755558561215528422e-03,1.843521800862650160e-03,1.854409542054524752e-03,1.077980783738879462e-04
1.858200000000067575e+01,1.845584987319125875e-02,1.844443770775599459e-03,3.267020235245770044e-06,1.850977811246091098e-03,-7.447446667282164867e-02,-1.137473419579668492e-03,1.738185797889109548e-03,1.829931092380890183e-03,1.840849734389801229e-03,9.211591044209283192e-05
1.863200000000064804e+01,1.836469771800575829e-02,1.830283611767432109e-03,3.205257438146208918e-06,1.836694126643724631e-03,-7.453134034380060058e-02,-1.125083910401072050e-03,1.720906870634192039e-03,1.816432905657333835e-03,1.827345159845839223e-03,7.800370304658265296e-05
1.868200000000062033e+01,1.827362474319244381e-02,1.816245350097756960e-03,3.114266624470571731e-06,1.822473883346698107e-03,-7.458759453932062300e-02,-1.113232578840501379e-03,1.704314588693012049e-03,1.803091387841256445e-03,1.814036193785597585e-03,6.631874998018593011e-05
1.873200000000059262e+01,1.818277244059324227e-02,1.802349970030059064e-03,2.990213719042092115e-06,1.808330397468143171e-03,-7.464325616826261722e-02,-1.102216041691306487e-03,1.688556630982726917e-03,1.789846316104963054e-03,1.800783860488211962e-03,5.806572253353156133e-05
1.878200000000056491e+01,1.809233019735308201e-02,1.788617377797195162e-03,2.838092831905831775e-06,1.794293563461006775e-03,-7.469836697034715201e-02,-1.092286703948170193e-03,1.674306537054936084e-03,1.776771310419538504e-03,1.787743209237728547e-03,5.416135812552154611e-05
1.883200000000053720e+01,1.800252365622907053e-02,1.775067985975948854e-03,2.671067603463286830e-06,1.780410121182875432e-03,-7.475298130554453024e-02,-1.083573726124488230e-03,1.661571003717964012e-03,1.763822182461021728e-03,1.774785775712371368e-03,5.513740673054985192e-05
1.888200000000050949e+01,1.791358978450908329e-02,1.761717833201256571e-03,2.507297411273874700e-06,1.766732428023804358e-03,-7.480715999185072462e-02,-1.076046462076859622e-03,1.650696435088081122e-03,1.751083536992060477e-03,1.762078033932316197e-03,6.097080573931968684e-05
1.893200000000048178e+01,1.782574672420100814e-02,1.748580196851012717e-03,2.365365586076238193e-06,1.753310928023165153e-03,-7.486096231495453779e-02,-1.069496613537761470e-03,1.641234276598609130e-03,1.738511641803169730e-03,1.749493954065398918e-03,7.099062357141509459e-05
1.898200000000045407e+01,1.773916286279202462e-02,1.735662316738238514e-03,2.259759095581928476e-06,1.740181834929402458e-03,-7.491443714563139622e-02,-1.063582904087300883e-03,1.633067437573584120e-03,1.726186238648144211e-03,1.737197164659330445e-03,8.396666732450591827e-05
1.903199999999998226e+01,1.765393426617312828e-02,1.722967842612839039e-03,2.197659495493805247e-06,1.727363161603826663e-03,-7.496761629083525946e-02,-1.057880454809510123e-03,1.625357273717482941e-03,1.714052982403174415e-03,1.725045851061693261e-03,9.828867465055246945e-05
1.908199999999995455e+01,1.757007273405123554e-02,1.710494323356556061e-03,2.177764042565830223e-06,1.714849851441687615e-03,-7.502051031357570565e-02,-1.051961863672318470e-03,1.617778449955696021e-03,1.702173934544042163e-03,1.713192259054797028e-03,1.122623790961351431e-04
1.913199999999992684e+01,1.748750862903929865e-02,1.698236307876348650e-03,2.191180766489990968e-06,1.702618669409328676e-03,-7.507310840675929242e-02,-1.045455715341116892e-03,1.609474610147325737e-03,1.690473454901788609e-03,1.701475275749587696e-03,1.243362949000375597e-04
1.918199999999989913e+01,1.740610418824475869e-02,1.686183286644234126e-03,2.223907005819167153e-06,1.690631100655872474e-03,-7.512538119252631930e-02,-1.038109529672446478e-03,1.600282778537001106e-03,1.678996210265462034e-03,1.690026554005992195e-03,1.333224826850016502e-04
1.923199999999987142e+01,1.732567597556341349e-02,1.674323048730734639e-03,2.260150841540531381e-06,1.678843350413815761e-03,-7.517728666900991286e-02,-1.029803826684843118e-03,1.589650681711088582e-03,1.667655272846181288e-03,1.678670394319860997e-03,1.385182367450343746e-04
1.928199999999984371e+01,1.724601919863903363e-02,1.662639596805763273e-03,2.285757785794202510e-06,1.667211112377351605e-03,-7.522877686034412648e-02,-1.020561133798236070e-03,1.577793040986000045e-03,1.656488461801592857e-03,1.667530257041121211e-03,1.397193171347372892e-04
1.933199999999981600e+01,1.716693139319654116e-02,1.651116835726302180e-03,2.291024867082657561e-06,1.655698885460467470e-03,-7.527980491703401000e-02,-1.010513335666934345e-03,1.564554012999880804e-03,1.645414214828591105e-03,1.656440046545150889e-03,1.371376999573576305e-04
1.938199999999978829e+01,1.708822895617663831e-02,1.639736208066816091e-03,2.272357802962773297e-06,1.644280923672741725e-03,-7.533033058381732872e-02,-9.998680970474396398e-04,1.550470388170284517e-03,1.634475596033319088e-03,1.645533751559086037e-03,1.312612494313198665e-04
1.943199999999976058e+01,1.700975726217912251e-02,1.628480321888622819e-03,2.232436787856437279e-06,1.632945195464335702e-03,-7.538032398866967299e-02,-9.888580378275486134e-04,1.535564580975278415e-03,1.623597246637443819e-03,1.634642370394142610e-03,1.226865650355910941e-04
1.948199999999973286e+01,1.693139115550742341e-02,1.617330584498172675e-03,2.178937994510442360e-06,1.621688460487193551e-03,-7.542976689056102302e-02,-9.779297074709795805e-04,1.520451507855693834e-03,1.612836286823932531e-03,1.623911215718536801e-03,1.119787339961023326e-04
1.953000000000070457e+01,1.685616625230367330e-02,1.606711717264369677e-03,2.124501324564471528e-06,1.610960719913498646e-03,-7.547670751652058030e-02,-9.670417432166930225e-04,1.505815869568459748e-03,1.602567562244244272e-03,1.613650014626407184e-03,1.000893561651321196e-04
1.958000000000067686e+01,1.677773311861304253e-02,1.595724225290764747e-03,2.075106095590038096e-06,1.599874437481944812e-03,-7.552505960368138815e-02,-9.561050540357354756e-04,1.490673474707042206e-03,1.591941963397911722e-03,1.603013128112731282e-03,8.627027533562888861e-05
1.963000000000064915e+01,1.669915053376809164e-02,1.584798988203550566e-03,2.042579959786869442e-06,1.588884148123124269e-03,-7.557286485638314844e-02,-9.454330564389845344e-04,1.475989521131981569e-03,1.581434114680715930e-03,1.592535959363589613e-03,7.108846854789966502e-05
1.968000000000062144e+01,1.662034516657634117e-02,1.573926259914207792e-03,2.034234342894971835e-06,1.577994728599997707e-03,-7.562013650920507146e-02,-9.350605495944317412e-04,1.461565121873107699e-03,1.570983148798203548e-03,1.582071641244947981e-03,5.451565020423555465e-05
1.973000000000059373e+01,1.654124017720250486e-02,1.563098066543316391e-03,2.054948270406879885e-06,1.567207963084130172e-03,-7.566688953668476714e-02,-9.249848437780780128e-04,1.447706098642693399e-03,1.560655298971725400e-03,1.571774886583926240e-03,3.645588222739591021e-05
1.978000000000056602e+01,1.646175272961875047e-02,1.552310230952907511e-03,2.107174572814028735e-06,1.556524580098535499e-03,-7.571313877887364541e-02,-9.151513436661061051e-04,1.434081326004140811e-03,1.550393397788617754e-03,1.561499073847499993e-03,1.676602618341258030e-05
1.983000000000053831e+01,1.638179236241235626e-02,1.541559627220409796e-03,2.190695844306525773e-06,1.545941018909022897e-03,-7.575889634605692535e-02,-9.054746124453361697e-04,1.420876630528097135e-03,1.540262506016250961e-03,1.551397806349713278e-03,-4.698229325781467241e-06
1.988000000000051060e+01,1.630126221888776594e-02,1.530846179143914966e-03,2.302060485339113949e-06,1.535450300114593169e-03,-7.580417007667916707e-02,-8.958423285770313526e-04,1.407664739212256388e-03,1.530199075681992456e-03,1.541322297586923988e-03,-2.806258560986974639e-05
1.993000000000048288e+01,1.622006176185608259e-02,1.520169436052119143e-03,2.434081414012713795e-06,1.525037598880144615e-03,-7.584896219310799381e-02,-8.861474229787029509e-04,1.394558612202526473e-03,1.520260541291084061e-03,1.531414374265443112e-03,-5.334272541774862152e-05
1.998000000000045517e+01,1.613809458748062184e-02,1.509530754409353160e-03,2.575945752459518474e-06,1.514682645914272206e-03,-7.589326956425690440e-02,-8.861474229787029509e-04,1.381145910487744733e-03,1.510380884260167228e-03,1.521522367915617655e-03,-8.038128344533897900e-05


==> figs/data/bgktgv-M1p25-Re1600-p3-n128-post.csv <==
t,ke,sol,dil,dis,h,dhdt,cfflogf,flogfgrcptau,cfflogfg,pdiv
5.000000000000003747e-02,1.249906440891488529e-01,4.689400385055223852e-04,5.845777065790549111e-07,4.701091939186805057e-04,0.000000000000000000e+00,-5.976896897807999591e-04,6.958351955667411949e-04,4.633514054271594849e-04,4.636331061637195502e-04,5.333243376889288540e-04
1.000000000000000749e-01,1.250066451895814335e-01,4.696913420586521816e-04,2.271997486004318176e-06,4.742353370306608010e-04,-2.988448448904001964e-05,-7.981403001888760611e-04,1.000394806015276594e-03,4.720930257469591789e-04,4.732318175489176799e-04,1.039841736537469152e-03
1.500000000000001055e-01,1.250465900705615141e-01,4.710261151416033775e-04,4.833305579348995332e-06,4.806927263003013800e-04,-6.979149949848384438e-05,-9.806374573484424526e-04,1.273564276197903340e-03,4.772696986176053896e-04,4.785333673990090097e-04,1.496129802065196716e-03
2.000000000000001499e-01,1.251073520027365660e-01,4.729518130020313031e-04,7.937820293295591914e-06,4.888274535886224462e-04,-1.188233723659060104e-04,-1.142504964306567238e-03,1.517950555884073479e-03,4.829224939340236687e-04,4.842860441178161758e-04,1.880651222687744224e-03
2.500000000000001665e-01,1.251851763879374690e-01,4.754803754114939052e-04,1.120685686210166578e-05,4.978940891356972232e-04,-1.759486205812343940e-04,-1.283835526000308728e-03,1.731660866550320315e-03,4.889210216044120698e-04,4.903337050379636894e-04,2.187952787331539761e-03
3.000000000000002109e-01,1.252762548570537926e-01,4.786103787103630639e-04,1.428173409774628633e-05,5.071738469058556433e-04,-2.401403968812498846e-04,-1.408143569197049891e-03,1.918931015749464255e-03,4.956486877071564212e-04,4.971914828435239700e-04,2.421839986536979128e-03
3.500000000000002554e-01,1.253772498649091127e-01,4.823203958945021345e-04,1.689202153310319178e-05,5.161044389607084707e-04,-3.105475753411024442e-04,-1.521496118415120811e-03,2.086531315966106987e-03,5.028307109677265406e-04,5.045038188490719947e-04,2.595869038977170664e-03
4.000000000000002998e-01,1.254857428811987086e-01,4.865643923014849564e-04,1.890657444897125543e-05,5.243775411994274199e-04,-3.866223812618585498e-04,-1.631430841122492740e-03,2.242296594025924329e-03,5.092744159096925264e-04,5.110192431666307463e-04,2.731615603073050437e-03
4.500000000000003442e-01,1.256004643896450335e-01,4.912717664302185998e-04,2.035180236648514152e-05,5.319753711631889032e-04,-4.681939233179832627e-04,-1.745371498431692306e-03,2.401109240219089641e-03,5.168703509122135695e-04,5.187975445002905453e-04,2.852665722884647429e-03
5.000000000000000000e-01,1.257212612033442034e-01,4.963538754637440839e-04,2.139231771883661300e-05,5.391385109014172963e-04,-5.554624982395672816e-04,-1.868695158786513530e-03,2.573067096161458199e-03,5.262750004986955794e-04,5.284584154298231249e-04,2.978999446226392612e-03
5.500000000000000444e-01,1.258487574201377912e-01,5.017155225071181016e-04,2.228228547826773879e-05,5.462800934636535995e-04,-6.488972561788930449e-04,-2.003009751074811759e-03,2.762908839869729436e-03,5.373544455089972931e-04,5.399343905894413761e-04,3.121417002998234068e-03
6.000000000000000888e-01,1.259837538625691034e-01,5.072674345932910896e-04,2.330491136333127383e-05,5.538772573199536847e-04,-7.490477437326337196e-04,-2.145285983425891316e-03,2.968013423844346153e-03,5.493128051943343190e-04,5.523315624513907814e-04,3.276483105327355518e-03
6.500000000000001332e-01,1.261264463386922441e-01,5.129375822108041836e-04,2.471433207163755644e-05,5.623662463540792964e-04,-8.563120429039283721e-04,-2.287804430425308729e-03,3.178895856742491779e-03,5.613322696115274381e-04,5.647244596807251887e-04,3.424355697398892128e-03
7.000000000000001776e-01,1.262756343118524027e-01,5.186784219314373359e-04,2.668643225909195921e-05,5.720512864496212543e-04,-9.707022644251939170e-04,-2.419164679388072833e-03,3.381026889928306477e-03,5.731118635497559630e-04,5.767780667177074350e-04,3.530547472337030365e-03
7.500000000000002220e-01,1.264281434818464167e-01,5.244686439503391719e-04,2.928280397339280236e-05,5.830342518971247563e-04,-1.091660498394597667e-03,-2.526526210955280013e-03,3.556293065183557204e-03,5.844473714826147262e-04,5.882859074525154976e-04,3.552916124096291116e-03
8.000000000000002665e-01,1.265786749099162833e-01,5.303108932761508394e-04,3.243306272990486769e-05,5.951770187359606019e-04,-1.217986808942361776e-03,-2.598664240722745652e-03,3.686889526897229458e-03,5.953250598963482536e-04,5.992405726385882560e-04,3.451519928372277606e-03
8.500000000000003109e-01,1.267202477396510707e-01,5.362263708161112141e-04,3.594478828469666639e-05,6.081159473855045740e-04,-1.347920020978499167e-03,-2.629218756853288815e-03,3.760501101592984754e-03,6.060923677224283775e-04,6.100396448670858830e-04,3.201348194649063488e-03
9.000000000000003553e-01,1.268452480906873125e-01,5.422485266742706591e-04,3.954733764309329331e-05,6.213432019604572592e-04,-1.479380958821163716e-03,-2.618965619531896712e-03,3.773642100270864757e-03,6.171038890976957795e-04,6.210954022507275208e-04,2.803673041359366035e-03
9.500000000000003997e-01,1.269468844587011425e-01,5.484160862468844466e-04,4.296881075538237131e-05,6.343537077576491892e-04,-1.610329239797758660e-03,-2.575932532331591095e-03,3.733919504502529203e-03,6.288755125883227926e-04,6.329924435969629549e-04,2.290192999255322940e-03
1.000000000000000000e+00,1.270206466359539710e-01,5.547670677832391550e-04,4.602271724664851546e-05,6.468125022765361994e-04,-1.739125866414337196e-03,-2.513003687587832789e-03,3.657825072667356472e-03,6.418539394111568916e-04,6.462291624514052016e-04,1.718601469730440031e-03
1.049999999999994493e+00,1.270652707637858758e-01,5.613336876651866354e-04,4.866901068935768797e-05,6.586717090439020384e-04,-1.864776050793715001e-03,-2.443782860579715808e-03,3.565244109642399292e-03,6.562302243589666776e-04,6.609599468230938036e-04,1.158107673661588986e-03
1.099999999999988987e+00,1.270828616628219554e-01,5.681386255413697212e-04,5.101703630742955255e-05,6.701726981562288127e-04,-1.986965193822687326e-03,-2.378528614151149620e-03,3.473944987239326824e-03,6.721648468672918389e-04,6.774035997397015105e-04,6.714274460063449686e-04
1.149999999999983480e+00,1.270781747379886584e-01,5.751924317090978097e-04,5.327040056471775100e-05,6.817332328385332981e-04,-2.105891624530231709e-03,-2.322168751316667189e-03,3.394480392615220350e-03,6.896894338882300895e-04,6.955187410095953768e-04,3.002410037086239306e-04
1.199999999999977973e+00,1.270574221535658854e-01,5.824921765211997764e-04,5.564461824292290496e-05,6.937814130070455321e-04,-2.222000062096052275e-03,-2.275272005483303973e-03,3.330315972483554980e-03,7.090402327563797907e-04,7.154882814919671236e-04,6.112867167981291276e-05
1.249999999999972466e+00,1.270271390203955020e-01,5.900211535350333549e-04,5.830624556433620660e-05,7.066336446637057952e-04,-2.335763662370204941e-03,-2.237040077379928021e-03,3.282849037164519302e-03,7.316907678285226695e-04,7.388200393783609819e-04,-4.828790302263419467e-05
1.299999999999966960e+00,1.269935165862074999e-01,5.977497994503207885e-04,6.136878499121134196e-05,7.204873694327434182e-04,-2.447615666239189025e-03,-2.208309387783623668e-03,3.256970330316254908e-03,7.608874887603613068e-04,7.689955836648258540e-04,-3.816086888487827257e-05
1.349999999999961453e+00,1.269622415517295266e-01,6.056377431778584616e-04,6.494266650117472880e-05,7.355230761802079463e-04,-2.558031135628358044e-03,-2.192266756111635548e-03,3.261717045110770936e-03,8.001085261062192491e-04,8.099714575743998529e-04,8.203111516276119150e-05
1.399999999999955946e+00,1.269385725760268646e-01,6.136367099483809855e-04,6.919718007334063311e-05,7.520310700950622517e-04,-2.667644473433927743e-03,-2.192633191398193990e-03,3.296638860613272225e-03,8.452778854165841991e-04,8.578594403731195760e-04,3.043023688910287275e-04
1.449999999999950440e+00,1.269272937662986322e-01,6.216958011958454702e-04,7.439949004131449694e-05,7.704947812784744641e-04,-2.777276133003825365e-03,-2.211092653641410534e-03,3.354084558654584197e-03,8.892923353380253288e-04,9.048359901203165655e-04,6.163809251168801597e-04
1.499999999999944933e+00,1.269323586731523623e-01,6.297679112628963485e-04,8.092845913939888600e-05,7.916248295416941205e-04,-2.887830765685883705e-03,-2.244839379449364066e-03,3.422748142481979537e-03,9.265333473654765528e-04,9.440407293347685171e-04,9.955354160139395260e-04
1.549000000000939625e+00,1.269556335009601189e-01,6.376569038629405564e-04,8.909157178487601611e-05,8.158400474326926157e-04,-2.997827895281135469e-03,-2.286935617594995033e-03,3.488711319068695318e-03,9.536724598203478401e-04,9.718953282510967321e-04,1.399260856458981253e-03
1.599000000000934119e+00,1.269986120858073164e-01,6.456681404898675274e-04,9.990160066077905454e-05,8.454713418114256094e-04,-3.112174676160872622e-03,-2.326693784229484207e-03,3.539709661186132145e-03,9.722169025592510005e-04,9.896812057206666978e-04,1.807216708125015817e-03
1.649000000000928612e+00,1.270592003188356356e-01,6.536462287101965293e-04,1.145948032307804530e-04,8.828358351717574895e-04,-3.228509365372334017e-03,-2.351889065193272458e-03,3.561343233015637402e-03,9.857275975370793225e-04,1.001223399131446513e-03,2.172030077017897409e-03
1.699000000000923105e+00,1.271331711279640730e-01,6.616225659215905705e-04,1.344514653873719000e-04,9.305254966963344247e-04,-3.346103818631984694e-03,-2.356705004307439559e-03,3.544107316116533023e-03,1.001229600592508850e-03,1.013922766343822819e-03,2.428276899726960949e-03
1.749000000000917598e+00,1.272143046700899005e-01,6.696532697205216135e-04,1.636480970963050791e-04,9.969494639131318801e-04,-3.463939068847343705e-03,-2.339996760798692711e-03,3.496291707707807617e-03,1.031657960204625073e-03,1.041251250297090978e-03,2.493354712507815912e-03
1.799000000000912092e+00,1.272953225846262248e-01,6.777996025712194634e-04,2.132724413679891679e-04,1.104344485307197799e-03,-3.580938906887265460e-03,-2.338072657042369364e-03,3.469160309768554336e-03,1.097444955183164489e-03,1.113308475851050756e-03,2.429397081502204531e-03
1.849000000000906585e+00,1.273683245919196572e-01,6.861856201974859959e-04,2.668428703171808899e-04,1.219871360831847884e-03,-3.697842539739371048e-03,-2.359792380328944433e-03,3.336092714818819725e-03,1.161760842147885461e-03,1.165061932952747613e-03,2.356937828667947550e-03
1.899000000000901078e+00,1.274265530691202075e-01,6.947804666700705192e-04,2.894172372049105910e-04,1.273614941079891701e-03,-3.815832158755805281e-03,-2.227181721563799115e-03,3.240259532011682646e-03,1.277956388991327227e-03,1.272398765814169346e-03,2.280554935432950892e-03
1.949000000000895572e+00,1.274697723498372792e-01,7.038242712173342110e-04,3.630461758167671847e-04,1.429916622850868580e-03,-3.927191244833982964e-03,-2.198996002982476182e-03,3.092528382841734213e-03,1.339326102003123454e-03,1.333558161429302530e-03,1.978901762481664103e-03
1.999000000000890065e+00,1.274921540288717903e-01,7.133569451659306070e-04,3.890940557978169270e-04,1.491545056761564569e-03,-4.037141044983094673e-03,-2.285183702738072687e-03,2.994442632553632674e-03,1.483593806195753016e-03,1.473966847942356686e-03,1.583183570475322523e-03
2.048999999999994603e+00,1.274893268426072201e-01,7.231990611664025626e-04,4.608182065557012456e-04,1.644835474277805054e-03,-4.151400230117952006e-03,-2.245946966428461096e-03,2.964945026171347288e-03,1.654490392913547181e-03,1.638593361956349479e-03,1.033674253876995866e-03
2.098999999999989097e+00,1.274665867291790156e-01,7.334556352778062076e-04,5.197259834097821708e-04,1.772907602097370441e-03,-4.263697578439362701e-03,-2.174891466810952717e-03,2.701068321272815688e-03,1.575261175325894103e-03,1.564202713127813308e-03,8.879522462985380005e-04
2.148999999999983590e+00,1.274278633628200541e-01,7.444000522961089460e-04,4.561055412348214984e-04,1.656611134765752051e-03,-4.372442151779898367e-03,-2.040959069642636452e-03,2.703957164282852835e-03,1.793959968284626009e-03,1.750596214399841727e-03,7.838868529265431099e-04
2.198999999999978083e+00,1.273766581393667996e-01,7.560016179418602936e-04,5.522463809658831324e-04,1.860494379873626558e-03,-4.474490105262018957e-03,-2.051335787807366268e-03,2.600083163688920486e-03,1.743594128436982624e-03,1.720929898674103615e-03,6.009945402592326274e-04
2.248999999999972577e+00,1.273130355504830669e-01,7.685947038621143658e-04,5.307867337459985270e-04,1.830168171354111528e-03,-4.577056894652375973e-03,-2.276126299771947560e-03,2.679914264660787897e-03,1.934907104181092389e-03,1.895049144727318667e-03,4.528770969943533256e-04
2.298999999999967070e+00,1.272326612442322147e-01,7.816867145736110809e-04,6.023891798708099193e-04,1.986465074315230811e-03,-4.690863209640960818e-03,-2.362593944678342134e-03,2.799710566430314070e-03,2.056006402603840436e-03,2.013576215052639319e-03,-1.741259586170599357e-04
2.348999999999961563e+00,1.271412383227007170e-01,7.948626603697142275e-04,6.186708530518062604e-04,2.032204366473326640e-03,-4.808992906874864914e-03,-2.228328497864385908e-03,2.623998159795594941e-03,1.912097066444056826e-03,1.889338372607082947e-03,-4.919666710431403785e-05
2.398999999999956056e+00,1.270479222291832355e-01,8.094233042850792082e-04,5.649719473721876925e-04,1.939367199029454593e-03,-4.920409331768071937e-03,-2.242297320030031422e-03,2.686412994041778579e-03,2.050458985756201721e-03,2.000989908616216447e-03,-1.001454932596957813e-04
2.448999999999950550e+00,1.269479925715783775e-01,8.247093322371160410e-04,5.883961587494010307e-04,2.001501649735917994e-03,-5.032524197769561169e-03,-2.155407434627735954e-03,2.704672628965968696e-03,2.017425558465360969e-03,1.996725345050437850e-03,1.341088357507412134e-05
2.498999999999945043e+00,1.268473136409506707e-01,8.413075776361198313e-04,5.966688958242465568e-04,2.034645369284613162e-03,-5.140294569500936106e-03,-2.379155257073120588e-03,2.879992505705038664e-03,2.222919616338969295e-03,2.172954659244772865e-03,-1.186984923825749499e-05
2.548000000000939735e+00,1.267419544291417677e-01,8.579902131422995895e-04,5.998694736457354246e-04,2.057729160433770330e-03,-5.256873177099885552e-03,-2.533208793105424985e-03,2.844790379712870340e-03,2.224733937589797907e-03,2.179712764912266655e-03,-1.814316799545631046e-04
2.598000000000934229e+00,1.266328858908623844e-01,8.743377958252664594e-04,5.816110590319871964e-04,2.037559913889240744e-03,-5.383533616755142859e-03,-2.341549713791560208e-03,2.887217564597123042e-03,2.220629688316448549e-03,2.184166825831353794e-03,-1.990779422933185736e-04
2.648000000000928722e+00,1.265362067045817940e-01,8.918087387107610830e-04,5.939680467301712216e-04,2.079744832171103418e-03,-5.500611102444707967e-03,-2.392769092787447316e-03,2.816743119143139823e-03,2.122611514478419444e-03,2.086189166898930018e-03,2.409491737576791026e-05
2.698000000000923215e+00,1.264486266952004057e-01,9.099837310175281453e-04,5.451189947221226316e-04,2.000221720461773517e-03,-5.620249557084067149e-03,-2.304279852363398402e-03,2.871153103975454535e-03,2.157638244607725485e-03,2.122469599004341012e-03,4.752129724231183498e-04
2.748000000000917709e+00,1.263777203283168726e-01,9.292941446768021108e-04,5.585208262265373407e-04,2.046335797129876684e-03,-5.735463549702224384e-03,-2.501687050094068051e-03,2.999068213998114501e-03,2.237001911540984801e-03,2.181984911421509972e-03,8.016199406845563426e-04
2.798000000000912202e+00,1.263190322557972423e-01,9.485361388747280556e-04,5.605579889187005567e-04,2.069652116712129061e-03,-5.860547902206914017e-03,-2.691577460005886366e-03,3.046870378822627914e-03,2.248008082696931892e-03,2.191653737704562805e-03,9.868866214840213338e-04
2.848000000000906695e+00,1.262751937821249282e-01,9.661224194100246450e-04,5.307632429451415029e-04,2.027648905300307759e-03,-5.995126775207193504e-03,-2.584247226163079170e-03,3.077046788714722387e-03,2.164169037024582260e-03,2.119729575176910324e-03,1.313667626309383829e-03
2.898000000000901188e+00,1.262564554140496453e-01,9.852800553894944767e-04,4.831519121707302487e-04,1.951583879730954974e-03,-6.124339136515333237e-03,-2.545203217718952464e-03,3.178922870593418794e-03,2.192862676542958224e-03,2.131189367411124875e-03,1.787456626721565687e-03
2.948000000000895682e+00,1.262603231340580501e-01,1.004590053883197033e-03,5.011352579794142986e-04,2.006860569842025630e-03,-6.251599297401266853e-03,-2.655244444653996096e-03,3.238622720042717319e-03,2.128055930299677795e-03,2.085059438192093072e-03,2.278303471956015253e-03
2.998000000000890175e+00,1.262818332216495698e-01,1.025051501967283842e-03,4.867573271795896700e-04,1.998566156326463290e-03,-6.384361519633952042e-03,-2.911373482209449540e-03,3.325128139413164284e-03,2.184205847759785810e-03,2.121091603641754933e-03,2.638530203089071643e-03
3.047999999999994714e+00,1.263160185548903580e-01,1.043659973038815487e-03,4.665496697247486081e-04,1.976759312488312811e-03,-6.529930193741817490e-03,-2.823962884175612673e-03,3.396064606709875335e-03,2.099399561838824653e-03,2.059238936658260195e-03,2.818272751507751132e-03
3.097999999999989207e+00,1.263712550210513708e-01,1.063692871847573282e-03,4.123468288151804534e-04,1.888386529477934297e-03,-6.671128337950582576e-03,-2.739404743077624577e-03,3.487184293224431225e-03,2.089144726721974508e-03,2.048164430028465849e-03,3.276131405391648471e-03
3.147999999999983700e+00,1.264459615250293489e-01,1.084328624143141755e-03,4.164815138210970651e-04,1.917291651785335994e-03,-6.808098575104448713e-03,-2.990935105864674787e-03,3.615640894269171561e-03,2.089235647531993787e-03,2.053074437184216564e-03,3.671490558335641953e-03
3.197999999999978193e+00,1.265299870928174586e-01,1.106108014304022337e-03,4.246336598607269842e-04,1.955375334025476197e-03,-6.957645330397665973e-03,-3.115229450325950316e-03,3.814740787460355661e-03,2.184921250018031277e-03,2.118298468273077662e-03,3.652614121813830932e-03
3.247999999999972687e+00,1.266272542465677609e-01,1.127019164889052870e-03,3.888929945196000306e-04,1.904805153928252823e-03,-7.113406802913946336e-03,-3.041006749371690313e-03,3.820183496227684810e-03,2.005252987784460032e-03,1.970011464097213161e-03,3.946430294326740834e-03
3.297999999999967180e+00,1.267417747344002643e-01,1.149180539294243023e-03,3.656114603495451659e-04,1.880403459993333463e-03,-7.265457140382514112e-03,-3.123119446018296236e-03,3.963934324018595495e-03,1.959606900102208935e-03,1.937300204711969688e-03,4.421392599634654114e-03
3.347999999999961673e+00,1.268670833905880535e-01,1.174129016515692995e-03,3.927798318416026000e-04,1.959688680198898303e-03,-7.421613112683411728e-03,-3.438845558850035528e-03,4.251539420690893939e-03,2.082646083752817678e-03,2.053069195628258198e-03,4.401282304015905616e-03
3.397999999999956167e+00,1.269946473146904287e-01,1.199321574196186846e-03,3.884108033199670817e-04,1.976143180836120901e-03,-7.593555390625894574e-03,-3.449577913033177387e-03,4.333192541188146847e-03,1.949506908661103764e-03,1.934880712934817018e-03,4.384402693027348967e-03
3.447999999999950660e+00,1.271291314424782548e-01,1.225650032628094891e-03,3.392088829186875655e-04,1.904067798465470130e-03,-7.766034286277534449e-03,-3.365810081304247952e-03,4.464792723440179703e-03,1.912920367771763592e-03,1.905499034373083107e-03,4.800561209883639179e-03
3.497999999999945153e+00,1.272683309660976592e-01,1.253746943674089852e-03,3.438757917685366359e-04,1.941498527211163016e-03,-7.934324790342728306e-03,-3.639742083182361670e-03,4.600966205959785421e-03,1.965177055893151028e-03,1.951030802311362394e-03,4.766708814041152771e-03
3.547000000000939846e+00,1.273934101791500961e-01,1.282875365165737436e-03,3.832601650036291546e-04,2.049395695172995854e-03,-8.112672152422284455e-03,-3.665154818480024970e-03,4.828991760531976297e-03,2.008257623272610443e-03,2.015244922836063445e-03,4.226553926589697412e-03
3.597000000000934339e+00,1.275116784766761602e-01,1.313849156397073640e-03,3.284909811392404031e-04,1.970831118675554338e-03,-8.295929893346265516e-03,-3.530694800218226338e-03,4.902637692461686569e-03,2.071344470508831252e-03,2.064679433502298548e-03,4.228418089421808780e-03
3.647000000000928832e+00,1.276188717154719543e-01,1.346462864151361022e-03,3.396067873132010170e-04,2.025676438777762947e-03,-8.472464633357157382e-03,-3.533107801745705590e-03,4.817254988570586482e-03,2.022313214513269536e-03,2.015298182118098816e-03,4.193929046617500545e-03
3.697000000000923325e+00,1.277057735391219917e-01,1.379792797922161631e-03,3.617895200632113557e-04,2.103371838048584234e-03,-8.649120023444423211e-03,-3.477449362550394298e-03,4.907061144904580410e-03,2.126055845554052515e-03,2.140522364310890220e-03,3.304482646870947945e-03
3.747000000000917819e+00,1.277687685297381193e-01,1.414283895023980397e-03,3.907180994356550447e-04,2.195720093895290378e-03,-8.822992491571923779e-03,-3.412014254858084829e-03,4.719737721066802512e-03,2.137371078193481527e-03,2.124820054095124134e-03,2.769055409861281500e-03
3.797000000000912312e+00,1.278044589601003145e-01,1.448479814318086832e-03,3.702068095014016602e-04,2.188893433320890369e-03,-8.993593204314809242e-03,-3.159320797685786532e-03,4.505869229654784792e-03,2.101374638817248269e-03,2.102034175448869429e-03,2.710463143420680909e-03
3.847000000000906805e+00,1.278147886549770296e-01,1.483441275534135278e-03,3.537403638109577167e-04,2.190922003156050603e-03,-9.151559244199081178e-03,-2.991578851517014831e-03,4.266521303942760399e-03,2.141839405538611355e-03,2.136461941718441598e-03,1.942141587682029436e-03
3.897000000000901299e+00,1.277943929860672345e-01,1.518527644805475058e-03,3.876803561729338129e-04,2.293888357151342792e-03,-9.301138186774915440e-03,-2.863721303456894223e-03,4.090141097130041252e-03,2.178314770667751608e-03,2.190664017076736879e-03,1.091475120465873775e-03
3.947000000000895792e+00,1.277418147339985932e-01,1.553404614963598039e-03,3.624709851276198777e-04,2.278346585218837903e-03,-9.444324251947744386e-03,-2.639577327601407529e-03,3.873083434939843944e-03,2.236125397930863439e-03,2.243159921646822874e-03,8.111093441649459617e-04
3.997000000000890285e+00,1.276625653699391683e-01,1.588583727683193616e-03,3.460021540824306102e-04,2.280588035848054619e-03,-9.576303118327800235e-03,-2.482943082536958213e-03,3.536090242891819484e-03,2.214935583622668763e-03,2.209229428134623727e-03,3.356564661437085257e-04
4.047000000000015696e+00,1.275598529570680095e-01,1.624210388928685979e-03,3.480550975596241169e-04,2.320320584047933996e-03,-9.700450272452476597e-03,-2.377631733620249894e-03,3.401601329636540477e-03,2.241082294580786123e-03,2.243167981133022820e-03,-2.296712668113050414e-04
4.097000000000032394e+00,1.274384805304750179e-01,1.660566173885380309e-03,3.334100872184415833e-04,2.327386348322263258e-03,-9.819331859133528795e-03,-2.321390822438764226e-03,3.285058544015788135e-03,2.281354019435082644e-03,2.279678159159756381e-03,-4.669341253937867291e-04
4.147000000000049091e+00,1.273043203960966541e-01,1.697170844331730198e-03,3.283513705539448427e-04,2.353873585439619776e-03,-9.935401400255505777e-03,-2.294579729230983040e-03,3.192898454830356107e-03,2.281890249793363905e-03,2.279450390961780450e-03,-5.875325451005956141e-04
4.197000000000065789e+00,1.271629711952061981e-01,1.734661885469055689e-03,3.098425180263667087e-04,2.354346921521789215e-03,-1.005013038671709324e-02,-2.271775157218010929e-03,3.198958339958587332e-03,2.314848405797934310e-03,2.314972436430787119e-03,-6.317438201311851177e-04
4.247000000000082487e+00,1.270189463551313347e-01,1.773409949794768105e-03,3.020396290121094745e-04,2.377489207818986837e-03,-1.016371914457803172e-02,-2.320881855765513039e-03,3.215036616854246177e-03,2.350526778903537506e-03,2.348412071761445119e-03,-7.965395040870802083e-04
4.297000000000099185e+00,1.268738695374730385e-01,1.813107767342772439e-03,3.015487446929971077e-04,2.416205256728766546e-03,-1.027976323736634612e-02,-2.363312125765225716e-03,3.287535221946157049e-03,2.388930539248025620e-03,2.389149020299738586e-03,-6.631016981631485292e-04
4.347000000000115882e+00,1.267296045877283617e-01,1.853922097329112036e-03,2.863841354986711900e-04,2.426690368326454416e-03,-1.039792884365464687e-02,-2.387820094655081649e-03,3.342208247700392040e-03,2.428590768651916858e-03,2.426563480648629041e-03,-5.388078450195868353e-04
4.397000000000132580e+00,1.265861057205510676e-01,1.895989600982213481e-03,2.862650574695860674e-04,2.468519715921385724e-03,-1.051731984838744083e-02,-2.428666955268964957e-03,3.377003470669753121e-03,2.463852385228202518e-03,2.461087726193950283e-03,-7.105716226208702363e-04
4.447000000000149278e+00,1.264405884339895869e-01,1.939083062086321627e-03,2.890203950927550829e-04,2.517123852271831684e-03,-1.063875319615092963e-02,-2.445574774715702452e-03,3.431776961689186282e-03,2.519439030005434822e-03,2.517833689766558244e-03,-5.541455411271754318e-04
4.497000000000165976e+00,1.262899017419849002e-01,1.983285616034930095e-03,2.841020686683325201e-04,2.551489753371595243e-03,-1.076103193488675558e-02,-2.432435666482418886e-03,3.438932059109927036e-03,2.575768138328631517e-03,2.573540019896936992e-03,-7.377427468835502308e-04
4.547000000000015696e+00,1.261305875478767047e-01,2.028252140869799686e-03,2.873013564750105946e-04,2.602854853819820766e-03,-1.088265371821051097e-02,-2.403225738606714571e-03,3.396540552946949055e-03,2.623947240415600794e-03,2.621061862601610851e-03,-8.804089764316388360e-04
4.597000000000032394e+00,1.259583549605791941e-01,2.073955661454604353e-03,2.954210722880115983e-04,2.664797806030627658e-03,-1.100281500514088684e-02,-2.364250675989430697e-03,3.359782787074919955e-03,2.690965505801503569e-03,2.689694989724494053e-03,-1.085595569346799920e-03
4.647000000000049091e+00,1.257698025039502565e-01,2.120194952828216226e-03,3.025331055769277461e-04,2.725261163982071501e-03,-1.112102753894039786e-02,-2.311299842063024509e-03,3.297227560542928277e-03,2.764571230027954105e-03,2.762092150420303663e-03,-1.441016139455441377e-03
4.697000000000065789e+00,1.255630840706586648e-01,2.167037076653441537e-03,3.138596805282307641e-04,2.794756437709902848e-03,-1.123659253104358768e-02,-2.267214697910044895e-03,3.209977436918784715e-03,2.830303958726566611e-03,2.826491939068168698e-03,-1.666229668139280638e-03
4.747000000000082487e+00,1.253375842785735550e-01,2.214598316938775919e-03,3.319820744792071785e-04,2.878562465897190059e-03,-1.134995326593912779e-02,-2.250032483547629355e-03,3.169080141505065812e-03,2.918479630857439937e-03,2.915267502037448537e-03,-2.066758511535986883e-03
4.797000000000099185e+00,1.250938055605672339e-01,2.262728669795805066e-03,3.465681748622117392e-04,2.955865019520228544e-03,-1.146245489011654684e-02,-2.235442393660278231e-03,3.137660536976135880e-03,3.013627719294364581e-03,3.008871347785233973e-03,-2.296791953634106861e-03
4.847000000000115882e+00,1.248336894227792676e-01,2.311322429180901958e-03,3.590570804181423344e-04,3.029436590017186518e-03,-1.157422700979959806e-02,-2.232866723227787138e-03,3.095810987596866754e-03,3.098824121922034557e-03,3.090844270027183482e-03,-2.428897065542967495e-03
4.897000000000132580e+00,1.245587326828527935e-01,2.360183329568739559e-03,3.753403733300267179e-04,3.110864076228792886e-03,-1.168587034596102470e-02,-2.234029119162848215e-03,3.082849520397598631e-03,3.192371949774125070e-03,3.182934044591528931e-03,-2.829230757014262760e-03
4.947000000000149278e+00,1.242707008306603439e-01,2.409376949386842545e-03,3.870143183017693057e-04,3.183405585990381047e-03,-1.179757180191920440e-02,-2.226859103510536817e-03,3.073802563443607354e-03,3.279284789880835150e-03,3.269961851055952756e-03,-2.793597286920791907e-03
4.997000000000165976e+00,1.239717683284718708e-01,2.459477112070878029e-03,3.984214514069279903e-04,3.256320014884734118e-03,-1.190891475709476843e-02,-2.238666272267387288e-03,3.062505044737101265e-03,3.373778970068842115e-03,3.361219686810453487e-03,-3.012334434680329683e-03
5.047000000000015696e+00,1.236634021419715512e-01,2.509552616311094136e-03,4.083612126346320586e-04,3.326275041580358145e-03,-1.202084807070780137e-02,-2.244086343811485529e-03,3.061786740193986767e-03,3.467577900841352801e-03,3.452224635325715912e-03,-3.200343366882213002e-03
5.097000000000032394e+00,1.233477754089823963e-01,2.560095625217192767e-03,4.161601500465517351e-04,3.392415925310296454e-03,-1.213305238789841312e-02,-2.237589511033063420e-03,3.060684574489565875e-03,3.548744900480465311e-03,3.534655682207215894e-03,-3.030835126669114386e-03
5.147000000000049091e+00,1.230263615544933131e-01,2.612461701545544697e-03,4.280805298124054897e-04,3.468622761170355676e-03,-1.224493186345010365e-02,-2.237773202028810974e-03,3.061960035833657511e-03,3.639487884747230183e-03,3.625708560534586251e-03,-3.302133921551310154e-03
5.197000000000065789e+00,1.226990003181071265e-01,2.666033683212127876e-03,4.364743551717887443e-04,3.538982393555705364e-03,-1.235682052355158156e-02,-2.225895037301451294e-03,3.060335707630676243e-03,3.739817034102181897e-03,3.723117602194880513e-03,-3.210587739372354563e-03
5.247000000000082487e+00,1.223659609430613054e-01,2.720570607370647979e-03,4.458109171142831599e-04,3.612192441599214408e-03,-1.246811527541669129e-02,-2.216186262139855593e-03,3.038489511783604765e-03,3.826919512330520263e-03,3.809774377335468139e-03,-3.246380794858615224e-03
5.297000000000099185e+00,1.220273119712066284e-01,2.776238561813415117e-03,4.568353863470572644e-04,3.689909334507529646e-03,-1.257892458852372108e-02,-2.208882540272555980e-03,3.029678222688231195e-03,3.922137838601752295e-03,3.905259075032265024e-03,-3.429024005855399199e-03
5.347000000000115882e+00,1.216832154515304770e-01,2.832930133459876827e-03,4.644496007981592403e-04,3.761829335056195416e-03,-1.268936871553738577e-02,-2.189967130642835220e-03,3.018906679881590716e-03,4.018492965217859876e-03,4.000918761894464194e-03,-3.249438097591938763e-03
5.397000000000132580e+00,1.213341539097505528e-01,2.891255880341246209e-03,4.736589210105136339e-04,3.838573722362273368e-03,-1.279886707206956409e-02,-2.186538169496701420e-03,3.011438885641568291e-03,4.120184318910266076e-03,4.103307980310279615e-03,-3.428606445828718402e-03
5.447000000000149278e+00,1.209799501242209557e-01,2.951010609741213254e-03,4.830006887691272672e-04,3.917011987279468005e-03,-1.290819398054443568e-02,-2.185434115905929373e-03,3.007661306539609683e-03,4.220333797414432819e-03,4.204089724281381661e-03,-3.391214014026388592e-03
5.497000000000165976e+00,1.206212152927370329e-01,3.012587405530627906e-03,4.919893222525601080e-04,3.996566050035748122e-03,-1.301746568633976864e-02,-2.191498533450278799e-03,3.005016573267004724e-03,4.318909826182147117e-03,4.301829397134883208e-03,-3.366167737408103534e-03
5.547000000000015696e+00,1.202588857072403039e-01,3.075753816172070113e-03,5.016432783847037113e-04,4.079040372941477102e-03,-1.312704061301195324e-02,-2.217730575226154258e-03,3.015230081422370402e-03,4.426695301725600690e-03,4.406653487681320633e-03,-3.419067707386629767e-03
5.597000000000032394e+00,1.198943006634285435e-01,3.140460180283333267e-03,5.101458011333129434e-04,4.160751782549959588e-03,-1.323792714177329799e-02,-2.245518455653932721e-03,3.041383144946367776e-03,4.535505147701711544e-03,4.513240847606589043e-03,-3.261918782387736564e-03
5.647000000000049091e+00,1.195299525227745824e-01,3.206954605984899988e-03,5.203265177422003408e-04,4.247607641469300886e-03,-1.335020306455603212e-02,-2.288847109896198582e-03,3.074623009127521941e-03,4.639919596199559501e-03,4.613937615683741215e-03,-3.223508321847843010e-03
5.697000000000065789e+00,1.191679943021574234e-01,3.274849430083813864e-03,5.333622258055704295e-04,4.341573881694954506e-03,-1.346464542005088028e-02,-2.350421739544575860e-03,3.133515482554673649e-03,4.751234490877952882e-03,4.721874114020793711e-03,-3.035115003677727082e-03
5.747000000000082487e+00,1.188106097181275272e-01,3.343813897306436352e-03,5.469484649738443754e-04,4.437710827254125537e-03,-1.358216650702814832e-02,-2.422134405412358898e-03,3.227767852161670531e-03,4.865427084932057340e-03,4.833677517822557168e-03,-2.824625297622844651e-03
5.797000000000099185e+00,1.184600042964407268e-01,3.413931416988552452e-03,5.638322431554739509e-04,4.541595903299500137e-03,-1.370327322729880670e-02,-2.527705937781776595e-03,3.364408163738716751e-03,4.987151700971277114e-03,4.953295161120590748e-03,-2.622926255512709765e-03
5.847000000000115882e+00,1.181175235031512033e-01,3.485210655530743273e-03,5.814634972005382815e-04,4.648137649931820270e-03,-1.382965852418793773e-02,-2.666362850000323411e-03,3.539960196897629259e-03,5.115586710827461220e-03,5.078343464156422418e-03,-2.294853483489963254e-03
5.897000000000132580e+00,1.177842731902509904e-01,3.557918876835650286e-03,5.978998149250446979e-04,4.753718506685739899e-03,-1.396297666668799842e-02,-2.841261315448423766e-03,3.750535629130656145e-03,5.241471935289537809e-03,5.200209192724163793e-03,-2.038069036790807805e-03
5.947000000000149278e+00,1.174611609098174386e-01,3.631856306438582555e-03,6.152485291871531790e-04,4.862353364812888913e-03,-1.410503973246046705e-02,-3.050312855700323868e-03,3.999014864564395290e-03,5.365814189280784623e-03,5.320714353075799326e-03,-1.715587283062402482e-03
5.997000000000165976e+00,1.171491860569767590e-01,3.708175139950704857e-03,6.317459939420850667e-04,4.971667127834875424e-03,-1.425755537524553418e-02,-3.283926674147885898e-03,4.277932857576478495e-03,5.483685874994297799e-03,5.434800703777544970e-03,-1.356068816821702060e-03
6.047000000000015696e+00,1.168499977221177100e-01,3.788647719549616093e-03,6.501396209161584318e-04,5.088926961381932956e-03,-1.442175170895243497e-02,-3.543840101606281472e-03,4.607157095364920567e-03,5.605016687794873130e-03,5.551003438379459136e-03,-1.012062836185547657e-03
6.097000000000032394e+00,1.165660781992483297e-01,3.873414255167528970e-03,6.695224329318179768e-04,5.212459121031165141e-03,-1.459894371403280822e-02,-3.825255495789436043e-03,5.002091994605258572e-03,5.736308923602543262e-03,5.679415196578648482e-03,-4.989361807537029750e-04
6.147000000000049091e+00,1.163004462668324190e-01,3.962497021621517665e-03,6.933641253275809116e-04,5.349225272276679488e-03,-1.479020648882234390e-02,-4.129325042304407903e-03,5.437388783359280685e-03,5.868730595484138515e-03,5.808896539066457296e-03,-4.693265431645015344e-05
6.197000000000065789e+00,1.160553415830273133e-01,4.056257629253531838e-03,7.088361134786960727e-04,5.473929856210923983e-03,-1.499667274093763325e-02,-4.429535052133579641e-03,5.892777942903595564e-03,6.000265838267333438e-03,5.935566527302496564e-03,5.575321715637341540e-04
6.247000000000082487e+00,1.158319806547329356e-01,4.154233470777770297e-03,7.174355445820738714e-04,5.589104559941918474e-03,-1.521814949354438617e-02,-4.723349156992661009e-03,6.337869818119860367e-03,6.117693110187209619e-03,6.049992141663229454e-03,1.014000176586750575e-03
6.297000000000099185e+00,1.156285854369845240e-01,4.255903277665498349e-03,7.242789223388360238e-04,5.704461122343170397e-03,-1.545431695139409811e-02,-4.990611054987435444e-03,6.751889986089920290e-03,6.223773879648129663e-03,6.159111646304954966e-03,1.535894987373154262e-03
6.347000000000115882e+00,1.154411808512768867e-01,4.359268902010296660e-03,7.314916969359889750e-04,5.822252295882274394e-03,-1.570384750414355324e-02,-5.206910020010761635e-03,7.089565775140306905e-03,6.315568080508185758e-03,6.251079556382601980e-03,1.835125179632415230e-03
6.397000000000132580e+00,1.152639300693306390e-01,4.462010982141253503e-03,7.433426574537869676e-04,5.948696297048827221e-03,-1.596419300514417827e-02,-5.363306601886982071e-03,7.337522037077933573e-03,6.391875644533633917e-03,6.328195040630105184e-03,2.086759506327349502e-03
6.447000000000149278e+00,1.150898412874472865e-01,4.562419680350758219e-03,7.558827289607085659e-04,6.074185138272175134e-03,-1.623235833523861693e-02,-5.467584878580517525e-03,7.507017081767075259e-03,6.458265779853524131e-03,6.400761527908981757e-03,2.110264127177454048e-03
6.497000000000165976e+00,1.149117532032018218e-01,4.659281992538834467e-03,7.508291976622861194e-04,6.160940387863406489e-03,-1.650573757916773410e-02,-5.513783347502661594e-03,7.596504923443765482e-03,6.524220149460689330e-03,6.471128817451250390e-03,2.081981191384737161e-03
6.547000000000015696e+00,1.147237371032914371e-01,4.752254796029488880e-03,7.212421423306017085e-04,6.194739080690692297e-03,-1.678142674654203859e-02,-5.498688965832994151e-03,7.612614304407244389e-03,6.587805206389601986e-03,6.537064427062337299e-03,1.920551658055959275e-03
6.597000000000032394e+00,1.145215255842884361e-01,4.841905091097422655e-03,6.847494768279973471e-04,6.211404044753417349e-03,-1.705636119483378010e-02,-5.429982782250560198e-03,7.570709382915570898e-03,6.651187429289291859e-03,6.597688260446192381e-03,1.694658124520203105e-03
6.647000000000049091e+00,1.143019983429580805e-01,4.928674764946704145e-03,6.704632213482348202e-04,6.269601207643174003e-03,-1.732786033394639880e-02,-5.336643201270690508e-03,7.478497166436116374e-03,6.700082728768270990e-03,6.648248449303041652e-03,1.367466457036410794e-03
6.697000000000065789e+00,1.140619422575332581e-01,5.012461332728725821e-03,7.000556358139177829e-04,6.412572604356561387e-03,-1.759469249401002244e-02,-5.287048989626629697e-03,7.348216422053173956e-03,6.741358727759085012e-03,6.694883747349538589e-03,1.003456902907958479e-03
6.747000000000082487e+00,1.137967660530179725e-01,5.091915862761900793e-03,7.454057789519375485e-04,6.582727420665775674e-03,-1.785904494349144223e-02,-5.236149661580952186e-03,7.207816845195764641e-03,6.806988922056564709e-03,6.761541870859154139e-03,6.393106706619260896e-04
6.797000000000099185e+00,1.135044269511229775e-01,5.166182974226119114e-03,7.586678964327064727e-04,6.683518767091532059e-03,-1.812085242657057726e-02,-5.114061172657959585e-03,7.035058946440121870e-03,6.859686205000060585e-03,6.817448624315989789e-03,2.357988151574376249e-04
6.847000000000115882e+00,1.131860895394145444e-01,5.234941959974712469e-03,7.543706285351929434e-04,6.743683217045098356e-03,-1.837655548520356064e-02,-4.963077698685877150e-03,6.837374416146796939e-03,6.899428401466286415e-03,6.861025074557155351e-03,-2.063389865593298644e-04
6.897000000000132580e+00,1.128433776985775655e-01,5.298461870570332806e-03,7.408797945681579655e-04,6.780221459706648954e-03,-1.862470937013793737e-02,-4.808063863087135188e-03,6.624828239648586706e-03,6.933361267217297633e-03,6.894295190091727886e-03,-6.389633862706884911e-04
6.947000000000149278e+00,1.124794051190608907e-01,5.358745623150936062e-03,7.203301355110592252e-04,6.799405894173054729e-03,-1.886511256329237440e-02,-4.678863163628080822e-03,6.429553943798158727e-03,6.954992418037024386e-03,6.918275248272635729e-03,-1.026183315092336510e-03
6.997000000000165976e+00,1.120985803737621078e-01,5.418024902854378516e-03,6.842355839664416607e-04,6.786496070787261838e-03,-1.909905572147385655e-02,-4.621864158452240745e-03,6.290500235662292716e-03,7.003376951638394347e-03,6.962216869460256634e-03,-1.299728549631912460e-03
7.047000000000015696e+00,1.117055970669591641e-01,5.478640612073394471e-03,6.362831220072497551e-04,6.751206856087894198e-03,-1.933014892939577400e-02,-4.585314106527317406e-03,6.249268465834500845e-03,7.075714982991572997e-03,7.026027898384810781e-03,-1.409080238826246377e-03
7.097000000000032394e+00,1.113078098587562542e-01,5.543226355038812642e-03,6.193031952092653948e-04,6.781832745457343214e-03,-1.955941463472221642e-02,-4.562033626112769330e-03,6.233767814138680384e-03,7.079373613101507846e-03,7.040904884296707647e-03,-1.369362122524631119e-03
7.147000000000049091e+00,1.109124000873653315e-01,5.614136252879067118e-03,6.182067749303954028e-04,6.850549802739858141e-03,-1.978751631602793104e-02,-4.587509476826201818e-03,6.283066448060396422e-03,7.085355832894660137e-03,7.052907035783914647e-03,-1.253506913152474360e-03
7.197000000000065789e+00,1.105231513999168358e-01,5.692151686267825882e-03,6.115177205753318315e-04,6.915187127418489545e-03,-2.001689178986931772e-02,-4.664814300515237461e-03,6.407742218150887237e-03,7.122826498275716331e-03,7.092610904452973514e-03,-1.062745691310394485e-03
7.247000000000082487e+00,1.101406022397169587e-01,5.777708118589164853e-03,5.818596336917294075e-04,6.941427385972623668e-03,-2.025013250489515748e-02,-4.749999924731985838e-03,6.549257029718377233e-03,7.175678481828397931e-03,7.144203631584426263e-03,-8.592953945732750322e-04
7.297000000000099185e+00,1.097639462316929160e-01,5.870229657738234783e-03,5.482358032791394926e-04,6.966701264296513985e-03,-2.048763250113183609e-02,-4.831356782573677927e-03,6.658408758794137107e-03,7.201155143464140623e-03,7.175545675246356413e-03,-7.103154909278811295e-04
7.347000000000115882e+00,1.093912316492548081e-01,5.966998466250103030e-03,5.277049059773733508e-04,7.022408278204849731e-03,-2.072920034026060065e-02,-4.905127344037612212e-03,6.794783280292869196e-03,7.254570320460060513e-03,7.233432103161900606e-03,-6.580089219931123563e-04
7.397000000000132580e+00,1.090214507109486253e-01,6.066971318983786429e-03,5.014841608961891246e-04,7.069939640776164679e-03,-2.097445670746256319e-02,-4.958787033915733160e-03,6.903185937543799590e-03,7.293039513652668435e-03,7.278864347047007792e-03,-5.252260700459553122e-04
7.447000000000149278e+00,1.086566083945731676e-01,6.171524980496212280e-03,4.950088877495579078e-04,7.161542755995327879e-03,-2.122239605915843264e-02,-5.047321006073615147e-03,7.059848867946030664e-03,7.341571952570069559e-03,7.335649311016525544e-03,-3.551858072867152276e-04
7.497000000000165976e+00,1.082985909495535470e-01,6.279751097462971804e-03,4.797532388278080880e-04,7.239257575118587980e-03,-2.147476210946219766e-02,-5.180879942046108001e-03,7.171874095276861878e-03,7.395154593871341130e-03,7.379823547777680619e-03,-1.222324668757236602e-04
7.547000000000015696e+00,1.079493348359053112e-01,6.391478517327969441e-03,4.519967674723131593e-04,7.295472052272595868e-03,-2.173380610656372447e-02,-5.323885514132873850e-03,7.356769056984915900e-03,7.473960387455015099e-03,7.456632287512620846e-03,1.914963769094144973e-04
7.597000000000032394e+00,1.076111595412726774e-01,6.507634340268063713e-03,4.348741714388671960e-04,7.377382683145797780e-03,-2.200000038227045707e-02,-5.481814371697647272e-03,7.579638590370400657e-03,7.566266796438601144e-03,7.548365972388214676e-03,5.342108218219043889e-04
7.647000000000049091e+00,1.072850419949408080e-01,6.628637509040416313e-03,4.248271696760390240e-04,7.478291848392494036e-03,-2.227409110085543098e-02,-5.641744579170441393e-03,7.807331484887820687e-03,7.663078400296684939e-03,7.644723310906562617e-03,8.867695227092747693e-04
7.697000000000065789e+00,1.069706327512910671e-01,6.752174250423252991e-03,4.130012157254085367e-04,7.578176681874070064e-03,-2.255617832981404725e-02,-5.774734956463260273e-03,8.019507261565347878e-03,7.758011083611397740e-03,7.739708684188269933e-03,1.221683218917004850e-03
7.747000000000082487e+00,1.066665618990099706e-01,6.876923649870680770e-03,4.032821674808798377e-04,7.683487984832440554e-03,-2.284491507763730667e-02,-5.900197025317216459e-03,8.210141981475974071e-03,7.855352635934911842e-03,7.837848512266612500e-03,1.516061048782818901e-03
7.797000000000099185e+00,1.063703687759938316e-01,7.000541528636474754e-03,3.932990574551349454e-04,7.787139643546744754e-03,-2.313992492890326602e-02,-6.017471880068947336e-03,8.385344938726838754e-03,7.958844587729803702e-03,7.940809121067900558e-03,1.770247084603985025e-03
7.847000000000115882e+00,1.060804624750727454e-01,7.125016198490053028e-03,3.850513242979767344e-04,7.895118847086006822e-03,-2.344079852290681387e-02,-6.133844872511401078e-03,8.546911961443850667e-03,8.058394482898302916e-03,8.040068082736434932e-03,2.004371780629320317e-03
7.897000000000132580e+00,1.057955107981162213e-01,7.252097112013322112e-03,3.739014082479334483e-04,7.999899928509189226e-03,-2.374749076653248636e-02,-6.242454559812896271e-03,8.708151011501305896e-03,8.159137720536481508e-03,8.141310351531146766e-03,2.204757833498536147e-03
7.947000000000149278e+00,1.055137355615809874e-01,7.383533255702150709e-03,3.647690296678090388e-04,8.113071315037769654e-03,-2.405961349452323539e-02,-6.338575961499884857e-03,8.862249103337861700e-03,8.261868901422431827e-03,8.243099386239608264e-03,2.348577586147904649e-03
7.997000000000165976e+00,1.052307778598360888e-01,7.513042359845743638e-03,3.567646362581622333e-04,8.226571632362067454e-03,-2.437654229259833549e-02,-6.393277693159799685e-03,8.978290375785300328e-03,8.365018202370047909e-03,8.345345293885756549e-03,2.381235718714614941e-03
8.046999999999973952e+00,1.049400386043585209e-01,7.631961320371857989e-03,3.506735838221740039e-04,8.333308488016206647e-03,-2.469620617725509781e-02,-6.381755583667809636e-03,9.015229016833652131e-03,8.457267007557993377e-03,8.437604307248278493e-03,2.240559384986144133e-03
8.096999999999946240e+00,1.046336134188123324e-01,7.727060022266827276e-03,3.462499271948994424e-04,8.419559876656625835e-03,-2.501529395643831144e-02,-6.291767765515144523e-03,8.950460882550869551e-03,8.529219221223951694e-03,8.510667918846161889e-03,1.913726991734346046e-03
8.146999999999918529e+00,1.043039508061912174e-01,7.785199448408672632e-03,3.432649930271042022e-04,8.471729434462881361e-03,-2.532988234471389433e-02,-6.133141513936581600e-03,8.778456226092598222e-03,8.570604667375646829e-03,8.553815081727757577e-03,1.435840082846971547e-03
8.196999999999890818e+00,1.039456884512380830e-01,7.816587811372005881e-03,3.400936136381324114e-04,8.496775038648270162e-03,-2.563653942041055345e-02,-5.945065347588949188e-03,8.529563970429358821e-03,8.588057038862357412e-03,8.570575734383214378e-03,8.366458607877729934e-04
8.246999999999863107e+00,1.035564811385640688e-01,7.842068263981257642e-03,3.346301111559432141e-04,8.511328486293143203e-03,-2.593379268778983615e-02,-5.744287398979771794e-03,8.249221205928651893e-03,8.600586940415386530e-03,8.583521932330620899e-03,2.235769112695773909e-04
8.296999999999835396e+00,1.031357870995769643e-01,7.871900455909167441e-03,3.248329924290411239e-04,8.521566440767250339e-03,-2.622100705773866558e-02,-5.522769468940543804e-03,7.945986519745342619e-03,8.622318042518820405e-03,8.605587967756588019e-03,-3.903991652723657669e-04
8.346999999999807685e+00,1.026834751911524096e-01,7.904806629431576637e-03,3.162733944443663829e-04,8.537353418320309945e-03,-2.649714553118553972e-02,-5.299318061190045129e-03,7.627678789617586309e-03,8.651123435888823446e-03,8.634366959514921600e-03,-9.745853595662614570e-04
8.396999999999779973e+00,1.022008694014085450e-01,7.937946329651598965e-03,3.116749162310126207e-04,8.561296162113624098e-03,-2.676211143424489514e-02,-5.108591886962610129e-03,7.331543975505939309e-03,8.684519427120401466e-03,8.667818517874195661e-03,-1.494764232906191283e-03
8.446999999999752262e+00,1.016934338286533401e-01,7.968449189666413496e-03,3.100089288922217847e-04,8.588467047450856415e-03,-2.701754102859288409e-02,-4.978190952338851401e-03,7.102117827554563743e-03,8.721358231222510124e-03,8.704443775272243181e-03,-1.856375092194476398e-03
8.496999999999724551e+00,1.011697578189862251e-01,7.996037521141854607e-03,3.114075066590097046e-04,8.618852534459873690e-03,-2.726645057620968871e-02,-4.917768437944550729e-03,6.967246272135468529e-03,8.762282561040486348e-03,8.744830118934194402e-03,-2.074224130504402804e-03
8.546000000000697483e+00,1.006496368071889969e-01,8.025257188088105037e-03,3.149205706148154355e-04,8.655098329317736233e-03,-2.750742122967375636e-02,-4.911812373616322551e-03,6.924930014289726668e-03,8.808104622629171071e-03,8.790025895385428917e-03,-2.125013907661057241e-03
8.596000000000669772e+00,1.001185903991577281e-01,8.062188965057006176e-03,3.184002854839857225e-04,8.698989536024976862e-03,-2.775301184835443635e-02,-4.938456826478161005e-03,6.939554307970187234e-03,8.862289007026031423e-03,8.843524626215765183e-03,-2.043531816117961312e-03
8.646000000000642061e+00,9.959098582674064115e-02,8.110852774970726473e-03,3.202956019976323622e-04,8.751443978965990980e-03,-2.799993468967820753e-02,-4.988166137376836944e-03,6.987504536576949823e-03,8.922298907813158361e-03,8.902784916546422483e-03,-1.899723171762269201e-03
8.696000000000614349e+00,9.906939278113223446e-02,8.171753226976065029e-03,3.194622286095105657e-04,8.810677684195085402e-03,-2.824934299654691117e-02,-5.068235412573651386e-03,7.074606259442287742e-03,8.986409572378714627e-03,8.966351139061032663e-03,-1.707515636912950059e-03
8.746000000000586638e+00,9.855550226578850548e-02,8.245615391318916049e-03,3.159814541045302466e-04,8.877578299527975891e-03,-2.850275476717545331e-02,-5.172604206043576215e-03,7.206076556420237637e-03,9.056498747380105352e-03,9.036032859435763273e-03,-1.481109613837952674e-03
8.796000000000558927e+00,9.804831325369117723e-02,8.335890778527184006e-03,3.089803232766133098e-04,8.953851425080410625e-03,-2.876138497747748879e-02,-5.287577273634535939e-03,7.365180999981723979e-03,9.136247834893987396e-03,9.115546742808209452e-03,-1.288009408993225254e-03
8.846000000000531216e+00,9.754595005560562360e-02,8.442586908250108990e-03,2.991308936698850460e-04,9.040848695589879733e-03,-2.902576384115906905e-02,-5.385963400022718631e-03,7.524353566190502586e-03,9.227607586053785879e-03,9.206772638198783970e-03,-1.124915186510592980e-03
8.896000000000503505e+00,9.704503318997705075e-02,8.563878055924709770e-03,2.886591935736011879e-04,9.141196443071911495e-03,-2.929506201116005570e-02,-5.449627766841125612e-03,7.635767246708421822e-03,9.328622374013812932e-03,9.307669825217537718e-03,-1.034958765893391345e-03
8.946000000000475794e+00,9.654173292600408407e-02,8.692552431593487602e-03,2.783240405057818209e-04,9.249200512605051244e-03,-2.956754339950196098e-02,-5.516006429878432711e-03,7.718943633390564635e-03,9.433622799838179210e-03,9.413172575103372075e-03,-9.806382328422810855e-04
8.996000000000448082e+00,9.603756248827181874e-02,8.821893023577791551e-03,2.680579435688115568e-04,9.358008910715413797e-03,-2.984334372099572974e-02,-5.629743803807794184e-03,7.841462963406396758e-03,9.538570416743080704e-03,9.518452060102933210e-03,-8.247578746049833440e-04
9.045999999999974506e+00,9.553960970198926983e-02,8.949231264517982370e-03,2.578622173265075713e-04,9.464955699170997730e-03,-3.012483091118345335e-02,-5.800490411468234644e-03,8.045073947285480767e-03,9.640590382487101984e-03,9.620624178970202736e-03,-4.984422228960484974e-04
9.095999999999946795e+00,9.505577400908733765e-02,9.070481455328861450e-03,2.486934463641073774e-04,9.567868348057076422e-03,-3.041485543175670436e-02,-6.010468205700504087e-03,8.321545888058263715e-03,9.737103579857372612e-03,9.717273751051705433e-03,-5.869521597858776992e-05
9.145999999999919083e+00,9.459036278243045104e-02,9.181057169397620343e-03,2.415577743811745455e-04,9.664172718159969380e-03,-3.071537884204156299e-02,-6.225218107348670996e-03,8.631199477675927448e-03,9.825450841843988078e-03,9.805664399471598555e-03,4.164260640605257783e-04
9.195999999999891372e+00,9.414168749621294741e-02,9.276542856241926788e-03,2.374227155291737715e-04,9.751388287300273572e-03,-3.102663974740882402e-02,-6.409091194149673341e-03,8.919950685079235803e-03,9.903388721723093563e-03,9.883533390753224818e-03,7.629802023693178260e-04
9.245999999999863661e+00,9.370207681354045248e-02,9.356134997093324898e-03,2.350209805775744707e-04,9.826176958248474327e-03,-3.134709430711613010e-02,-6.553792292004780723e-03,9.148410068335128403e-03,9.968688960005241823e-03,9.948664296410699229e-03,9.315824380231880596e-04
9.295999999999835950e+00,9.326297676647764268e-02,9.422085225740872358e-03,2.329627453073475460e-04,9.888010716355567775e-03,-3.167478392171618751e-02,-6.686307180906833625e-03,9.334800959695448846e-03,1.002155528146193332e-02,1.000125465913359254e-02,9.432152921989431704e-04
9.345999999999808239e+00,9.282140514654162178e-02,9.475030118761199396e-03,2.311342420169956637e-04,9.937298602795191158e-03,-3.200909928076134392e-02,-6.835718177601771139e-03,9.529814798914676768e-03,1.006424760730928285e-02,1.004361038765354437e-02,9.651257335531503515e-04
9.395999999999780528e+00,9.238126574025440352e-02,9.518768628080867197e-03,2.308655529285350634e-04,9.980499733937936782e-03,-3.235088518964124304e-02,-6.989229846360843837e-03,9.751983695790450088e-03,1.009922535959700655e-02,1.007826669889542656e-02,1.088733775121478653e-03
9.445999999999752816e+00,9.194708658928853195e-02,9.555692485927743535e-03,2.323671350702023167e-04,1.002042675606814801e-02,-3.270034668195909155e-02,-7.095301401908773661e-03,9.947498693854358448e-03,1.012662548484282235e-02,1.010543727566962438e-02,1.269871223225336110e-03
9.495999999999725105e+00,9.151709856276221688e-02,9.584053407224905202e-03,2.357889672935614786e-04,1.005563134181202897e-02,-3.305511175205433361e-02,-7.111268985131186278e-03,1.003829860424648723e-02,1.014451446045182455e-02,1.012321821864759115e-02,1.301229942977404162e-03
9.545000000000698037e+00,9.109237825824431645e-02,9.601850379585420703e-03,2.368295478373381080e-04,1.007550947526009676e-02,-3.340356393233268051e-02,-7.038494084849481781e-03,9.991540777876735391e-03,1.014899579635264622e-02,1.012776403438927185e-02,1.163675697731980999e-03
9.595000000000670326e+00,9.064887359345598361e-02,9.606309754954854216e-03,2.340681042991930980e-04,1.007444596355324025e-02,-3.375548863657495957e-02,-6.906509452190787331e-03,9.834777743133512468e-03,1.013657773338165133e-02,1.011559491112174955e-02,9.701422962893512447e-04
9.645000000000642615e+00,9.019343120866460395e-02,9.596909587397089991e-03,2.290248741469643758e-04,1.005495933569101885e-02,-3.410081410918430755e-02,-6.772985146245448507e-03,9.632844733266745715e-03,1.010620252518835797e-02,1.008554320255882104e-02,7.028029705020864479e-04
9.695000000000614904e+00,8.972919665080722473e-02,9.578987240156919269e-03,2.196302243705047428e-04,1.001824768889792924e-02,-3.443946336649639228e-02,-6.680733728997950878e-03,9.471327089889847173e-03,1.006449919783171734e-02,1.004426300357159386e-02,5.700392765490902092e-04
9.745000000000587193e+00,8.926243363166520839e-02,9.558348819268553537e-03,2.092429220102389907e-04,9.976834663289031735e-03,-3.477350005294610469e-02,-6.603090779101812406e-03,9.364744184849137232e-03,1.002125527407430987e-02,1.000152057102345060e-02,5.380091485611900341e-04
9.795000000000559481e+00,8.879332742138439094e-02,9.544769329671146108e-03,2.007849640836477877e-04,9.946339257838441791e-03,-3.510365459190101234e-02,-6.481582491132660204e-03,9.234623106788028904e-03,9.985278466886682303e-03,9.965992616730255313e-03,4.045133026829305397e-04
9.845000000000531770e+00,8.831244218674894064e-02,9.535018583261778424e-03,1.943956316616939366e-04,9.923809846585167002e-03,-3.542773371645746572e-02,-6.310925054723471629e-03,9.018670834330526007e-03,9.955329991177324853e-03,9.936449940131264480e-03,2.084385644640169628e-05
9.895000000000504059e+00,8.780889285394993804e-02,9.526580826853569758e-03,1.874315434294506106e-04,9.901443913712471359e-03,-3.574327996919346440e-02,-6.186036699221784431e-03,8.778131290476342413e-03,9.927181863087239030e-03,9.908615055668368310e-03,-4.849898207448593516e-04
9.945000000000476348e+00,8.728439125115271258e-02,9.522656730767466507e-03,1.813783544311498182e-04,9.885413439629765764e-03,-3.605258180415438218e-02,-6.210976743447172745e-03,8.693971858320407795e-03,9.906864818380364812e-03,9.888340183837650635e-03,-7.713908738171996408e-04
9.995000000000448637e+00,8.675551993043477406e-02,9.532263737732905168e-03,1.797698560080404173e-04,9.891803449748985677e-03,-3.636313064132656869e-02,-6.369735651399578875e-03,8.842361635405355039e-03,9.903779743718416420e-03,9.885086873424320242e-03,-6.554007298915305634e-04
1.004499999999997506e+01,8.623937028843618735e-02,9.556028985340126597e-03,1.815156973449227862e-04,9.919060380029971410e-03,-3.668161742389353108e-02,-6.564207866474354794e-03,9.116913705435727988e-03,9.919656107071432236e-03,9.900684524155807173e-03,-2.747401721264912714e-04
1.009499999999994735e+01,8.574327946179366444e-02,9.594568736771830544e-03,1.817828461241366997e-04,9.958134429020104594e-03,-3.700982781721706694e-02,-6.727123184190728425e-03,9.374318056684018130e-03,9.946042000951752990e-03,9.926825694418443119e-03,1.897484338910917297e-04
1.014499999999991964e+01,8.527003478825213867e-02,9.638581607861504419e-03,1.781359191898436532e-04,9.994853446241191292e-03,-3.734618397642641696e-02,-6.859441745352050888e-03,9.576773774557205063e-03,9.969121774509356881e-03,9.949781746962954587e-03,7.225770245155152321e-04
1.019499999999989193e+01,8.482404741455899788e-02,9.681323944170846033e-03,1.725165149159827631e-04,1.002635697400281085e-02,-3.768915606369382942e-02,-6.972333267828956758e-03,9.747713294777918952e-03,9.983106876011397374e-03,9.963795416495635840e-03,1.346685950299426416e-03
1.024499999999986422e+01,8.440753551866735094e-02,9.720888521563289530e-03,1.671627573488080937e-04,1.005521403626090556e-02,-3.803777272708508406e-02,-7.060238004789636500e-03,9.892441117720656221e-03,9.988290740534483056e-03,9.969074864219622592e-03,1.945040499766480463e-03
1.029499999999983650e+01,8.401627469187286645e-02,9.753080328533930005e-03,1.620982575887548564e-04,1.007727684371144058e-02,-3.839078462732437025e-02,-7.127507036792166475e-03,9.997866670426003993e-03,9.986338982058157870e-03,9.967298023461969650e-03,2.405210158461851787e-03
1.034499999999980879e+01,8.364446046184517702e-02,9.771934293517995848e-03,1.570994122699194103e-04,1.008613311805783494e-02,-3.874715997916378107e-02,-7.189226442867001701e-03,1.008939543437822883e-02,9.975839682699711233e-03,9.957121784450139595e-03,2.780424102660470059e-03
1.039499999999978108e+01,8.328867718982155277e-02,9.781115090045280208e-03,1.540409443203899866e-04,1.008919697868606094e-02,-3.910662130130693193e-02,-7.215759726663775568e-03,1.016357916679692421e-02,9.959896233094487489e-03,9.941582075762178672e-03,3.044442451065705688e-03
1.044499999999975337e+01,8.294173812141761304e-02,9.779424144649157338e-03,1.516777095592117253e-04,1.008277956376758128e-02,-3.946740928763992073e-02,-7.176050445977890692e-03,1.015419447424218552e-02,9.941461721187387982e-03,9.923559363737902844e-03,3.109341448166716686e-03
1.049499999999972566e+01,8.259481149372233100e-02,9.767535136336503651e-03,1.484116964802370759e-04,1.006435852929697845e-02,-3.982621180993861643e-02,-7.088753418944636515e-03,1.005627491828924372e-02,9.917949366736834166e-03,9.900475934920520069e-03,3.039237431011802392e-03
1.054400000000069859e+01,8.224980417428941204e-02,9.749401302099244479e-03,1.455549775187391266e-04,1.004051125713672360e-02,-4.017356072747380047e-02,-6.972178382413352603e-03,9.911443680884653162e-03,9.890137365277631293e-03,9.873066456957664203e-03,2.856564274162812916e-03
1.059400000000067088e+01,8.188696214833481035e-02,9.728615289895254856e-03,1.434442504349432951e-04,1.001550379076514112e-02,-4.052216964659427489e-02,-6.836598676684305098e-03,9.728181022921488300e-03,9.860568019838075737e-03,9.843664854200120592e-03,2.539753520377446491e-03
1.064400000000064317e+01,8.150605036947870807e-02,9.710207064849988440e-03,1.421293776197727525e-04,9.994465820089533728e-03,-4.086399958042830072e-02,-6.699941117810742121e-03,9.532535221276252496e-03,9.833571477231657990e-03,9.816761486132793979e-03,2.107655300989862753e-03
1.069400000000061546e+01,8.110272295624260108e-02,9.696495234319863279e-03,1.411553312452521337e-04,9.978805896810367601e-03,-4.119899663631865216e-02,-6.572210350656338372e-03,9.343378640805579879e-03,9.809466355409577829e-03,9.792864160802883244e-03,1.618596930920881754e-03
1.074400000000058775e+01,8.067663414045471437e-02,9.689686103774053025e-03,1.378595624193956109e-04,9.965405228612844030e-03,-4.152760715385128698e-02,-6.463913457798427589e-03,9.174170385195265162e-03,9.787523335325169771e-03,9.771072384382992887e-03,1.179178915105851683e-03
1.079400000000056004e+01,8.023046049637955202e-02,9.694433023415594680e-03,1.323062083674585718e-04,9.959045440150511228e-03,-4.185080282674102925e-02,-6.373718984961287450e-03,9.037286535469566534e-03,9.772109477148996706e-03,9.755683111558255058e-03,8.000145390197431613e-04
1.084400000000053232e+01,7.976661031750559294e-02,9.715350033130489005e-03,1.267748563430659461e-04,9.968899745816620084e-03,-4.216948877598891698e-02,-6.282296664784787696e-03,8.914823998647113459e-03,9.769833994438875333e-03,9.753280693129102313e-03,4.645546930853443226e-04
1.089400000000050461e+01,7.928469011153616020e-02,9.754406635971039907e-03,1.229985808123128807e-04,1.000040379759566632e-02,-4.248360360922798229e-02,-6.172095840070258854e-03,8.774241782951800947e-03,9.782781561268095311e-03,9.766035505388813431e-03,1.221740621900755037e-04
1.094400000000047690e+01,7.878310571689388364e-02,9.805534227083197163e-03,1.200526692786460758e-04,1.004563956564048961e-02,-4.279220840123132419e-02,-6.049900599810498561e-03,8.607140205020813797e-03,9.805527753243089076e-03,9.788667758747900474e-03,-2.480665263826811154e-04
1.099400000000044919e+01,7.826212394699846864e-02,9.859677519833772233e-03,1.177542491419936952e-04,1.009518601811775981e-02,-4.309470343122168146e-02,-5.931774072330370760e-03,8.436829060787281315e-03,9.833174346171726782e-03,9.816255244011005271e-03,-5.619719999847713971e-04
1.104399999999997561e+01,7.772351337379783398e-02,9.913020545257460528e-03,1.176391760348733946e-04,1.014829889732720737e-02,-4.339129213483539083e-02,-5.835684875660122374e-03,8.280459600420531432e-03,9.864733605688597029e-03,9.847718267343114756e-03,-8.525400853328142124e-04
1.109399999999994790e+01,7.717043594112511784e-02,9.964132241881726998e-03,1.188772462176359814e-04,1.020188673431699812e-02,-4.368307637861823522e-02,-5.786981853236216125e-03,8.173948429133284788e-03,9.897298721957251480e-03,9.880228360300296123e-03,-1.024806563511949844e-03
1.114399999999992019e+01,7.661019802373408849e-02,1.001132741667532661e-02,1.196605204614608649e-04,1.025064845759824858e-02,-4.397242547127988566e-02,-5.797521599045667162e-03,8.146558355679777222e-03,9.927057490661389538e-03,9.910046250263612397e-03,-1.023281279349751464e-03
1.119399999999989248e+01,7.605240688202938304e-02,1.005290223209748084e-02,1.188964393532798399e-04,1.029069511080404030e-02,-4.426230155123200838e-02,-5.860374224811921474e-03,8.203012025626676973e-03,9.953199867622377836e-03,9.936214029970410339e-03,-8.439610645767341027e-04
1.124399999999986477e+01,7.550506685255914396e-02,1.009137021586827346e-02,1.180566409007676468e-04,1.032748349766980829e-02,-4.455532026247244204e-02,-5.945634649909790036e-03,8.313882249687289810e-03,9.976748690188413926e-03,9.959745150776737332e-03,-5.433550430526571740e-04
1.129399999999983706e+01,7.497054655032787951e-02,1.012713899439446862e-02,1.176932479308157291e-04,1.036252549025610051e-02,-4.485260199496776679e-02,-6.028413349040705888e-03,8.435622406689160038e-03,9.997402443933751590e-03,9.980401217133585273e-03,-2.674933548080099532e-04
1.134399999999980935e+01,7.444605263298806341e-02,1.015984715292120311e-02,1.169222315347171831e-04,1.039369161599063701e-02,-4.515402266241963503e-02,-6.106709193994861937e-03,8.545828256470959158e-03,1.001581384204018599e-02,9.998819658168137114e-03,-7.794602561373849508e-05
1.139399999999978164e+01,7.392842718759262688e-02,1.019505588613753809e-02,1.143919871391366097e-04,1.042383986041581050e-02,-4.545935812211920890e-02,-6.203069114468880846e-03,8.661326531248111915e-03,1.003392601780043678e-02,1.001688363483014925e-02,9.304190192401689576e-05
1.144399999999975392e+01,7.341898782133469969e-02,1.023801823708972783e-02,1.112284203978025204e-04,1.046047507788533219e-02,-4.576951157784248103e-02,-6.327196778971487350e-03,8.818897155921191777e-03,1.005545193531098315e-02,1.003832421594986861e-02,3.345592845648577953e-04
1.149399999999972621e+01,7.292078477585189900e-02,1.028880954193092147e-02,1.092217396493762690e-04,1.050725302122967365e-02,-4.608587141679088006e-02,-6.458164916757473499e-03,9.005178833255026577e-03,1.008167735740250585e-02,1.006447130228228619e-02,6.167368230006495082e-04
1.154300000000069915e+01,7.244405035623535660e-02,1.034255409991873161e-02,1.079676711925670930e-04,1.055848944230386617e-02,-4.640232149771827963e-02,-6.580295619075565879e-03,9.182654678904932435e-03,1.010814556016721363e-02,1.009092692538814118e-02,8.969973001955348435e-04
1.159300000000067143e+01,7.196931573105935787e-02,1.039213396924938693e-02,1.066819943220057579e-04,1.060549795789339847e-02,-4.673133627867187556e-02,-6.698698733526402271e-03,9.349272952413360468e-03,1.012784768820899385e-02,1.011078482187796439e-02,1.187193726590717513e-03
1.164300000000064372e+01,7.150824381087696191e-02,1.042795860363974168e-02,1.060983574284932965e-04,1.064015531849672909e-02,-4.706627121534801006e-02,-6.819362117739706693e-03,9.518587820957939011e-03,1.013574012624765541e-02,1.011897917844119948e-02,1.508953153382775608e-03
1.169300000000061601e+01,7.106210602365616025e-02,1.045159956224077369e-02,1.072762455176641902e-04,1.066615205327610220e-02,-4.740723932123480644e-02,-6.930483715711876352e-03,9.685222472732145371e-03,1.013491757795347697e-02,1.011848827675109093e-02,1.811780021122071354e-03
1.174300000000058830e+01,7.062791572186725986e-02,1.046691830175319575e-02,1.086841788205166403e-04,1.068428665939422963e-02,-4.775376350702020822e-02,-7.023272603933768121e-03,9.827722177513599847e-03,1.012674667099657325e-02,1.011063688929267519e-02,2.011370464402489292e-03
1.179300000000056059e+01,7.020112098102410103e-02,1.047279707635081179e-02,1.080350471684600878e-04,1.068886717068773251e-02,-4.810492713721670199e-02,-7.108152614593908278e-03,9.950610518977383995e-03,1.010985951547213602e-02,1.009403062265186966e-02,2.124947867967978167e-03
1.184300000000053288e+01,6.977945142982187876e-02,1.046999650378338705e-02,1.053760739812593396e-04,1.068074865174590583e-02,-4.846033476794620043e-02,-7.192318241195472944e-03,1.006928747580920422e-02,1.008716736623747889e-02,1.007147834296975158e-02,2.213530868327500192e-03
1.189300000000050517e+01,6.936277592812248316e-02,1.046296744366765827e-02,1.028481092992390949e-04,1.066866366226613613e-02,-4.881995068000577476e-02,-7.261068473280590796e-03,1.018513183321788189e-02,1.006308849567056143e-02,1.004742990562013105e-02,2.304237402515306888e-03
1.194300000000047746e+01,6.895029622508096201e-02,1.045227767336639677e-02,1.021571884744217025e-04,1.065659205031524101e-02,-4.918300410366960307e-02,-7.270884720868708503e-03,1.025123309102607926e-02,1.004043588542945405e-02,1.002479147835800416e-02,2.327211313862979480e-03
1.199300000000044975e+01,6.853651702498378406e-02,1.043744356604399751e-02,1.006123005398506609e-04,1.063866816712369899e-02,-4.954654833971283701e-02,-7.209129714517706171e-03,1.020841121922758110e-02,1.001482111881442719e-02,9.999276905289719575e-03,2.216627262316294214e-03
1.204299999999997617e+01,6.811628219173521126e-02,1.041177575549922726e-02,9.695147050898457095e-05,1.060567869651719668e-02,-4.990700482543530825e-02,-7.121497625277089724e-03,1.008989956533677332e-02,9.978942077897377111e-03,9.963590296308298677e-03,2.038505027205482576e-03
1.209299999999994846e+01,6.768992686252907343e-02,1.037774795850497818e-02,9.435323328716402368e-05,1.056645442507930625e-02,-5.026307970669896541e-02,-7.035738699471841273e-03,9.968059677787214842e-03,9.934100328559267862e-03,9.918974877602439177e-03,1.890034201898988051e-03
1.214299999999992075e+01,6.725818109125253352e-02,1.033200319776005245e-02,9.456439839169556675e-05,1.052113199454344367e-02,-5.061486664167236249e-02,-6.938755622915531232e-03,9.843174488072748557e-03,9.885367589702501179e-03,9.870425802474271440e-03,1.710751552136516133e-03
1.219299999999989303e+01,6.681933223570553360e-02,1.027235903603748203e-02,9.555674680725688170e-05,1.046347252965199558e-02,-5.096180442281794676e-02,-6.834014038842774717e-03,9.696284107220015311e-03,9.827466827314619569e-03,9.812765687235963652e-03,1.506392554634935479e-03
1.224299999999986532e+01,6.637343322538470647e-02,1.020401596555614923e-02,9.616580969907665203e-05,1.039634758495430224e-02,-5.130350512475989611e-02,-6.732926811258544905e-03,9.551551745372184252e-03,9.760390075012611438e-03,9.745968159313373944e-03,1.315407569581289677e-03
1.229299999999983761e+01,6.592184461324704370e-02,1.012997927023224880e-02,9.662489502003824161e-05,1.032322906027232506e-02,-5.164015146532263678e-02,-6.612433642353755282e-03,9.405477035309828607e-03,9.690010761552217758e-03,9.675865838677764896e-03,1.127733813998749819e-03
1.234299999999980990e+01,6.546253924931101642e-02,1.005480026744980798e-02,9.682310295487009768e-05,1.024844647335954734e-02,-5.197077314744014132e-02,-6.428822441026060125e-03,9.198195580048961276e-03,9.619038060845587143e-03,9.605222564402366922e-03,8.435894094828739901e-04
1.239299999999978219e+01,6.498880896047709577e-02,9.974111575009015143e-03,9.694864934079137637e-05,1.016800887369059825e-02,-5.229221426949126617e-02,-6.177325218698163749e-03,8.884962202883981905e-03,9.545781853032246980e-03,9.532248421717496104e-03,3.928695063537095133e-04
1.244299999999975448e+01,6.449417027615730880e-02,9.884856471479734619e-03,9.758316820969518664e-05,1.008002280789912532e-02,-5.260108053042600318e-02,-5.902814295820565244e-03,8.500406583205163263e-03,9.468782745860862896e-03,9.455508542814444056e-03,-1.479146497789219868e-04
1.249299999999972677e+01,6.397734931017165505e-02,9.792381574285857759e-03,9.777746308421533838e-05,9.987936500454288463e-03,-5.289622124521686786e-02,-5.666012999849690673e-03,8.124004111652439672e-03,9.388278717278843860e-03,9.375294675381045523e-03,-6.523521082066933117e-04
1.254200000000069970e+01,6.345471751404020699e-02,9.702316975210636962e-03,9.642891837761519939e-05,9.895174811965867442e-03,-5.317385588221501536e-02,-5.509612864103841968e-03,7.843729523238423748e-03,9.308295666190671488e-03,9.295589228546459470e-03,-9.733230634739078839e-04
1.259200000000067199e+01,6.291583145042288494e-02,9.614946583704660210e-03,9.422466722974471957e-05,9.803395918164150083e-03,-5.344933652542005476e-02,-5.428156395857707678e-03,7.682232146132393288e-03,9.230059358127843880e-03,9.217567273356186072e-03,-1.058071055045978681e-03
1.264200000000064428e+01,6.238137506370160235e-02,9.533430886253949424e-03,9.194625208917085778e-05,9.717323390432290597e-03,-5.372074434521278974e-02,-5.380406139033551069e-03,7.602323157029506825e-03,9.156700064951341436e-03,9.144373027395045345e-03,-9.922778603914999759e-04
1.269200000000061657e+01,6.185535056550388322e-02,9.455953312913373612e-03,8.914918812453924478e-05,9.634251689162452725e-03,-5.398976465216431819e-02,-5.333019351486292803e-03,7.540186587008223217e-03,9.085988743041411089e-03,9.073810467440882738e-03,-9.027814976336567907e-04
1.274200000000058886e+01,6.133725220729466937e-02,9.380628316182755555e-03,8.563724179614301069e-05,9.551902799775042335e-03,-5.425641561973848503e-02,-5.278306027268348140e-03,7.468458994931096578e-03,9.016121154437240978e-03,9.004078904522150317e-03,-8.410781395229009229e-04
1.279200000000056114e+01,6.082569605304301297e-02,9.305460107605063522e-03,8.222328679817304873e-05,9.469906681201409673e-03,-5.452033092110175616e-02,-5.222012567050579070e-03,7.387925537416971215e-03,8.946965042814598520e-03,8.935012633963122439e-03,-8.004519781126261417e-04
1.284200000000053343e+01,6.032017672827447163e-02,9.230201252489763850e-03,7.977889142523970272e-05,9.389759035340243878e-03,-5.478143154945414040e-02,-5.176640648188551158e-03,7.312962805196355880e-03,8.878846444372602217e-03,8.866943259273174505e-03,-7.509406782680543143e-04
1.289200000000050572e+01,5.982189227417760574e-02,9.155450431717329293e-03,7.863523982155963305e-05,9.312720911360448939e-03,-5.504026358186342449e-02,-5.149955775072902024e-03,7.262531699732333729e-03,8.811715811706198262e-03,8.799857218054799382e-03,-6.607763946799310615e-04
1.294200000000047801e+01,5.933238000627144570e-02,9.083560026597688533e-03,7.891752334848355836e-05,9.241395073294656273e-03,-5.529776137061692687e-02,-5.129766838004102755e-03,7.235064468389932994e-03,8.747072676051709239e-03,8.735259578141465683e-03,-5.576534152709435770e-04
1.299200000000045030e+01,5.885011861548061080e-02,9.017015914686661235e-03,7.994496261405539383e-05,9.176905839914772239e-03,-5.555424971251698985e-02,-5.094522596937281489e-03,7.200554689482470752e-03,8.686791063920800207e-03,8.675009642575805952e-03,-5.203766382333462927e-04
1.304199999999997672e+01,5.837040733216403848e-02,8.956766245067599580e-03,8.059949495657319613e-05,9.117965234980745376e-03,-5.580897584236144127e-02,-5.034259077175155285e-03,7.133844423171889319e-03,8.630549644509209403e-03,8.618809003135118746e-03,-5.801963809802773275e-04
1.309199999999994901e+01,5.788834945995405962e-02,8.901511962824088658e-03,8.047605287050211826e-05,9.062464068565092082e-03,-5.606068879622005952e-02,-4.954946617113346538e-03,7.032549798960570364e-03,8.576263643203128548e-03,8.564584556095765008e-03,-7.226098370657003164e-04
1.314199999999992130e+01,5.740082549030682546e-02,8.847530057564886169e-03,7.968544874539015138e-05,9.006900955055666472e-03,-5.630843612707558954e-02,-4.874619128230543545e-03,6.915376023598334213e-03,8.521731166492263823e-03,8.510141416250309107e-03,-9.030068105799415271e-04
1.319199999999989359e+01,5.690768577180907450e-02,8.792359574912445366e-03,7.846918305767780488e-05,8.949297941027800976e-03,-5.655216708348698162e-02,-4.812809897288164267e-03,6.811256245610458095e-03,8.465931062397218793e-03,8.454441183139989324e-03,-1.054711376659723003e-03
1.324199999999986588e+01,5.641198568586929668e-02,8.735879616965177077e-03,7.746662710873412948e-05,8.890812871182644794e-03,-5.679280757835125648e-02,-4.780924679906191875e-03,6.744043032836520742e-03,8.408847459679286498e-03,8.397453633459126335e-03,-1.119970956297423274e-03
1.329199999999983817e+01,5.591865454426785814e-02,8.677616117286296102e-03,7.724935123215030295e-05,8.832114819750597548e-03,-5.703185381234643359e-02,-4.782219888229008453e-03,6.723105665794063164e-03,8.350410903106571248e-03,8.339104645677410804e-03,-1.081014822213844035e-03
1.334199999999981046e+01,5.543243907538521198e-02,8.617382955088369323e-03,7.788755795649813737e-05,8.773158071001365896e-03,-5.727096480675775148e-02,-4.813426089842923888e-03,6.747518666324317863e-03,8.290872778084081018e-03,8.279642036633798677e-03,-9.593005340641185116e-04
1.339199999999978274e+01,5.495658529222953448e-02,8.556042369019439819e-03,7.895643801313652463e-05,8.713955245045713546e-03,-5.751163611124976427e-02,-4.870086072366532071e-03,6.810439408728858647e-03,8.230387394530488607e-03,8.219222293097565302e-03,-7.900742232304460485e-04
1.344199999999975503e+01,5.449322768216416368e-02,8.494877427359373220e-03,8.009358858876909377e-05,8.655064604536910622e-03,-5.775514041486795591e-02,-4.944236937654520291e-03,6.906056723267794441e-03,8.169230932868674216e-03,8.158132416259582589e-03,-5.847654109611644070e-04
1.349199999999972732e+01,5.404368148224451135e-02,8.432995756702947251e-03,8.121329002020310779e-05,8.595422336743353819e-03,-5.800235226175054493e-02,-5.019912970072108217e-03,7.015601134549940415e-03,8.107458501607716847e-03,8.096435108261020724e-03,-3.667973314252552194e-04
1.354100000000070025e+01,5.361677542303919242e-02,8.370538262116306374e-03,8.133506844052578193e-05,8.533208398997358182e-03,-5.824832799728896227e-02,-5.093562146545930168e-03,7.118914647887711854e-03,8.045101490840258010e-03,8.034161305598419567e-03,-1.479182617559739404e-04
1.359100000000067254e+01,5.319633844889680441e-02,8.306074876812482091e-03,8.000204005287826130e-05,8.466078956918239237e-03,-5.850300610461611761e-02,-5.168256613832888577e-03,7.224667673807104451e-03,7.979249019934298026e-03,7.968395143257558239e-03,1.196649299173904035e-04
1.364100000000064483e+01,5.279363617322525154e-02,8.242500084784254097e-03,7.836035223401654635e-05,8.399220789252287434e-03,-5.876141893530761884e-02,-5.229449566933175482e-03,7.325735827723577932e-03,7.912426731632194246e-03,7.901670308028732256e-03,4.216372796341186918e-04
1.369100000000061712e+01,5.240833397044927788e-02,8.179345990156735441e-03,7.735821060465254641e-05,8.334062411366039910e-03,-5.902289141365413272e-02,-5.256582857436491694e-03,7.391494709800544918e-03,7.845012938662784818e-03,7.834378492725623672e-03,6.673591047350519757e-04
1.374100000000058941e+01,5.203575851115967155e-02,8.114414840873114543e-03,7.657458846240909340e-05,8.267564017797933082e-03,-5.928572055652581163e-02,-5.248137897514015306e-03,7.402014689836647170e-03,7.775451225226727089e-03,7.764978966980690470e-03,7.942947779562319543e-04
1.379100000000056170e+01,5.167049655598855012e-02,8.045419724121401564e-03,7.564499965746522764e-05,8.196709723436331613e-03,-5.954812745140136698e-02,-5.218043360509355341e-03,7.370975067631993852e-03,7.702046418012155858e-03,7.691787604101591076e-03,8.313407201112759130e-04
1.384100000000053399e+01,5.130974158805574892e-02,7.968888035961107716e-03,7.507474326347925338e-05,8.119037522488065789e-03,-5.980902961942669016e-02,-5.177578693545497462e-03,7.318634958164989268e-03,7.623653113576739360e-03,7.613671906045242112e-03,8.319716783035095318e-04
1.389100000000050628e+01,5.095288959275300067e-02,7.883028422356653381e-03,7.460493622804958709e-05,8.032238294812752907e-03,-6.006790855410382157e-02,-5.138137512966173097e-03,7.258494159755841252e-03,7.539696102243607055e-03,7.530033256077676637e-03,8.332123613370850945e-04
1.394100000000047856e+01,5.060156123942809864e-02,7.790583117537092268e-03,7.358209956447832659e-05,7.937747316666049491e-03,-6.032481542975198785e-02,-5.112883484111377212e-03,7.209579900666794432e-03,7.451490122529302526e-03,7.442139986167954115e-03,8.882655726484970423e-04
1.399100000000045085e+01,5.025989344263861319e-02,7.696063907864522657e-03,7.223079486617203272e-05,7.840525497596867455e-03,-6.058045960395741503e-02,-5.108213335617927016e-03,7.187721452648425900e-03,7.361896829037269975e-03,7.352823850850185965e-03,1.036977054678543285e-03
1.404099999999997728e+01,4.993262612895001118e-02,7.602665767262652488e-03,7.129686457048015253e-05,7.745259496403612658e-03,-6.083587027073589226e-02,-5.118795722512454148e-03,7.194752462880669996e-03,7.273691887157899758e-03,7.264858939806171159e-03,1.269781767808470440e-03
1.409099999999994957e+01,4.962242002949743269e-02,7.511977230667114293e-03,7.167512988883375917e-05,7.655327490444781974e-03,-6.109181005686137311e-02,-5.124937375969372370e-03,7.212643200092580878e-03,7.188674563408611363e-03,7.180059372138405081e-03,1.520841382353483066e-03
1.414099999999992185e+01,4.932756160196450496e-02,7.423852071916798787e-03,7.335561067649729017e-05,7.570563293269793638e-03,-6.134805692565969970e-02,-5.106062884102146281e-03,7.206536289729992967e-03,7.107217841766212164e-03,7.098800183878634269e-03,1.696322622403153429e-03
1.419099999999989414e+01,4.904285092251275957e-02,7.337885091912261376e-03,7.494468540001204783e-05,7.487774462712285146e-03,-6.160336006986466550e-02,-5.062251826706862072e-03,7.159373885189264895e-03,7.027833460323716468e-03,7.019595610239202053e-03,1.765141746797218268e-03
1.424099999999986643e+01,4.876360164793530627e-02,7.254508585169657311e-03,7.551859748020818964e-05,7.405545780130073745e-03,-6.185647266119986831e-02,-5.008976930101495008e-03,7.087008942145033540e-03,6.949150487144765791e-03,6.941068370306870128e-03,1.764125103587555268e-03
1.429099999999983872e+01,4.848768078010394500e-02,7.174092757728295876e-03,7.525000417544003609e-05,7.324592766079176219e-03,-6.210692150770480424e-02,-4.956295268983528478e-03,7.011339579465764547e-03,6.871971469685417451e-03,6.864014978632249769e-03,1.739587949531270356e-03
1.434099999999981101e+01,4.821437889205725663e-02,7.096890627739795704e-03,7.472472883993145308e-05,7.246340085419658746e-03,-6.235473627115384332e-02,-4.904551945344391359e-03,6.937633988879616555e-03,6.797024520101047768e-03,6.789188828855816267e-03,1.720875659831171437e-03
1.439099999999978330e+01,4.794330282244851221e-02,7.023680387261551847e-03,7.434853921314089420e-05,7.172377465687833527e-03,-6.259996386842092697e-02,-4.857442266373218631e-03,6.867467304788087493e-03,6.724807782249632437e-03,6.717148541844982987e-03,1.672932140873737393e-03
1.444099999999975559e+01,4.767455381006075604e-02,6.955243856292154213e-03,7.354898269195707188e-05,7.102341821676068194e-03,-6.284283598173945329e-02,-4.813322275978752091e-03,6.804316087878544209e-03,6.654960325685573691e-03,6.647426823615006607e-03,1.676694334822912942e-03
1.449099999999972788e+01,4.740791621196208117e-02,6.891535742453902026e-03,7.320202375609970256e-05,7.037939789966101214e-03,-6.308350209553825749e-02,-4.762909401138310135e-03,6.741189897986493186e-03,6.588671462724213918e-03,6.581308495010629832e-03,1.617691155435212538e-03
1.454000000000070081e+01,4.714603384519484158e-02,6.832755565769147929e-03,7.353824706566980233e-05,6.979832059900487398e-03,-6.331688465619866868e-02,-4.695079452614984994e-03,6.659607579568396427e-03,6.526093721724945604e-03,6.518886623857561742e-03,1.523778760491838061e-03
1.459000000000067310e+01,4.687370919018169629e-02,6.775088626676539945e-03,7.328666552712656199e-05,6.921661957730793069e-03,-6.355163862882928782e-02,-4.611171509146029870e-03,6.550867568688145334e-03,6.464273341855278875e-03,6.457236506761697588e-03,1.307381894218967357e-03
1.464000000000064539e+01,4.659294978321071312e-02,6.718122260727758810e-03,7.227587806618252983e-05,6.862674016860123571e-03,-6.378219720428646156e-02,-4.516038803996929793e-03,6.424668133205540914e-03,6.403511863671983509e-03,6.396652145309391323e-03,1.073570210748886044e-03
1.469000000000061767e+01,4.630304806121353367e-02,6.660392413357567147e-03,7.058148687655192699e-05,6.801555387110670703e-03,-6.400799914448618289e-02,-4.406945927722061285e-03,6.281922494405132833e-03,6.343188145776171120e-03,6.336504514725557063e-03,8.313044718719568137e-04
1.474000000000058996e+01,4.600462128737635437e-02,6.600870677670333045e-03,6.889640411148978080e-05,6.738663485893312335e-03,-6.422834644087216383e-02,-4.282162666944408502e-03,6.116919633548126463e-03,6.282498938963171180e-03,6.275980539200366227e-03,6.093717636085116450e-04
1.479000000000056225e+01,4.569865122662599560e-02,6.539097181131818537e-03,6.743958352033712765e-05,6.673976348172492440e-03,-6.444245457421926560e-02,-4.146587794811107744e-03,5.931721349427612755e-03,6.220757089818676304e-03,6.214388508132159990e-03,4.031215544635766601e-04
1.484000000000053454e+01,4.538621178911424886e-02,6.475230898307174528e-03,6.629969902185631854e-05,6.607830296350886840e-03,-6.464978396395970606e-02,-4.011381681887640598e-03,5.737781982464396253e-03,6.157568763634985523e-03,6.151342444692259326e-03,2.259287198521192338e-04
1.489000000000050683e+01,4.506851775763788537e-02,6.410014589905517132e-03,6.525165759140959113e-05,6.540517905088335908e-03,-6.485035304805397693e-02,-3.891040559167383093e-03,5.554770130360384486e-03,6.092921611007014356e-03,6.086840877973231922e-03,6.620149185028731734e-05
1.494000000000047912e+01,4.474746529132731659e-02,6.343987217236169741e-03,6.401843253527868076e-05,6.472024082306727238e-03,-6.504490507601223825e-02,-3.794346994323454392e-03,5.401129301809799547e-03,6.027125727064208682e-03,6.021194466656947138e-03,-4.801938668301828299e-05
1.499000000000045141e+01,4.442556351091356964e-02,6.277123329634141068e-03,6.238761173140955731e-05,6.401898553096960209e-03,-6.523462242572830583e-02,-3.721513980483313975e-03,5.282268555458895579e-03,5.960374801763020612e-03,5.954592332005491546e-03,-1.043677522738707181e-04
1.503999999999997783e+01,4.410519129937740673e-02,6.209990671791390179e-03,6.026025337808099729e-05,6.330511178547552215e-03,-6.542069812475070911e-02,-3.671378821665608264e-03,5.195783888320824710e-03,5.893129343967721048e-03,5.887474468575774715e-03,-1.245810148902885654e-04
1.508999999999995012e+01,4.378860329236140825e-02,6.143553658737923966e-03,5.782535648397246428e-05,6.259204371705869192e-03,-6.560426706583388778e-02,-3.643357709572712932e-03,5.141248220141271703e-03,5.826424850034405897e-03,5.820878872866415248e-03,-9.799056659531941104e-05
1.513999999999992241e+01,4.347833028549023815e-02,6.077832501876889032e-03,5.572934521285475651e-05,6.189291192302598735e-03,-6.578643495131242247e-02,-3.630348150773579207e-03,5.115508628456744492e-03,5.761184670121415746e-03,5.755746122447872107e-03,-9.042820325855501569e-06
1.518999999999989470e+01,4.317632517025422889e-02,6.012217526367452484e-03,5.480895713656016178e-05,6.121835440640572591e-03,-6.596795235885100084e-02,-3.614584219479915258e-03,5.100196826715282586e-03,5.697879462591799379e-03,5.692555633174421932e-03,9.342317016414081079e-05
1.523999999999986699e+01,4.288230612477147985e-02,5.946457945625784752e-03,5.486162975235696040e-05,6.056181205130498416e-03,-6.614868156982489644e-02,-3.583835099993703047e-03,5.067924473518281570e-03,5.635688969427342897e-03,5.630490157732148671e-03,1.628123728456416482e-04
1.528999999999983928e+01,4.259429450052513305e-02,5.881010544439257449e-03,5.435916899655986862e-05,5.989728882432376889e-03,-6.632787332482448228e-02,-3.549545288834301399e-03,5.017198839363164534e-03,5.573031414955523059e-03,5.567957006056994430e-03,2.133050347956585470e-04
1.533999999999981156e+01,4.231171649227338794e-02,5.816594459948162474e-03,5.303443833811105526e-05,5.922663336624384503e-03,-6.650535058926609899e-02,-3.530034378466953126e-03,4.976937969994149093e-03,5.509898622762261951e-03,5.504939410390909116e-03,2.567779981767570954e-04
1.538999999999978385e+01,4.203634957526418414e-02,5.753468809753664592e-03,5.169524341394955187e-05,5.856859296581563845e-03,-6.668185230818934883e-02,-3.523014504544795360e-03,4.961670647033743914e-03,5.447826916984791282e-03,5.442975423654685188e-03,3.605388442890922890e-04
1.543999999999975614e+01,4.176958495305554964e-02,5.691328054378986395e-03,5.059117031664739968e-05,5.792510395012281411e-03,-6.685800303341649098e-02,-3.514076751758026581e-03,4.953635152255505582e-03,5.387513908288617953e-03,5.382767472175963366e-03,4.804633073827208772e-04
1.548999999999972843e+01,4.151113382475089125e-02,5.629692918015982185e-03,4.970496756585562621e-05,5.729102853147693790e-03,-6.703370687100429492e-02,-3.495295395646040928e-03,4.934949087630006656e-03,5.328439324618173406e-03,5.323798676888166423e-03,5.643458171453185918e-04
1.553900000000070136e+01,4.126524496786152657e-02,5.569263215405047610e-03,4.891207634168457638e-05,5.667087368088416857e-03,-6.720497634539435161e-02,-3.463908990506114113e-03,4.900203920803957065e-03,5.271044725949086338e-03,5.266510751055502801e-03,6.450895199411421730e-04
1.558900000000067365e+01,4.102110327032649356e-02,5.507174173678324423e-03,4.813564243810864422e-05,5.603445458554541861e-03,-6.737817179491956132e-02,-3.421315637785702149e-03,4.846642560546920477e-03,5.212189477025033942e-03,5.207760585416436327e-03,7.130734933797317583e-04
1.563900000000064594e+01,4.078252306172282932e-02,5.444309634055648738e-03,4.738501417389891961e-05,5.539079662403446902e-03,-6.754923757680875163e-02,-3.376533955161337749e-03,4.782766821998012986e-03,5.152473797923516619e-03,5.148140919669938996e-03,7.469058367771590299e-04
1.568900000000061823e+01,4.054821443453425489e-02,5.380617951797758529e-03,4.687806263023770742e-05,5.474374077058233659e-03,-6.771806427456672495e-02,-3.334998474128952721e-03,4.722375608755280570e-03,5.092391749845750527e-03,5.088146742694811021e-03,7.545760798971316288e-04
1.573900000000059052e+01,4.031672518202025768e-02,5.316457419964602284e-03,4.689833353064841627e-05,5.410254087025899265e-03,-6.788481419827308017e-02,-3.290574958054340391e-03,4.664142836501549046e-03,5.032895259987939934e-03,5.028734478953339644e-03,7.246111664124834078e-04
1.578900000000056281e+01,4.008554175569593869e-02,5.252385218768579681e-03,4.700998468355300846e-05,5.346405188135686104e-03,-6.804934294617570600e-02,-3.237066868819322724e-03,4.595809481988792806e-03,4.974128654657541254e-03,4.970048113468365260e-03,6.371660617512410474e-04
1.583900000000053510e+01,3.985191864732084976e-02,5.189063649151485005e-03,4.670199688479159249e-05,5.282467642921067838e-03,-6.821119628961658243e-02,-3.173462156242461835e-03,4.513759526294023987e-03,4.915999681338264343e-03,4.911991816396637893e-03,5.036407650276246602e-04
1.588900000000050738e+01,3.961401494820166597e-02,5.127035018010916816e-03,4.622274554277372210e-05,5.219480509096464070e-03,-6.836986939742861757e-02,-3.092682236173809052e-03,4.415367031824573262e-03,4.858929961584304048e-03,4.854986300213387507e-03,3.385057858545747317e-04
1.593900000000047967e+01,3.936964132780278181e-02,5.066066744659507813e-03,4.611063063304483931e-05,5.158288005925597275e-03,-6.852450350923722233e-02,-2.979034813390110236e-03,4.282221864083153237e-03,4.803134393014965760e-03,4.799254033655688673e-03,1.115915735265357345e-04
1.598900000000045196e+01,3.911439245523115615e-02,5.005425996879108753e-03,4.608600505807189368e-05,5.097598006995252527e-03,-6.867345524990664529e-02,-2.830161979635162361e-03,4.094046292649492803e-03,4.747572922991877623e-03,4.743764774089787202e-03,-2.216530861191717578e-04
1.603900000000004766e+01,3.884363738193997301e-02,4.944495971209690935e-03,4.465717889097416691e-05,5.033810328991639160e-03,-6.881496334888725919e-02,-2.682309215421615784e-03,3.871947004263357178e-03,4.690195114718935174e-03,4.686469778468003132e-03,-6.095403795358015448e-04
1.608900000000010877e+01,3.855910304306749137e-02,4.882995190388464760e-03,4.120601832935909259e-05,4.965407227047182945e-03,-6.894907880965850389e-02,-2.590833108874366405e-03,3.692647873974980784e-03,4.630196100764058173e-03,4.626559118392650424e-03,-8.650424963957501368e-04
1.613900000000016988e+01,3.827168826040808908e-02,4.820949904888429532e-03,3.792898257192592234e-05,4.896807870032281011e-03,-6.907862046510238052e-02,-2.572045474324068104e-03,3.618546302552155900e-03,4.569556471781312593e-03,4.566007242333910282e-03,-8.511060233446784236e-04
1.618900000000023098e+01,3.799368647614660699e-02,4.758334546055624677e-03,3.679812061830178019e-05,4.831930787292227844e-03,-6.920722273881874109e-02,-2.593579095032821826e-03,3.631084804830931202e-03,4.510476669746829419e-03,4.507014846182568618e-03,-6.428881121250452392e-04
1.623900000000029209e+01,3.773072926684185868e-02,4.695190503401378002e-03,3.763533629895149716e-05,4.770461175999281267e-03,-6.933690169357054067e-02,-2.612046466447109482e-03,3.668639870785007917e-03,4.453301515601008724e-03,4.449924544647242304e-03,-3.989533831810433868e-04
1.628900000000035320e+01,3.748115413694111386e-02,4.631963660940313122e-03,3.968935139928625504e-05,4.711342363738885673e-03,-6.946750401689305576e-02,-2.597046856284303002e-03,3.675623920567280215e-03,4.397430051666502589e-03,4.394135844395942458e-03,-2.454219838058685379e-04
1.633900000000041430e+01,3.723843090799648647e-02,4.569047706598817343e-03,4.184057181104087190e-05,4.652728850220898965e-03,-6.959735635970742962e-02,-2.545351274437999186e-03,3.625870505604927938e-03,4.341846414895557046e-03,4.338635751150585716e-03,-2.446740285035255038e-04
1.638900000000047541e+01,3.699565191939287873e-02,4.506842421737928053e-03,4.303439187294988324e-05,4.592911205483827738e-03,-6.972462392342948512e-02,-2.477042071730465797e-03,3.535751325376158046e-03,4.285858002441948582e-03,4.282731424666039004e-03,-3.514327333348321418e-04
1.643900000000053652e+01,3.674957694343507913e-02,4.445967344666798896e-03,4.328621510899869338e-05,4.532539774884796445e-03,-6.984847602701615976e-02,-2.410831768037520299e-03,3.438376913271897709e-03,4.229841645677502593e-03,4.226799463633833416e-03,-4.820611257246436320e-04
1.648900000000059762e+01,3.650035807572050289e-02,4.386936665287259444e-03,4.306409131853868835e-05,4.473064847924337201e-03,-6.996901761541818310e-02,-2.351966964963316323e-03,3.350302705306776839e-03,4.174594999627611810e-03,4.171636879138429857e-03,-5.912981951949910055e-04
1.653900000000004766e+01,3.624927371873402221e-02,4.329891811995145376e-03,4.253513721737366539e-05,4.414962086429892463e-03,-7.008661596366505542e-02,-2.300620571934994339e-03,3.272532452188099336e-03,4.120351990447669588e-03,4.117476559922264058e-03,-6.715219902000302710e-04
1.658900000000010877e+01,3.599777565687116432e-02,4.274584777896374595e-03,4.185859381203238733e-05,4.358301965520438963e-03,-7.020164699226194571e-02,-2.258864627885951749e-03,3.206408731412977928e-03,4.066856534759960909e-03,4.064060928457033026e-03,-7.206599248136575254e-04
1.663900000000016988e+01,3.574728774789630303e-02,4.220631555623085597e-03,4.128662651211106806e-05,4.303204808647307679e-03,-7.031459022365638134e-02,-2.229112408988538456e-03,3.155711132940635343e-03,4.014029649497657601e-03,4.011310598055759999e-03,-7.428498002571959748e-04
1.668900000000023098e+01,3.549886096466035174e-02,4.167990870422025144e-03,4.076754808859333441e-05,4.249525966599211786e-03,-7.042604584410594448e-02,-2.213085150472653053e-03,3.123274852907654761e-03,3.962199373159994674e-03,3.959550499081957234e-03,-7.453471898690264708e-04
1.673900000000029209e+01,3.525338317059691778e-02,4.117116832804076226e-03,4.010702357348406720e-05,4.197330879951044307e-03,-7.053670010162971238e-02,-2.211461228697825937e-03,3.110986691761097236e-03,3.911951299422044767e-03,3.909363859276076408e-03,-7.270206426337724650e-04
1.678900000000035320e+01,3.501202464477727594e-02,4.068608690048497109e-03,3.930513608138801722e-05,4.147218962211272723e-03,-7.064727316306473881e-02,-2.222046314141527985e-03,3.118481613333055555e-03,3.863917437247719501e-03,3.861382475354990622e-03,-6.791005061927929496e-04
1.683900000000041430e+01,3.477609906704443032e-02,4.022805420435165806e-03,3.871073540304043905e-05,4.100226891241246820e-03,-7.075837547877195099e-02,-2.237144355953832320e-03,3.139100726147246202e-03,3.818562838137544782e-03,3.816075107750992092e-03,-6.068941716875797011e-04
1.688900000000047541e+01,3.454607662405398405e-02,3.979514400534392080e-03,3.861861229769443477e-05,4.056751625129781207e-03,-7.087023269656977931e-02,-2.246743359843347224e-03,3.158547527749552657e-03,3.775803113326320435e-03,3.773363236859340365e-03,-5.378251234795948434e-04
1.693900000000053652e+01,3.432094688174126829e-02,3.938126480794527581e-03,3.879391820031499510e-05,4.015714317195157382e-03,-7.098256986456208395e-02,-2.247343151153298382e-03,3.165452189667549050e-03,3.734937210900582394e-03,3.732550084396332648e-03,-4.973042812388724218e-04
1.698900000000059762e+01,3.409917808159382974e-02,3.898144342529846589e-03,3.876768861129430512e-05,3.975679719752434928e-03,-7.109493702211988619e-02,-2.243138469990827496e-03,3.161732430179755096e-03,3.695412441828230168e-03,3.693080322615842088e-03,-4.806918084142526907e-04
1.703900000000004766e+01,3.388010398337788776e-02,3.859563272279343052e-03,3.847568430373486572e-05,3.936514640886812702e-03,-7.120709394561819394e-02,-2.236336527514135898e-03,3.154395465152346270e-03,3.657485238310958457e-03,3.655206072030414005e-03,-4.655011705169952185e-04
1.708900000000010877e+01,3.366392229925533469e-02,3.822434922020719744e-03,3.802378655128160382e-05,3.898482495123283074e-03,-7.131891077199403739e-02,-2.223585716840173303e-03,3.141532712109605056e-03,3.621466322736197844e-03,3.619235599926966772e-03,-4.406466048419088667e-04
1.713900000000016988e+01,3.345091326585419161e-02,3.786482706668497025e-03,3.742167127045261429e-05,3.861326049209402173e-03,-7.143009005783618193e-02,-2.206466533276131396e-03,3.118538560940011580e-03,3.586860670605933939e-03,3.584675289541140036e-03,-4.122105167729764471e-04
1.718900000000023098e+01,3.324199616447452710e-02,3.751425848486624349e-03,3.608265052645500114e-05,3.823591149539534283e-03,-7.154041338450012333e-02,-2.202390711711439165e-03,3.097657006623381285e-03,3.552723827496421030e-03,3.550583449224510406e-03,-3.394996753729685388e-04
1.723900000000029209e+01,3.304116525052902542e-02,3.717304981675635580e-03,3.380536702975257064e-05,3.784915715735140667e-03,-7.165053292008582986e-02,-2.233423953354509058e-03,3.113581172008553916e-03,3.518721309893759787e-03,3.516625551639911487e-03,-1.452764597641987817e-04
1.728900000000035320e+01,3.285591631975081500e-02,3.684367988976203906e-03,3.201563474999130838e-05,3.748399258476186550e-03,-7.176220411775369179e-02,-2.293037498468071013e-03,3.183606757362127289e-03,3.486023352891222307e-03,3.483965836657116743e-03,2.027915751491138449e-04
1.733900000000041430e+01,3.269136396392495481e-02,3.652843709501149040e-03,3.180983071861459078e-05,3.716463370938378249e-03,-7.187685599267723546e-02,-2.350299307047235432e-03,3.273315071134989557e-03,3.455687706795406312e-03,3.453657287671529127e-03,5.918121190780717758e-04
1.738900000000047541e+01,3.254586656492141489e-02,3.622901731035767930e-03,3.243981704207945892e-05,3.687781365119926699e-03,-7.199437095802974085e-02,-2.386448489845453044e-03,3.340366886223231947e-03,3.427380685518287371e-03,3.425365240375834782e-03,8.934752650835370638e-04
1.743900000000053652e+01,3.241402910026264933e-02,3.594556535519313409e-03,3.272956534380671944e-05,3.660015666206926834e-03,-7.211369338252215933e-02,-2.405996656624055999e-03,3.376851322006510156e-03,3.400365750763561807e-03,3.398353983367901222e-03,1.086863527043538781e-03
1.748900000000059762e+01,3.229155258419772606e-02,3.567467309959351969e-03,3.261730772523617163e-05,3.632701925409824190e-03,-7.223399321535350914e-02,-2.418163423643046508e-03,3.398091981910344485e-03,3.374437920263316602e-03,3.372421800568830424e-03,1.220242868669955049e-03
1.753900000000004766e+01,3.217607057842081925e-02,3.541106987394831290e-03,3.290725144474218600e-05,3.606921490284315662e-03,-7.235490138653433156e-02,-2.421699174723162401e-03,3.410614288161738141e-03,3.349750601282095591e-03,3.347727593495167069e-03,1.311841048287023690e-03
1.758900000000010877e+01,3.206484813450945215e-02,3.515171839802157597e-03,3.379246268086347530e-05,3.582756765163884385e-03,-7.247598634527063766e-02,-2.412413698783915685e-03,3.406722326806371076e-03,3.326115040963469743e-03,3.324087274424831692e-03,1.335754297904595935e-03
1.763900000000016988e+01,3.195414898750838922e-02,3.489698530574590184e-03,3.459396465210716872e-05,3.558886459878804562e-03,-7.259660703020998085e-02,-2.395425734619664217e-03,3.385895971906320058e-03,3.303008073628225984e-03,3.300980218206324771e-03,1.287753557436252527e-03
1.768900000000023098e+01,3.184128486046366308e-02,3.464900334556800590e-03,3.484920048506787610e-05,3.534598735526936139e-03,-7.271637831694111043e-02,-2.380300703596493692e-03,3.361558285479388560e-03,3.280243864772210399e-03,3.278221159589812285e-03,1.209156563535784086e-03
1.773900000000029209e+01,3.172574651822713393e-02,3.441006336827780870e-03,3.482552181332533684e-05,3.510657380454431341e-03,-7.283539335212108057e-02,-2.369225817983479972e-03,3.343929709370271983e-03,3.258080738264027172e-03,3.256068269507982321e-03,1.136071493829317281e-03
1.778900000000035320e+01,3.160779752586450470e-02,3.418076653061495000e-03,3.502155629323331607e-05,3.488119765647961727e-03,-7.295385464302039935e-02,-2.354674955100008807e-03,3.328535177624832898e-03,3.236822659839751724e-03,3.234823489457186538e-03,1.062398196025980375e-03
1.783900000000041430e+01,3.148649321641878301e-02,3.396082722694381689e-03,3.560621434067462156e-05,3.467295151375730973e-03,-7.307158839077554369e-02,-2.326095108139902227e-03,3.300278004233203003e-03,3.216614777811316675e-03,3.214628700959734891e-03,9.520644431492638910e-04
1.788900000000047541e+01,3.135918261823168740e-02,3.375173698308607528e-03,3.618025609741355551e-05,3.447534210503434490e-03,-7.318789314618268094e-02,-2.280729194518704098e-03,3.247356820656661838e-03,3.197260447857193984e-03,3.195284508688737025e-03,7.805678186243412975e-04
1.793900000000053652e+01,3.122309249206343257e-02,3.355701588492816106e-03,3.617382470925904867e-05,3.428049237911334150e-03,-7.330192960590875551e-02,-2.227358037869051673e-03,3.174919910253883124e-03,3.178404773300889160e-03,3.176434723092482707e-03,5.688763548894789756e-04
1.798900000000059762e+01,3.107736740890101532e-02,3.337906589940974403e-03,3.564022306884179062e-05,3.409187036078658011e-03,-7.341329750780234420e-02,-2.176076758481703104e-03,3.099657167993727890e-03,3.160049584364741336e-03,3.158079422760677428e-03,3.640268751946251465e-04
1.803900000000004766e+01,3.092299123179740108e-02,3.321724622967889805e-03,3.508508414542223843e-05,3.391894791258734214e-03,-7.352210134572523259e-02,-2.129368633891521711e-03,3.030944523746259729e-03,3.142476076992360354e-03,3.140501724490976729e-03,1.873348328352896842e-04
1.808900000000010877e+01,3.076109885755652640e-02,3.306965222711260709e-03,3.480167111713662321e-05,3.376568564945533861e-03,-7.362856977741993880e-02,-2.084156900649898180e-03,2.967288136562092581e-03,3.125814613132654653e-03,3.123835488209097434e-03,2.767466037644515707e-05
1.813900000000016988e+01,3.059186327756049928e-02,3.293441206939029964e-03,3.485007282785653165e-05,3.363141352594742946e-03,-7.373277762245256106e-02,-2.035740816890018162e-03,2.902313275855083682e-03,3.110058026466619441e-03,3.108080544271850289e-03,-1.391092818686708184e-04
1.818900000000023098e+01,3.041437047079162057e-02,3.280790547001801935e-03,3.491555354347790070e-05,3.350621654088757791e-03,-7.383456466329718637e-02,-1.983037883832380541e-03,2.830528024027465905e-03,3.094879141319489130e-03,3.092916563651161577e-03,-3.285242222900188174e-04
1.823900000000029209e+01,3.022774942231904252e-02,3.268324031216369302e-03,3.450373895488116345e-05,3.337331509126131683e-03,-7.393371655748892657e-02,-1.932539638211797257e-03,2.755363133161274798e-03,3.079522062534449309e-03,3.077589428169652443e-03,-5.232395479812287486e-04
1.828900000000035320e+01,3.003291769246006770e-02,3.255126891063094084e-03,3.338663017421091819e-05,3.321900151411515730e-03,-7.403034353939963452e-02,-1.897374742070202878e-03,2.691460610521157187e-03,3.063270970349218393e-03,3.061378348889873605e-03,-6.743314339632026314e-04
1.833900000000041430e+01,2.983378994173579296e-02,3.240696770854257971e-03,3.173639535388504896e-05,3.304169561562028245e-03,-7.412521227650326061e-02,-1.890664494907844106e-03,2.659779842522544055e-03,3.046117580916573621e-03,3.044266831076061167e-03,-7.166911663351384658e-04
1.838900000000047541e+01,2.963710738459209362e-02,3.225678018953291246e-03,3.017345679751573455e-05,3.286024932548322654e-03,-7.421974550124876835e-02,-1.913525015650889343e-03,2.673033728270830800e-03,3.028845020976882619e-03,3.027033563202996980e-03,-6.085452274659854414e-04
1.843900000000053652e+01,2.944994186924394450e-02,3.210898901690836370e-03,2.942685938095215216e-05,3.269752620452740736e-03,-7.431542175203142975e-02,-1.950208011052115969e-03,2.720156869200057465e-03,3.012250408930953506e-03,3.010473690969569377e-03,-3.801766499996777531e-04
1.848900000000059762e+01,2.927611262761209768e-02,3.196459511160393546e-03,2.965557365504194605e-05,3.255770658470477641e-03,-7.441293215258415472e-02,-1.977878944909411754e-03,2.770767864947543645e-03,2.996483719208022870e-03,2.994737884008690388e-03,-1.226057475707695256e-04
1.853900000000004766e+01,2.911455354077447169e-02,3.182236908892553846e-03,3.047058125757774952e-05,3.243178071407709379e-03,-7.451182609982853755e-02,-1.979906530979814398e-03,2.793944246338759315e-03,2.981230873184919847e-03,2.979511010411410674e-03,7.022496159828988348e-05
1.858900000000010877e+01,2.896067049261808954e-02,3.167815476042768613e-03,3.113911576911501910e-05,3.230093707580998855e-03,-7.461082142637764925e-02,-1.955877370620581063e-03,2.776459019399089758e-03,2.965830662941566255e-03,2.964134348007922606e-03,1.579714676072276199e-04
1.863900000000016988e+01,2.880986933550333182e-02,3.152395517420731805e-03,3.117619378260419482e-05,3.214747904985940357e-03,-7.470861529490879782e-02,-1.918542762748707371e-03,2.729747538169058612e-03,2.949615176193957043e-03,2.947943870968441644e-03,1.745420315194392907e-04
1.868900000000023098e+01,2.866020745911040252e-02,3.135520327437992666e-03,3.078758941387285415e-05,3.197095506265738157e-03,-7.480454243304635042e-02,-1.878942586677125482e-03,2.674254856580686197e-03,2.932378126842821644e-03,2.930736971170704811e-03,1.782832262627846590e-04
1.873900000000029209e+01,2.851180303386753254e-02,3.117373328938735731e-03,3.054610959306415177e-05,3.178465548124864183e-03,-7.489848956238032152e-02,-1.837245970983644771e-03,2.617997914329231630e-03,2.914460229582589278e-03,2.912851482685004535e-03,1.871763442808563446e-04
1.878900000000035320e+01,2.836445993992105924e-02,3.098354048846522959e-03,3.055252098797694337e-05,3.159459090822477022e-03,-7.499035186092961602e-02,-1.791102300268163994e-03,2.555880889741387729e-03,2.896112885935080237e-03,2.894533181969303256e-03,1.793474029357396539e-04
1.883900000000041430e+01,2.821710613836996354e-02,3.078880659508211048e-03,3.030843286292649754e-05,3.139497525234063915e-03,-7.507990697594313367e-02,-1.747355680474878617e-03,2.489837824925391838e-03,2.877145191512641906e-03,2.875587654035490458e-03,1.512570874438402737e-04
1.888900000000047541e+01,2.806950955776048653e-02,3.059301323622284300e-03,2.960583042762403023e-05,3.118512984477532415e-03,-7.516727475996698438e-02,-1.717072514473405326e-03,2.435813181607175693e-03,2.857546193709053876e-03,2.856005615375319280e-03,1.359610773930417177e-04
1.893900000000053652e+01,2.792298879579099141e-02,3.039875230324447057e-03,2.895857769338571540e-05,3.097792385711218427e-03,-7.525312838569075957e-02,-1.701334134900508608e-03,2.404943652449057119e-03,2.837910161782806247e-03,2.836384195680890282e-03,1.532891457979000953e-04
1.898900000000059762e+01,2.777862759698006626e-02,3.020726494014337304e-03,2.884420842533895238e-05,3.078414910865015161e-03,-7.533819509243588897e-02,-1.690256273368657362e-03,2.388893864432034640e-03,2.818871502784784863e-03,2.817360297308509499e-03,1.758935826349164325e-04
1.903900000000004766e+01,2.763564298866691069e-02,3.001845106222977410e-03,2.903265979960197726e-05,3.059910425822181222e-03,-7.542270790610339226e-02,-1.675325474914841472e-03,2.371664259674454139e-03,2.800488279783186051e-03,2.798992424525615762e-03,1.660066565711812762e-04
1.908900000000010877e+01,2.749214241469593450e-02,2.983174642466644884e-03,2.899161857628065929e-05,3.041157879619206094e-03,-7.550647417984923671e-02,-1.656697416170445488e-03,2.347080007701090720e-03,2.782411918075493491e-03,2.780932789613600048e-03,1.199890921688451397e-04
1.913900000000016988e+01,2.734693806549812548e-02,2.964674835646975704e-03,2.848084348655934467e-05,3.021636522620094190e-03,-7.558930905065786021e-02,-1.640243770142595743e-03,2.320803383226634209e-03,2.764324234941663641e-03,2.762864314394590948e-03,6.557497305501616648e-05
1.918900000000023098e+01,2.720047951436755512e-02,2.946177243162347373e-03,2.763260682657748114e-05,3.001442456815502525e-03,-7.567132123916509023e-02,-1.632213870486291319e-03,2.302250765769202432e-03,2.746100439104688391e-03,2.744662452475581452e-03,3.596625146857662826e-05
1.923900000000029209e+01,2.705472862499954181e-02,2.927309446094692336e-03,2.655374011304301033e-05,2.980416926320778384e-03,-7.575293193268950454e-02,-1.638893392097657718e-03,2.299770232988598492e-03,2.727621777571118556e-03,2.726208522155541391e-03,5.848041190000093298e-05
1.928900000000035320e+01,2.691307575246779105e-02,2.907730893158134121e-03,2.529966305919461952e-05,2.958330219276523489e-03,-7.583487660229448757e-02,-1.665224208225087868e-03,2.322702258883285308e-03,2.708794352000965314e-03,2.707406101773556038e-03,1.623954230745742273e-04
1.933900000000041430e+01,2.677995115129345668e-02,2.887420743348037989e-03,2.439581324347419968e-05,2.936212369834986530e-03,-7.591813781270584371e-02,-1.705359238262230299e-03,2.372834024214169179e-03,2.689936423355871169e-03,2.688570640267954042e-03,3.532342982047994629e-04
1.938900000000047541e+01,2.665846666654402702e-02,2.866659820485265801e-03,2.457022710221569534e-05,2.915800274689697279e-03,-7.600340577461905944e-02,-1.739511038676516859e-03,2.430739673475047335e-03,2.671561288862946831e-03,2.670213477958126476e-03,5.715872324815785043e-04
1.943900000000053652e+01,2.654742491803988025e-02,2.845762904937038009e-03,2.582660943528118763e-05,2.897416123807600337e-03,-7.609038132655299158e-02,-1.748221650859167016e-03,2.464000344268164368e-03,2.653736674169434977e-03,2.652402382524977290e-03,7.167532166904547371e-04
1.948900000000059762e+01,2.644132418497535317e-02,2.824890957448550170e-03,2.731283900631845970e-05,2.879516635461187076e-03,-7.617779240909605676e-02,-1.728497219685292807e-03,2.454662326835456952e-03,2.635974367358251153e-03,2.634650033516934553e-03,7.289357536261390326e-04
1.953900000000004766e+01,2.633371796085381619e-02,2.804074740149554209e-03,2.824966972167367038e-05,2.860574079592901556e-03,-7.626421727007937079e-02,-1.692437423222045061e-03,2.411789901047661517e-03,2.617795568548991324e-03,2.616478578814069363e-03,6.268139104503465606e-04
1.958900000000010877e+01,2.622027231168957626e-02,2.783423024125576684e-03,2.864991933021553044e-05,2.840722862786007955e-03,-7.634883914124057647e-02,-1.651943019516301453e-03,2.356190000216977672e-03,2.599359027949133330e-03,2.598047018761476343e-03,4.642005874808632806e-04
1.963900000000016988e+01,2.609885410250306279e-02,2.763223733833400277e-03,2.895638087861025903e-05,2.821136495590620755e-03,-7.643143629221649249e-02,-1.609187885061290086e-03,2.298060482071437663e-03,2.581310525138574407e-03,2.580001316860845023e-03,2.700776975954398786e-04
1.968900000000023098e+01,2.596793066669314878e-02,2.743741017036394059e-03,2.930529839808526481e-05,2.802351613832564439e-03,-7.651189568646965533e-02,-1.561422234617505789e-03,2.235025223276416312e-03,2.564018612725298390e-03,2.562711214622165161e-03,4.488754237759168383e-05
1.973900000000029209e+01,2.582586795240292277e-02,2.725028883465168642e-03,2.962143759990099357e-05,2.784271758664970745e-03,-7.658996679820062603e-02,-1.506446544288599695e-03,2.163124442402544929e-03,2.547469279827216208e-03,2.546165624788164321e-03,-2.125044755050912451e-04
1.978900000000035320e+01,2.567109888012892790e-02,2.707016174950004593e-03,2.979076618086788690e-05,2.766597707311740408e-03,-7.666528912541514806e-02,-1.444145886722492502e-03,2.080129924380412065e-03,2.531527642987729029e-03,2.530231974619754666e-03,-4.979578671284569727e-04
1.983900000000041430e+01,2.550260504327536010e-02,2.689673543238629925e-03,2.943553976893655322e-05,2.748544622776503011e-03,-7.673749641975136093e-02,-1.380493784000602934e-03,1.989079557094531030e-03,2.515878005897352089e-03,2.514594883397488611e-03,-7.905620717200477314e-04
1.988900000000047541e+01,2.532123015566914784e-02,2.672949228511869134e-03,2.823530234443521710e-05,2.729419833200739595e-03,-7.680652110895147544e-02,-1.327936686633155762e-03,1.903982566251191796e-03,2.500146615843001560e-03,2.498879562607513819e-03,-1.038152875925632893e-03
1.993900000000053652e+01,2.513081312730849892e-02,2.656541884531238296e-03,2.641195411906698912e-05,2.709365792769372321e-03,-7.687291794328321437e-02,-1.299148190788212889e-03,1.844136665742884124e-03,2.484093830165901018e-03,2.482844132113949231e-03,-1.180432998055836900e-03
1.998900000000059762e+01,2.493768968247720222e-02,2.639990492034166927e-03,2.439716949213903351e-05,2.688784831018445082e-03,-7.693787535282270440e-02,-1.299148190788212889e-03,1.825099168224410262e-03,2.467573112116770977e-03,2.466340406358511535e-03,-1.180531608780859129e-03


==> figs/data/bgktgv-M1p25-Re400-p3-n64-post.csv <==
t,ke,sol,dil,dis,h,dhdt,cfflogf,flogfgrcptau,cfflogfg,pdiv
5.000000000000003053e-02,1.249299583290534033e-01,1.874826052696547006e-03,2.295741168611567678e-06,1.879417535033770089e-03,0.000000000000000000e+00,-1.433812780815556329e-03,1.861224997919978287e-03,1.849189554132225997e-03,1.849035312244049368e-03,5.304801765656958238e-04
1.000000000000000749e-01,1.248757007836968635e-01,1.876734343630348262e-03,8.918230210947901562e-06,1.894570804052243991e-03,-7.169063904077788152e-05,-1.646642178645406655e-03,2.174234381529133089e-03,1.857061120441116844e-03,1.856849577381973655e-03,1.041002696971942039e-03
1.500000000000001055e-01,1.248451334177101552e-01,1.880916766545517654e-03,1.886937826859679619e-05,1.918655523082711273e-03,-1.540227479730482685e-04,-1.840706954299163242e-03,2.460569907102363833e-03,1.869983518721667157e-03,1.869717490995718382e-03,1.500203181088170584e-03
2.000000000000001499e-01,1.248349983600655771e-01,1.887404699766002817e-03,3.082041394394119675e-05,1.949045527653885156e-03,-2.460580956880065173e-04,-2.015850588210631698e-03,2.720699829588164691e-03,1.887474926622692735e-03,1.887154634007434922e-03,1.892091191391377615e-03
2.500000000000001665e-01,1.248415898006404873e-01,1.896210040435138697e-03,4.333976055153776366e-05,1.982889561538214197e-03,-3.468506250985381456e-04,-2.172601281325013331e-03,2.954005723438247674e-03,1.908127065721597132e-03,1.907751572514910761e-03,2.210967067618958923e-03
3.000000000000002109e-01,1.248612674690474794e-01,1.907299344963164908e-03,5.512774085310815909e-05,2.017554826669381348e-03,-4.554806891647888989e-04,-2.314198684660870916e-03,3.163010458523717646e-03,1.930608623012601902e-03,1.930176145079619786e-03,2.461402709727161710e-03
3.500000000000002554e-01,1.248909385893106211e-01,1.920571441642066491e-03,6.522820956302142917e-05,2.051027860768109539e-03,-5.711906233978325531e-04,-2.446417693908740140e-03,3.354250754172640597e-03,1.953871818141255951e-03,1.953377944281716252e-03,2.657228505117547809e-03
4.000000000000002998e-01,1.249284272001960350e-01,1.935845604209306126e-03,7.317635716339971838e-05,2.082198318536105427e-03,-6.935115080932696685e-04,-2.576449602766925969e-03,3.537188503448515653e-03,1.977292382203573329e-03,1.976729112599377291e-03,2.818638785438662940e-03
4.500000000000003442e-01,1.249726534227287161e-01,1.952865082673810966e-03,7.904966299419237809e-05,2.110964408662195559e-03,-8.223339882316160754e-04,-2.711333265783562926e-03,3.722244547397146695e-03,2.000714746450898279e-03,2.000070400491560114e-03,2.967761072876018338e-03
5.000000000000000000e-01,1.250235623317347000e-01,1.971317486783444057e-03,8.341091804742347109e-05,2.138139322878290782e-03,-9.579006515207932893e-04,-2.856237878381404256e-03,3.918413322823108454e-03,2.024403652211473337e-03,2.023663488169445170e-03,3.123169218696139615e-03
5.500000000000000444e-01,1.250817779148247766e-01,1.990868691423718431e-03,8.716029076577984705e-05,2.165189272955278261e-03,-1.100712545439863632e-03,-3.012918561893227105e-03,4.130887445820983182e-03,2.048928144428639395e-03,2.048075228548857686e-03,3.294288145821914256e-03
6.000000000000000888e-01,1.251480108579999251e-01,2.011202478138237031e-03,9.133349337063509181e-05,2.193869464879507052e-03,-1.251358473534525118e-03,-3.178690151832694061e-03,4.359166413131684500e-03,2.075013199446053974e-03,2.074029749762050425e-03,3.476957963567573091e-03
6.500000000000001332e-01,1.252223138666412883e-01,2.032056438234692425e-03,9.688631494944963823e-05,2.225829068133591566e-03,-1.410292981126159972e-03,-3.346256600655902764e-03,4.596134677582012183e-03,2.103380901681185626e-03,2.102248907909886732e-03,3.651523631317079178e-03
7.000000000000001776e-01,1.253033428638656022e-01,2.053246380426991882e-03,1.044980811178536871e-04,2.262242542662699311e-03,-1.577605811158955262e-03,-3.504654553312388805e-03,4.828567604332578526e-03,2.134603511036454581e-03,2.133305741548887236e-03,3.784669326939659427e-03
7.500000000000002220e-01,1.253878283989516840e-01,2.074675709320196546e-03,1.144208497793948741e-04,2.303517408878986376e-03,-1.752838538824574854e-03,-3.641360764250475574e-03,5.039305084421184452e-03,2.168981344640896931e-03,2.167502631291023767e-03,3.835593352549598010e-03
8.000000000000002665e-01,1.254704650516817177e-01,2.096330521693558994e-03,1.264039470729609919e-04,2.349138415839481086e-03,-1.934906577037098785e-03,-3.745261104652893719e-03,5.210944478811875037e-03,2.206468668533479068e-03,2.204796857799107106e-03,3.766033693467971642e-03
8.500000000000003109e-01,1.255443630828538548e-01,2.118264148371155984e-03,1.397279831079771052e-04,2.397720114587110086e-03,-2.122169632269743644e-03,-3.809753198340534025e-03,5.330337638535066064e-03,2.246681005463364942e-03,2.244807429054934949e-03,3.552126765807934929e-03
9.000000000000003553e-01,1.256020639664342797e-01,2.140575616682968609e-03,1.533723236082156448e-04,2.447320263899399953e-03,-2.312657292186770519e-03,-3.834926507471077967e-03,5.392578801646863776e-03,2.289005514949108300e-03,2.286924881716552276e-03,3.194566633030107745e-03
9.500000000000003997e-01,1.256369213938326734e-01,2.163386205088685399e-03,1.662995446453318607e-04,2.495985294379349066e-03,-2.504403617560324591e-03,-3.827806161353950170e-03,5.402904622424835671e-03,2.332802999886811942e-03,2.330512386293829251e-03,2.722873818773833676e-03
1.000000000000000000e+00,1.256444632587473687e-01,2.186817203790080918e-03,1.777744862631588441e-04,2.542366176316398444e-03,-2.695793925628020560e-03,-3.800269805402930329e-03,5.375370990592574089e-03,2.377635201785780264e-03,2.375131326189027121e-03,2.190809173690694799e-03
1.050000000000000044e+00,1.256232875055877385e-01,2.210970964485430793e-03,1.875864880460347678e-04,2.586143940577500383e-03,-2.885807415898167250e-03,-3.765326504487905707e-03,5.328470345082284010e-03,2.423410304816109393e-03,2.420686901907777647e-03,1.663442761155823919e-03
1.100000000000000089e+00,1.255751855038946541e-01,2.235916425896835279e-03,1.960678694562399335e-04,2.628052164809315146e-03,-3.074073741122562708e-03,-3.733366674358858800e-03,5.279430890811181651e-03,2.470365499361220751e-03,2.467411892262580744e-03,1.200609226889430038e-03
1.150000000000000133e+00,1.255044972116968194e-01,2.261679377042543401e-03,2.039040480220119089e-04,2.669487473086567218e-03,-3.260742074840505822e-03,-3.710093595037374653e-03,5.239781156276277288e-03,2.518883606181872032e-03,2.515684672270570178e-03,8.436932381486758701e-04
1.200000000000000178e+00,1.254170221312971012e-01,2.288237277861040423e-03,2.118443919889830343e-04,2.711926061839006492e-03,-3.446246754592374728e-03,-3.696944497262318746e-03,5.214164835512246493e-03,2.569251638054583821e-03,2.565790120609770519e-03,6.110768131718319557e-04
1.250000000000000222e+00,1.253189556678690475e-01,2.315518333550588542e-03,2.204751117096135976e-04,2.756468556969815520e-03,-3.631093979455490839e-03,-3.693402895708072092e-03,5.202569158929416272e-03,2.621495036842852715e-03,2.617753675384405961e-03,5.027907788975033822e-04
1.300000000000000266e+00,1.252162081325551013e-01,2.343404879285226113e-03,2.301735267933965499e-04,2.803751932872019376e-03,-3.815764124240894617e-03,-3.699524200118094880e-03,5.204190312088521723e-03,2.675400440253627478e-03,2.671363516521414565e-03,5.098715392276100032e-04
1.350000000000000311e+00,1.251141670148984975e-01,2.371741560847135354e-03,2.412370417479057995e-04,2.854215644342946844e-03,-4.000740334246799534e-03,-3.717017232727212045e-03,5.220263731744931301e-03,2.730715540002130997e-03,2.726367424968578496e-03,6.216856331163653996e-04
1.400000000000000355e+00,1.250176852727713506e-01,2.400348860027942590e-03,2.540541428934813125e-04,2.908457145814904998e-03,-4.186591195883160310e-03,-3.748378908143831095e-03,5.254150505059695421e-03,2.787401819064481284e-03,2.782722886943284069e-03,8.271725008398600780e-04
1.450000000000000400e+00,1.249310084433402079e-01,2.429041757905828647e-03,2.691784735813793701e-04,2.967398705068587279e-03,-4.374010141290352038e-03,-3.794880091159166628e-03,5.309003134362916265e-03,2.845797541794543428e-03,2.840757305626795317e-03,1.111323171594844669e-03
1.500000000000000000e+00,1.248574947871637780e-01,2.457652540441697311e-03,2.872699287953066056e-04,3.032192398032310630e-03,-4.563754145848308852e-03,-3.854673387957415626e-03,5.384721959776622192e-03,2.906626476980549070e-03,2.901175581460550910e-03,1.451486515534558281e-03
1.550000000000000044e+00,1.247991766621062010e-01,2.486055178863234589e-03,3.089414965393953434e-04,3.103938171942025384e-03,-4.756487815246179807e-03,-3.922012379455882408e-03,5.475888686154620037e-03,2.970877575594117314e-03,2.964937536211783263e-03,1.817325154673373562e-03
1.600000000000000089e+00,1.247563232188593080e-01,2.514187169148634528e-03,3.345792068957116594e-04,3.183345582940057955e-03,-4.952588434218974101e-03,-3.987914068686034680e-03,5.571667879480684225e-03,3.039686365002293791e-03,3.033126179240717459e-03,2.174738121524283103e-03
1.650000000000000133e+00,1.247271835577337395e-01,2.542062568111576760e-03,3.643304316022607701e-04,3.270723431316098408e-03,-5.151984137653276008e-03,-4.041739136488860934e-03,5.657960334475693742e-03,3.114313482910925288e-03,3.106901334193187033e-03,2.490709824264082575e-03
1.700000000000000178e+00,1.247080621260828887e-01,2.569770154638790355e-03,3.985893572782816955e-04,3.366948869195353529e-03,-5.354071094477719228e-03,-4.073124695422866010e-03,5.720832261780810050e-03,3.195718885148289903e-03,3.187127104756285346e-03,2.736595711965351778e-03
1.750000000000000222e+00,1.246937958713075362e-01,2.597462125963855700e-03,4.385505188199754329e-04,3.474563163603806674e-03,-5.557727329248862702e-03,-4.075836195349676755e-03,5.748765942022733555e-03,3.283024654581189437e-03,3.273068463251578662e-03,2.889540877782693657e-03
1.800000000000000266e+00,1.246784921189414558e-01,2.625346988585408603e-03,4.841664526989233365e-04,3.593679893983255276e-03,-5.761519139016346713e-03,-4.052710548658741002e-03,5.734979991872207056e-03,3.374264287201262421e-03,3.362917686265220422e-03,2.931846296799259753e-03
1.850000000000000311e+00,1.246562499788230610e-01,2.653668923657844739e-03,5.297892965918968950e-04,3.713247516841638313e-03,-5.964154666449283937e-03,-4.012089078475607890e-03,5.683874493346105505e-03,3.472322309720656582e-03,3.458601664239704856e-03,2.851543120230181933e-03
1.900000000000000355e+00,1.246218525299890162e-01,2.682660537799243846e-03,5.694294638382179285e-04,3.821519465475679486e-03,-6.164759120373064505e-03,-3.957642919867328940e-03,5.608714071338336167e-03,3.581390021741291327e-03,3.563174634608792715e-03,2.647248585620756798e-03
1.950000000000000400e+00,1.245714252517807347e-01,2.712537043920535719e-03,6.109895933780776179e-04,3.934516230676691172e-03,-6.362641266366431125e-03,-3.892312026971853772e-03,5.522281752177099663e-03,3.697400601971597995e-03,3.673512462056758177e-03,2.328963331624567083e-03
2.000000000000000000e+00,1.245025991144324551e-01,2.743498468099596875e-03,6.658754685195554177e-04,4.075249405138707710e-03,-6.557256867715022253e-03,-3.844784102540611814e-03,5.456222653961492752e-03,3.826047902965161365e-03,3.797141469413039660e-03,1.931565884360135791e-03
2.049999999999994493e+00,1.244137688030204636e-01,2.775665623847502379e-03,7.268146346417180817e-04,4.229294893130938759e-03,-6.749496072842031680e-03,-3.813267464872070051e-03,5.383792722246856163e-03,3.946323717416287680e-03,3.918572442119612996e-03,1.557303955625855040e-03
2.099999999999988987e+00,1.243049158859481501e-01,2.809302836649290279e-03,7.912445225883400898e-04,4.391791881825970675e-03,-6.940159446085614192e-03,-3.774607469755747024e-03,5.262872089331067753e-03,4.024111455348327107e-03,3.993277598344644602e-03,1.275719394058852634e-03
2.149999999999983480e+00,1.241785916158159170e-01,2.844719310704491976e-03,8.389421311786645751e-04,4.522603573061821126e-03,-7.128889819573380748e-03,-3.750521188666113698e-03,5.174966987789869459e-03,4.087250201132780307e-03,4.052634984765188936e-03,1.051042584046689996e-03
2.199999999999977973e+00,1.240368704096775770e-01,2.881946304391035194e-03,8.292953755751971030e-04,4.540537055541429834e-03,-7.316415879006665790e-03,-3.801447323903835943e-03,5.182501304221448328e-03,4.217578391495741680e-03,4.167805242874943368e-03,8.940873370401512202e-04
2.249999999999972466e+00,1.238790314178608715e-01,2.920782690131646948e-03,7.939845679324452872e-04,4.508751825996537739e-03,-7.506488245201836662e-03,-3.763580240181833500e-03,5.269439943349237161e-03,4.408342592960493196e-03,4.334418109960957478e-03,8.665757692120376696e-04
2.299999999999966960e+00,1.237102613243603183e-01,2.961606990040336045e-03,8.476345809021384537e-04,4.656876151844613169e-03,-7.694667257210907607e-03,-3.682879782887355218e-03,5.203127014953031100e-03,4.407747543067027166e-03,4.351815596847994835e-03,8.446088829617533558e-04
2.349999999999961453e+00,1.235338041187350328e-01,3.005043096507491445e-03,9.239260724819200327e-04,4.852895241471331944e-03,-7.878811246355255093e-03,-3.703838751483576417e-03,5.174872064511633514e-03,4.413701418525047861e-03,4.367883362343612068e-03,7.397621885374011143e-04
2.399999999999955946e+00,1.233485409087033413e-01,3.051015665317576443e-03,9.237218432392894441e-04,4.898459351796155548e-03,-8.064003183929413510e-03,-3.800276421999512159e-03,5.258744203164388183e-03,4.540338874508286632e-03,4.481258063958623236e-03,6.188176490746519036e-04
2.449999999999950440e+00,1.231543310452816037e-01,3.099183691897128279e-03,8.725517646356947691e-04,4.844287221168517600e-03,-8.254017005029368192e-03,-3.886045818215928035e-03,5.350986507043403208e-03,4.668712463551514223e-03,4.597006210949159018e-03,4.809431124166939613e-04
2.499999999999944933e+00,1.229536124124647328e-01,3.149362792311259304e-03,8.680658671050134464e-04,4.885494526521286414e-03,-8.448319295940143192e-03,-3.985117224400175351e-03,5.393656579657665762e-03,4.739164707149631957e-03,4.664603686636657059e-03,2.927721570216867855e-04
2.548000000000939735e+00,1.227563989654299331e-01,3.199159208517899158e-03,8.934218955540561887e-04,4.986002999626011969e-03,-8.639604922715315993e-03,-4.052549004920804991e-03,5.506810649646112950e-03,4.840877580913937120e-03,4.762766462354845257e-03,1.179169550869206573e-04
2.598000000000934229e+00,1.225506870897264955e-01,3.251875330721939409e-03,9.051514699105983695e-04,5.062178270543136148e-03,-8.842232372961333908e-03,-4.082018884137733269e-03,5.563454938470208458e-03,4.879539696684834400e-03,4.810984221285650314e-03,1.606825527579798139e-04
2.648000000000928722e+00,1.223492367896712174e-01,3.305751845501894194e-03,9.287839372615652083e-04,5.163319720025024394e-03,-9.046333317168198107e-03,-4.074753790402234517e-03,5.530005389695226772e-03,4.827225099878524814e-03,4.767970205495168472e-03,3.740980550807123522e-04
2.698000000000923215e+00,1.221575580336505124e-01,3.361518426671531844e-03,8.997254053002433274e-04,5.160969237272018499e-03,-9.250071006688287412e-03,-4.155928225988883562e-03,5.565375313344072920e-03,4.821770924506475244e-03,4.758248819561312556e-03,6.338255490102128039e-04
2.748000000000917709e+00,1.219753802462426179e-01,3.418120143505038334e-03,7.884572998691976187e-04,4.995034743243433571e-03,-9.457867417987708691e-03,-4.223266063930107561e-03,5.778341555082189621e-03,4.999285820769085523e-03,4.906188153851125978e-03,1.047984153652326824e-03
2.798000000000912202e+00,1.218057495358710329e-01,3.474587945926824184e-03,7.653322277052970789e-04,5.005252401337418125e-03,-9.669030721184190824e-03,-4.154702806982615848e-03,5.830522792463349591e-03,4.979844186496878468e-03,4.909500428494331832e-03,1.542729118279133945e-03
2.848000000000906695e+00,1.216550550677950732e-01,3.532393423780324192e-03,8.235259127834510104e-04,5.179445249347226429e-03,-9.876765861533298718e-03,-4.235537904731434891e-03,5.874421504108417666e-03,4.927399573240160910e-03,4.875693485758605603e-03,1.938121788698036465e-03
2.898000000000901188e+00,1.215205612105934724e-01,3.591526918743150401e-03,7.993362587130966191e-04,5.190199436169343206e-03,-1.008854275676984713e-02,-4.395668763015820810e-03,6.058183589662510631e-03,5.032564002716501290e-03,4.967278893851441099e-03,2.305512804884332374e-03
2.948000000000895682e+00,1.214009517032741403e-01,3.651017789705128438e-03,7.457452182538558752e-04,5.142508226212840622e-03,-1.030832619492061397e-02,-4.560094283326212965e-03,6.227302474474831484e-03,5.111344869571076907e-03,5.041733975823998494e-03,2.595201358403469768e-03
2.998000000000890175e+00,1.212951332932729887e-01,3.710819816599077604e-03,7.504370787143569300e-04,5.211693974027791464e-03,-1.053633090908689951e-02,-4.715917516655647110e-03,6.361981127101210692e-03,5.173609083027398345e-03,5.098693498383079226e-03,2.732540138491527156e-03
3.047999999999994714e+00,1.212014532226092095e-01,3.769970718135470886e-03,7.528037133225247684e-04,5.275578144780520423e-03,-1.077212678491545894e-02,-4.746634099901915309e-03,6.498474056532420849e-03,5.186113770079673647e-03,5.135038457509992320e-03,2.925785591655602740e-03
3.097999999999989207e+00,1.211229105009029444e-01,3.829092755698700751e-03,7.668474331191870797e-04,5.362787621937074693e-03,-1.100945848991052856e-02,-4.801774093401963220e-03,6.516202760903667783e-03,5.117271559507651640e-03,5.071581023084817397e-03,3.191892349616090412e-03
3.147999999999983700e+00,1.210570007354769412e-01,3.890289068193269941e-03,6.789102217320478871e-04,5.248109511657365715e-03,-1.124954719458060026e-02,-4.895943502858919258e-03,6.717149607956889208e-03,5.220753234354670938e-03,5.151653971224040389e-03,3.534761045741996541e-03
3.197999999999978193e+00,1.210002794380271723e-01,3.951017541196361407e-03,6.370820406698147077e-04,5.225181622535990389e-03,-1.149434436972351925e-02,-4.847621908506384580e-03,6.797509381910582342e-03,5.199987037754832779e-03,5.152738260059602782e-03,4.010831916407578586e-03
3.247999999999972687e+00,1.209553553881781707e-01,4.014295887927077540e-03,6.638917517670086740e-04,5.342079391461094888e-03,-1.173672546514881176e-02,-4.956962599390037257e-03,6.870023786673827050e-03,5.165195175429309997e-03,5.129398811784802864e-03,4.313639410103732412e-03
3.297999999999967180e+00,1.209164283789321837e-01,4.079855319858530574e-03,6.189906274819207332e-04,5.317836574822372257e-03,-1.198457359511828635e-02,-5.100713336890223826e-03,7.043707656606511096e-03,5.245446143647664039e-03,5.200519601160928131e-03,4.493572260477849724e-03
3.347999999999961673e+00,1.208811615500948594e-01,4.147309635665821261e-03,6.260382726391591724e-04,5.399386180944139822e-03,-1.223960926196276944e-02,-5.290295446736564822e-03,7.276800672756070405e-03,5.328430952031591901e-03,5.286699178770757485e-03,4.377024108241439442e-03
3.397999999999956167e+00,1.208451942280530100e-01,4.216637166803321665e-03,6.376968292322102291e-04,5.492030825267742340e-03,-1.250412403429956854e-02,-5.359243389229696730e-03,7.384559544800831793e-03,5.352514698257299260e-03,5.318776432306525533e-03,4.264967444777883511e-03
3.447999999999950660e+00,1.208097105834997492e-01,4.289905886475408811e-03,6.520146780317946861e-04,5.593935242538997966e-03,-1.277208620376102388e-02,-5.479953943710640096e-03,7.479881445406736523e-03,5.320905684019107754e-03,5.297177841871650653e-03,4.172588809152079185e-03
3.497999999999945153e+00,1.207700318489280944e-01,4.364466932317838388e-03,5.786151614010953854e-04,5.521697255120029159e-03,-1.304608390094652570e-02,-5.541396210715613009e-03,7.731603029835447567e-03,5.473446612097897408e-03,5.433593159264073734e-03,4.265338145076607440e-03
3.546000000000939956e+00,1.207258105849963042e-01,4.437920409808998080e-03,5.806184332107152150e-04,5.599157276230428727e-03,-1.331207091906638773e-02,-5.531847906526441913e-03,7.773091896557799557e-03,5.452167870787259091e-03,5.427336615844964920e-03,4.375087090191994224e-03
3.596000000000934449e+00,1.206713915380093344e-01,4.518429049181944997e-03,5.789205445297972499e-04,5.676270138241539497e-03,-1.358866331439267938e-02,-5.591400271445839606e-03,7.835493405017679783e-03,5.501149816299044301e-03,5.477797450018532383e-03,4.348847189082662157e-03
3.646000000000928942e+00,1.206029394110789826e-01,4.600369947138840433e-03,5.532891125213626644e-04,5.706948172181565762e-03,-1.386823332796494057e-02,-5.623977530851484788e-03,7.881474466002222345e-03,5.567223117252303836e-03,5.544371300324879744e-03,4.090787565618828059e-03
3.696000000000923436e+00,1.205176550945764868e-01,4.682817309229944311e-03,5.510299345448046874e-04,5.784877178319553469e-03,-1.414943220450748385e-02,-5.602695330542756778e-03,7.936678426463679437e-03,5.654018043370742999e-03,5.633942762892114355e-03,3.567687989704718295e-03
3.746000000000917929e+00,1.204136720329378879e-01,4.765339466288262722e-03,5.555054402467602456e-04,5.876350346781782780e-03,-1.442956697103459085e-02,-5.562754037118979381e-03,7.898614416854897805e-03,5.705969219426922784e-03,5.688436346953806670e-03,3.018145678424053336e-03
3.796000000000912422e+00,1.202883777077316529e-01,4.847698565394041592e-03,5.364770035931496969e-04,5.920652572580340986e-03,-1.470770467289050920e-02,-5.521999045239919975e-03,7.794939246996054547e-03,5.760819273809217843e-03,5.742556821331997428e-03,2.597559855400463288e-03
3.846000000000906915e+00,1.201391354739059641e-01,4.927877415119078647e-03,5.013061149133257906e-04,5.930489644945730228e-03,-1.498380462515247480e-02,-5.413108984729283167e-03,7.702272819721267018e-03,5.841590200981188960e-03,5.821567352354600072e-03,2.342894738678861881e-03
3.896000000000901409e+00,1.199661421702577502e-01,5.006827656522863136e-03,4.897532138750016915e-04,5.986334084272866736e-03,-1.525446007438890916e-02,-5.291375778667145591e-03,7.542590744791403089e-03,5.884249096144739122e-03,5.866917864425294504e-03,2.118189571244022493e-03
3.946000000000895902e+00,1.197691466673742322e-01,5.084862047855723613e-03,4.685861558662912305e-04,6.022034359588306074e-03,-1.551902886332223730e-02,-5.184656510373602048e-03,7.373788216051723431e-03,5.931218822200805089e-03,5.915029450843703983e-03,1.794469251306961494e-03
3.996000000000890395e+00,1.195489602191885659e-01,5.161461783960296854e-03,4.413019450339318692e-04,6.044065674028160917e-03,-1.577826168884088887e-02,-5.090176729478769133e-03,7.223639198770883882e-03,5.984773747537861996e-03,5.968947212690975564e-03,1.321184701951435116e-03
4.045999999999994934e+00,1.193078044909983843e-01,5.236557404568500419e-03,4.228346878372128844e-04,6.082226780242926296e-03,-1.603277052531026925e-02,-5.009719971545419787e-03,7.108219563462548143e-03,6.043496711146802668e-03,6.027863610873302087e-03,7.888788998101093622e-04
4.095999999999989427e+00,1.190489707316387119e-01,5.310537696741703985e-03,4.076441225283954453e-04,6.125825941798494767e-03,-1.628325652388751266e-02,-4.962635602763767681e-03,7.019661065563900619e-03,6.098647389184582573e-03,6.083689553552235063e-03,3.846397802188875319e-04
4.145999999999983920e+00,1.187757721952290152e-01,5.384104355326042694e-03,3.887051735054561363e-04,6.161514702336954967e-03,-1.653138830402567372e-02,-4.948600445576201851e-03,6.969560520754152118e-03,6.160995907732179193e-03,6.146101034701631494e-03,2.109073950301493304e-04
4.195999999999978414e+00,1.184915104932510038e-01,5.457529630378425700e-03,3.729412207525533958e-04,6.203412071883532275e-03,-1.677881832630445658e-02,-4.952381419834330119e-03,6.963538253609282899e-03,6.231047611470486199e-03,6.215893321766924849e-03,2.152104195772656123e-04
4.245999999999972907e+00,1.181993134901283410e-01,5.531240188692605579e-03,3.652225343989663297e-04,6.261685257490537913e-03,-1.702643739729614580e-02,-4.974088460092944419e-03,6.985665165597406724e-03,6.301434948106562732e-03,6.286417299098940800e-03,2.630904323100566257e-04
4.295999999999967400e+00,1.179013367924959393e-01,5.605557746037342741e-03,3.596387571596974223e-04,6.324835260356737911e-03,-1.727514182030076562e-02,-5.012366390109709163e-03,7.028775011312488399e-03,6.376113719029835765e-03,6.361112457941623353e-03,2.477493662960522625e-04
4.345999999999961894e+00,1.175986154283800711e-01,5.680392749517769284e-03,3.560411498062043627e-04,6.392475049130178118e-03,-1.752576013980622349e-02,-5.056402120629523503e-03,7.088547980775129244e-03,6.458143712608672982e-03,6.442877143978938646e-03,1.541170014525251137e-04
4.395999999999956387e+00,1.172912418416979935e-01,5.755629526100381095e-03,3.559591883727958620e-04,6.467547902845973036e-03,-1.777858024583767182e-02,-5.098981080347570437e-03,7.152759538794792489e-03,6.544608988598784802e-03,6.529080687543841778e-03,4.192541344887381336e-05
4.445999999999950880e+00,1.169783735102103012e-01,5.831362100523164969e-03,3.568198752684750212e-04,6.545001851060114686e-03,-1.803352929985502229e-02,-5.136991260040201651e-03,7.210256824017539055e-03,6.634786028942389439e-03,6.618935829411296858e-03,-2.917749820981756332e-05
4.495999999999945373e+00,1.166584695079937728e-01,5.907632043763375203e-03,3.588091419111233958e-04,6.625250327585621886e-03,-1.829037886285700409e-02,-5.164795814300019577e-03,7.256523523720713464e-03,6.729126139087675609e-03,6.712809381449693150e-03,-5.249126996378203125e-05
4.544000000000940176e+00,1.163430660649289738e-01,5.981366119246846885e-03,3.630995629922080569e-04,6.707565245231262782e-03,-1.853828906194854298e-02,-5.180922792807367630e-03,7.287246715898449724e-03,6.822046505585667095e-03,6.805226762740612147e-03,-8.546834226969263865e-05
4.594000000000934669e+00,1.160041357322938033e-01,6.058718515001624942e-03,3.688070744698322863e-04,6.796332663941289515e-03,-1.879733520158888282e-02,-5.188050971818863703e-03,7.303715239629450517e-03,6.920032704546611596e-03,6.902671233423231245e-03,-1.998824960739336079e-04
4.644000000000929163e+00,1.156530810325411274e-01,6.136563537067730827e-03,3.739688918984572920e-04,6.884501320864645085e-03,-1.905673775017979743e-02,-5.188983891085146953e-03,7.308620951115150227e-03,7.019750211119910564e-03,7.001743223145858938e-03,-4.039586616032443006e-04
4.694000000000923656e+00,1.152889540341058422e-01,6.214840537517444738e-03,3.779853148658646167e-04,6.970811167249174080e-03,-1.931618694473402620e-02,-5.187840720296005119e-03,7.307603156304946605e-03,7.120560827297241734e-03,7.101843402789904773e-03,-6.316441993708810229e-04
4.744000000000918149e+00,1.149115605720483352e-01,6.293638070305815693e-03,3.808370838166354080e-04,7.055312237939086184e-03,-1.957557898074879787e-02,-5.188937781746577431e-03,7.306555867703732818e-03,7.222166224179641346e-03,7.202678731142095336e-03,-8.148938779273184278e-04
4.794000000000912642e+00,1.145214153565395909e-01,6.373175173345576629e-03,3.830795069751585053e-04,7.139334187295893856e-03,-1.983502586983609817e-02,-5.195153357569499281e-03,7.310836102066112750e-03,7.324602976646514031e-03,7.304280221126295027e-03,-9.418088185109236773e-04
4.844000000000907136e+00,1.141195886674340881e-01,6.453689635210844294e-03,3.852644395240980690e-04,7.224218514259040866e-03,-2.009478353771454451e-02,-5.207792456559130929e-03,7.323931745487857747e-03,7.427866534095316567e-03,7.406653310683426056e-03,-1.041124167237346410e-03
4.894000000000901629e+00,1.137074670088642214e-01,6.535342669936744509e-03,3.872354845260194463e-04,7.309813638988783835e-03,-2.035517316054247239e-02,-5.227060282662641943e-03,7.346655716018240904e-03,7.531865203638570851e-03,7.509721566585881962e-03,-1.139982774858523370e-03
4.944000000000896122e+00,1.132864690687097053e-01,6.618225154846949648e-03,3.883539473210346322e-04,7.394933049489019021e-03,-2.061652617467557569e-02,-5.251805351372286317e-03,7.378011923744113611e-03,7.636685632779365192e-03,7.613568649480491335e-03,-1.235751290679662842e-03
4.994000000000890616e+00,1.128578669440713500e-01,6.702381599031802771e-03,3.884445642093659100e-04,7.479270727450534374e-03,-2.087911644224416108e-02,-5.280284532604070762e-03,7.415793076335053247e-03,7.742052338947134384e-03,7.717937723405355818e-03,-1.302739753158631188e-03
5.043999999999995154e+00,1.124227167421781859e-01,6.787827757111349058e-03,3.876430929895457664e-04,7.563113943090440591e-03,-2.114313066886963632e-02,-5.310646327579300954e-03,7.457347258085690427e-03,7.847623718592154282e-03,7.822498021990803921e-03,-1.326774190937483021e-03
5.093999999999989647e+00,1.119818260742776461e-01,6.874506956328572602e-03,3.863003774176466260e-04,7.647107711163865854e-03,-2.140866298524857214e-02,-5.340869270829584278e-03,7.500118394665572855e-03,7.953106446498737006e-03,7.926964175794319958e-03,-1.323982864994498578e-03
5.143999999999984141e+00,1.115357530465477531e-01,6.962268160550250801e-03,3.844692454080634670e-04,7.731206651366377518e-03,-2.167570644879002195e-02,-5.369481046946825500e-03,7.541709880618431214e-03,8.058082420287163844e-03,8.030929836257189383e-03,-1.321655884297656290e-03
5.193999999999978634e+00,1.110848192569391657e-01,7.050871564339725346e-03,3.818232718446767536e-04,7.814518108029078203e-03,-2.194418050113733365e-02,-5.395517936342447869e-03,7.580263414074236115e-03,8.162348475399939726e-03,8.134188398523466493e-03,-1.330905239330913226e-03
5.243999999999973127e+00,1.106291465015774300e-01,7.140007269722936124e-03,3.783005830057107450e-04,7.896608435734357723e-03,-2.221395639795442634e-02,-5.418455185917700478e-03,7.614655447032165313e-03,8.265735262456507665e-03,8.236570825049535985e-03,-1.343502314482796032e-03
5.293999999999967621e+00,1.101687427127570063e-01,7.229360547645376743e-03,3.739872418240639700e-04,7.977335031293504575e-03,-2.248487915725028152e-02,-5.438691826543151468e-03,7.644706470614381910e-03,8.368073975841648984e-03,8.337903954165400144e-03,-1.347792876635797808e-03
5.343999999999962114e+00,1.097036232487034885e-01,7.318637193885943991e-03,3.691734854059873614e-04,8.056984164697918172e-03,-2.275681374857740913e-02,-5.457170538064094918e-03,7.671465309688999847e-03,8.469408319927498874e-03,8.438217650399013753e-03,-1.342153977570334370e-03
5.393999999999956607e+00,1.092339212244857610e-01,7.407570668160974071e-03,3.642225964896236281e-04,8.136015861140221545e-03,-2.302967227548058382e-02,-5.475128522403663843e-03,7.696665073344063565e-03,8.569801819182530991e-03,8.537568331109149367e-03,-1.333433358523529845e-03
5.443999999999951100e+00,1.087599538601034393e-01,7.495949252043290767e-03,3.592155615800110861e-04,8.214380375203313156e-03,-2.330342870160073687e-02,-5.494093198362188027e-03,7.722268755296184117e-03,8.669359494589667578e-03,8.636065019498500098e-03,-1.325076227169921230e-03
5.493999999999945594e+00,1.082822563227469337e-01,7.583631140802002402e-03,3.542155415278740388e-04,8.292062223857751130e-03,-2.357813336151881600e-02,-5.514989801689166096e-03,7.750363911984097312e-03,8.768229213617050044e-03,8.733861085208759201e-03,-1.310461198661086891e-03
5.542000000000940396e+00,1.078208553343751597e-01,7.667086590195023102e-03,3.495843371621500388e-04,8.366255264519322637e-03,-2.384285287200538228e-02,-5.539294532149240634e-03,7.781328968904061699e-03,8.862550784314044555e-03,8.827153894041234183e-03,-1.279757191609718400e-03
5.592000000000934889e+00,1.073381834614840769e-01,7.753259807787529767e-03,3.451743598690142122e-04,8.443608527525557975e-03,-2.411981759861281382e-02,-5.568325560281808632e-03,7.819005573031438672e-03,8.960221900049776880e-03,8.923759548693557461e-03,-1.223285094155248222e-03
5.642000000000929383e+00,1.068543983077210047e-01,7.838672899520268689e-03,3.414752560916394235e-04,8.521623411703546994e-03,-2.439823387662687360e-02,-5.602043855935163151e-03,7.863073732364040877e-03,9.057260383842715562e-03,9.019747924680437956e-03,-1.143185020993824855e-03
5.692000000000923876e+00,1.063704566721284384e-01,7.923358354417292526e-03,3.386109025768288538e-04,8.600580159570950234e-03,-2.467833606942360092e-02,-5.640680474075576017e-03,7.913972573811611094e-03,9.153544430467843232e-03,9.115012102042026332e-03,-1.046635221672311119e-03
5.742000000000918369e+00,1.058871686427998587e-01,8.007373532208171552e-03,3.365345746846506569e-04,8.680442681577473299e-03,-2.496037009312734867e-02,-5.684358640363833606e-03,7.971857933331620918e-03,9.248946685619638397e-03,9.209431472523271073e-03,-9.398827910527919128e-04
5.792000000000912863e+00,1.054051095287322215e-01,8.090825437655912653e-03,3.351415538359202220e-04,8.761108545327753530e-03,-2.524458802514550904e-02,-5.733292068975180678e-03,8.036909494054181313e-03,9.343297064337660607e-03,9.302845789233429169e-03,-8.248427621677350673e-04
5.842000000000907356e+00,1.049245954000394415e-01,8.173893728641259959e-03,3.343193397602705046e-04,8.842532408161801402e-03,-2.553125262859423650e-02,-5.788089872092532472e-03,8.109680542875167750e-03,9.436422438943034563e-03,9.395091978050190695e-03,-7.023883847145572738e-04
5.892000000000901849e+00,1.044457236726092642e-01,8.256843921529626734e-03,3.339509953618547463e-04,8.924745912253336660e-03,-2.582065712219883125e-02,-5.849829818345786935e-03,8.191384562056779062e-03,9.528207899387146698e-03,9.486059127213619657e-03,-5.765368222529388027e-04
5.942000000000896343e+00,1.039684657762232067e-01,8.340033658946123529e-03,3.338208424844127170e-04,9.007675343914948313e-03,-2.611314861311608837e-02,-5.920011166567581973e-03,8.283889673345227675e-03,9.618625132626330496e-03,9.575715949394606602e-03,-4.524085105364075384e-04
5.992000000000890836e+00,1.034927756397964332e-01,8.423911277729120156e-03,3.336776000429356377e-04,9.091266477814991323e-03,-2.640914917144443486e-02,-6.000244832825342607e-03,8.389495365441361485e-03,9.707785332423692765e-03,9.664173280826920606e-03,-3.305437853189626199e-04
6.041999999999995374e+00,1.030186730637409204e-01,8.508998315086295852e-03,3.333761642941730210e-04,9.175750643674641244e-03,-2.670916141308032898e-02,-6.091773039754283178e-03,8.510332908546665645e-03,9.795936254182992242e-03,9.751677908723659083e-03,-2.063847225465271617e-04
6.091999999999989868e+00,1.025462666573078441e-01,8.595853822918253159e-03,3.329263801717686762e-04,9.261706583261791054e-03,-2.701375006506800958e-02,-6.194924803924600591e-03,8.647605312500774438e-03,9.883453349595276716e-03,9.838598635542058699e-03,-7.626043686314340313e-05
6.141999999999984361e+00,1.020757035610696251e-01,8.685018233082441447e-03,3.324036114503072111e-04,9.349825455983055977e-03,-2.732349630526420547e-02,-6.308677309428551740e-03,8.800889299454243628e-03,9.970773806269072823e-03,9.925370873482023890e-03,5.842981689832404951e-05
6.191999999999978854e+00,1.016070604873851035e-01,8.776949841420706583e-03,3.318605824773247391e-04,9.440671006375356278e-03,-2.763893017073559832e-02,-6.430528732655636272e-03,8.967691994439806399e-03,1.005830605147023903e-02,1.001239652487912433e-02,1.934659025416905320e-04
6.241999999999973348e+00,1.011402109805220467e-01,8.871963575083829587e-03,3.313432184262655750e-04,9.534650011936360303e-03,-2.796045660736834471e-02,-6.556674248919426053e-03,9.143504607195755696e-03,1.014632466869090990e-02,1.009995700453682199e-02,3.246416585070775588e-04
6.291999999999967841e+00,1.006747133256987448e-01,8.970171024046347252e-03,3.309090276871446226e-04,9.631989079420637256e-03,-2.828829031981427988e-02,-6.682452669647024647e-03,9.322229175387539146e-03,1.023489983171188208e-02,1.018812129139629909e-02,4.463079683968731700e-04
6.341999999999962334e+00,1.002097495699853652e-01,9.071439546000200499e-03,3.305892197609305383e-04,9.732617985522062226e-03,-2.862241295329659430e-02,-6.802907533388274919e-03,9.496962269960027708e-03,1.032386004193466648e-02,1.027672345874899168e-02,5.499024578876858917e-04
6.391999999999956827e+00,9.974412612387958954e-02,9.175371866732352430e-03,3.303619364015606113e-04,9.836095739535474086e-03,-2.896255832996597057e-02,-6.913347596034442530e-03,9.660791172051343828e-03,1.041280137914913848e-02,1.036536181596825652e-02,6.266397094299461191e-04
6.441999999999951321e+00,9.927632762481151951e-02,9.281314758471635035e-03,3.301924932440404863e-04,9.941699744959715465e-03,-2.930822570976765462e-02,-7.009815165664673789e-03,9.807529169325257534e-03,1.050112501336725526e-02,1.045343941546914013e-02,6.705409500369713610e-04
6.491999999999945814e+00,9.880460956676531681e-02,9.388390501301217481e-03,3.300835654078678274e-04,1.004855763211695389e-02,-2.965871646805084971e-02,-7.088041379602266073e-03,9.932270851632184899e-03,1.058809744594061027e-02,1.054022381388124499e-02,6.780455339520923431e-04
6.540000000000940616e+00,9.834634757862477372e-02,9.491275842369634522e-03,3.300761362366921229e-04,1.015142811484301931e-02,-2.999894245427880968e-02,-7.148285266330389048e-03,1.002826754079871006e-02,1.066957780744997447e-02,1.062157612537275100e-02,6.489503973831212266e-04
6.590000000000935110e+00,9.786155938669965915e-02,9.597432879454317889e-03,3.302371825055717882e-04,1.025790724446546190e-02,-3.035635671759528975e-02,-7.190863140956419743e-03,1.010197780495960228e-02,1.075158385593906300e-02,1.070350013152934765e-02,5.806942550222377909e-04
6.640000000000929603e+00,9.736746504301835303e-02,9.701402719636561742e-03,3.306584129126901553e-04,1.036271954546194238e-02,-3.071589987464307114e-02,-7.214769836850449397e-03,1.014886160608060098e-02,1.082992766370761105e-02,1.078180869332099820e-02,4.760967921857673052e-04
6.690000000000924096e+00,9.686251789880753749e-02,9.802086124233503478e-03,3.314244584714120699e-04,1.046493504117632783e-02,-3.107663836648555389e-02,-7.221372810991240516e-03,1.017026972315759892e-02,1.090394271509496221e-02,1.085582963215206247e-02,3.393352338857924771e-04
6.740000000000918590e+00,9.634544757617084787e-02,9.898527087474934261e-03,3.325813002297212714e-04,1.056368968793437724e-02,-3.143770700703507615e-02,-7.212741489871183492e-03,1.016866822871214521e-02,1.097305343575334831e-02,1.092498286613358474e-02,1.758404525913083948e-04
6.790000000000913083e+00,9.581532672273149198e-02,9.989960683639260638e-03,3.341126734512881867e-04,1.065818603054183647e-02,-3.179834408152859559e-02,-7.191509908258356988e-03,1.014740639676006174e-02,1.103675745683126153e-02,1.098876432049046732e-02,-7.681368457030306079e-06
6.840000000000907576e+00,9.527163073215962064e-02,1.007582522109956753e-02,3.359271950894555741e-04,1.074767961127847879e-02,-3.215791957694147385e-02,-7.160762660830222344e-03,1.011052876870013537e-02,1.109461002478341965e-02,1.104672864258050662e-02,-2.033281078645058357e-04
6.890000000000902070e+00,9.471429076532619784e-02,1.015574594836620229e-02,3.378584365787862687e-04,1.083146282152377439e-02,-3.251595770998294554e-02,-7.123938582679020283e-03,1.006265513041627695e-02,1.114619954338493500e-02,1.109847405649100165e-02,-4.020700477591189568e-04
6.940000000000896563e+00,9.414373859900422581e-02,1.022950233894166783e-02,3.396783269018557871e-04,1.090885899274537940e-02,-3.287215463911685731e-02,-7.084756042502141776e-03,1.000884862246063066e-02,1.119113279729635341e-02,1.114362223691932677e-02,-5.937411060237469170e-04
6.990000000000891056e+00,9.356093850811722512e-02,1.029699664322467415e-02,3.411396829731960789e-04,1.097927600917106630e-02,-3.322639244124192537e-02,-7.047075682160206661e-03,9.954480781092631472e-03,1.122904958472017121e-02,1.118183155145877419e-02,-7.678158380867344856e-04
7.039999999999995595e+00,9.296739740010771802e-02,1.035822793980823754e-02,3.420030289831365406e-04,1.104223399777451084e-02,-3.357874622534362530e-02,-7.014691863061690673e-03,9.904981766453754832e-03,1.125965248284023328e-02,1.121282575615343072e-02,-9.142108555798496338e-04
7.089999999999990088e+00,9.236513657792921883e-02,1.041327098012512914e-02,3.420678920919821434e-04,1.109740676430909408e-02,-3.392948081849667119e-02,-6.990998336187874418e-03,9.865438127554063477e-03,1.128276941357546186e-02,1.123645424726466523e-02,-1.023521159123659671e-03
7.139999999999984581e+00,9.175661050595652901e-02,1.046225692281587023e-02,3.412006133292509930e-04,1.114465814947437211e-02,-3.427903073530602640e-02,-6.978595016536517578e-03,9.840030690316426895e-03,1.129839504781058809e-02,1.125272701349824128e-02,-1.087891947979951601e-03
7.189999999999979075e+00,9.114456731211292850e-02,1.050535003435264410e-02,3.393411535134472907e-04,1.118403234137953922e-02,-3.462796048613281386e-02,-6.978915360625550721e-03,9.831466632682228299e-03,1.130672196814784362e-02,1.126184412268056191e-02,-1.102620265252502157e-03
7.239999999999973568e+00,9.053186490096919170e-02,1.054271675352197978e-02,3.364673985674909306e-04,1.121565155065696109e-02,-3.497690625416405297e-02,-6.992045938383976977e-03,9.840577344623843009e-03,1.130813976995550217e-02,1.126417987912252568e-02,-1.067171817445695123e-03
7.289999999999968061e+00,8.992127213742302783e-02,1.057449359011324204e-02,3.325398661264708598e-04,1.123957332236618332e-02,-3.532650855108321331e-02,-7.016788315029272131e-03,9.866343246572725420e-03,1.130322646500501321e-02,1.126028977024864583e-02,-9.846341471358883990e-04
7.339999999999962554e+00,8.931529712276335686e-02,1.060076254513933613e-02,3.274829629298433718e-04,1.125572847099902234e-02,-3.567734796683463827e-02,-7.051015158135664172e-03,9.906270111035155035e-03,1.129271563206136683e-02,1.125085373792249557e-02,-8.606058094151614870e-04
7.389999999999957048e+00,8.871607429730307692e-02,1.062155706054379242e-02,3.212127464967682905e-04,1.126398255353732933e-02,-3.602989872474138267e-02,-7.092138930642981516e-03,9.957110670357342472e-03,1.127744566116992489e-02,1.123664134143995477e-02,-7.023246735620499327e-04
7.439999999999951541e+00,8.812532620671256756e-02,1.063691304194518822e-02,3.137059693195536655e-04,1.126432498058429522e-02,-3.638450567127349267e-02,-7.137569926288453784e-03,1.001560492519145210e-02,1.125828052046718743e-02,1.121844142850149037e-02,-5.176366114856212819e-04
7.489999999999946034e+00,8.754438495098242068e-02,1.064694668510790879e-02,3.050769738721628081e-04,1.125710063285223494e-02,-3.674138416758787606e-02,-7.184056523657935886e-03,1.007892723702076554e-02,1.123599943152134642e-02,1.119697600219331408e-02,-3.135506404523830267e-04
7.538000000000940837e+00,8.699682985553848502e-02,1.065181824077743311e-02,2.960388163390891957e-04,1.124389587345561194e-02,-3.708621888073060369e-02,-7.230701647876444302e-03,1.014211249010329476e-02,1.121221991230673259e-02,1.117382526794396917e-02,-1.046976115399824759e-04
7.588000000000935330e+00,8.643770513048192050e-02,1.065235543589241989e-02,2.863502261708736904e-04,1.122505588823416792e-02,-3.744775396312438609e-02,-7.276939240049264818e-03,1.020843428212965705e-02,1.118525757721579653e-02,1.114739230148928048e-02,1.210633795848854044e-04
7.638000000000929823e+00,8.589046874716972646e-02,1.064883215349058873e-02,2.769792026139377317e-04,1.120279055871846452e-02,-3.781160092512680926e-02,-7.320477899247198120e-03,1.027324440551248899e-02,1.115611722982511912e-02,1.111872633137245096e-02,3.493589244499177376e-04
7.688000000000924317e+00,8.535525027102186524e-02,1.064189349483333005e-02,2.683938810866372065e-04,1.117868125700660457e-02,-3.817762482008912883e-02,-7.360045755007960620e-03,1.033425819687223274e-02,1.112472364320480842e-02,1.108782793292841656e-02,5.739509903302483004e-04
7.738000000000918810e+00,8.483185411258742370e-02,1.063217947330240276e-02,2.607378915951752201e-04,1.115365525649275255e-02,-3.854562710783948631e-02,-7.394304154511847742e-03,1.038895352995701862e-02,1.109102931963496831e-02,1.105469140246494522e-02,7.882683728851230158e-04
7.788000000000913303e+00,8.431972876887207369e-02,1.062027718502248259e-02,2.537520075507159584e-04,1.112778120012391375e-02,-3.891534231556503798e-02,-7.421824681853301728e-03,1.043476298819734707e-02,1.105514892495939976e-02,1.101942151895106241e-02,9.848942111942374927e-04
7.838000000000907797e+00,8.381795963187804732e-02,1.060670156722944187e-02,2.468531137935721701e-04,1.110040779481658545e-02,-3.928643354965766221e-02,-7.441171254979049056e-03,1.046933237338114851e-02,1.101740449104881940e-02,1.098228989674225609e-02,1.156174234095850390e-03
7.888000000000902290e+00,8.332529649287843954e-02,1.059189648823282738e-02,2.393817480114253057e-04,1.107065998425567875e-02,-3.965849211240657368e-02,-7.451022334184752641e-03,1.049070256261077846e-02,1.097826319880223708e-02,1.094370280866360616e-02,1.295803330653735180e-03
7.938000000000896783e+00,8.284021248315165398e-02,1.057624199752334355e-02,2.309042856144354332e-04,1.103805056875221437e-02,-4.003104322911577029e-02,-7.450281193435980345e-03,1.049735470611939774e-02,1.093821429189501156e-02,1.090411000194902759e-02,1.399384646423744655e-03
7.988000000000891276e+00,8.236098144172647462e-02,1.056005531785772673e-02,2.213782566366040514e-04,1.100281183113093440e-02,-4.040355728878752828e-02,-7.438149230513918519e-03,1.048818739997554005e-02,1.089768305929637165e-02,1.086393082570694633e-02,1.464189185897930368e-03
8.038000000000012690e+00,8.188576021958850204e-02,1.054358345355077727e-02,2.111018512932649901e-04,1.096578715613730735e-02,-4.077546475030668915e-02,-7.414153340905304569e-03,1.046250611213381775e-02,1.085702290978230941e-02,1.082353454262362409e-02,1.489251811388296208e-03
8.088000000000029388e+00,8.141266871700136853e-02,1.052699050215085037e-02,2.005224919602213555e-04,1.092803548607129346e-02,-4.114617241735207820e-02,-7.378136813913394564e-03,1.042003447931298850e-02,1.081654164694651615e-02,1.078324741028403172e-02,1.475031399963879419e-03
8.138000000000046086e+00,8.093986699692415354e-02,1.051034727275731821e-02,1.900373370039734166e-04,1.089042194676526423e-02,-4.151507925804787114e-02,-7.330267296767662213e-03,1.036090935886078805e-02,1.077648858480235138e-02,1.074333241757616936e-02,1.423336796251623753e-03
8.188000000000062784e+00,8.046563075750085003e-02,1.049363236757755967e-02,1.799034905978674813e-04,1.085343934877329442e-02,-4.188159262288637663e-02,-7.271098309169291007e-03,1.028567037643858886e-02,1.073700749923703693e-02,1.070394636717848270e-02,1.338498229945933853e-03
8.238000000000079481e+00,7.998842729505366289e-02,1.047674167706901492e-02,1.702754252989499258e-04,1.081729252766691456e-02,-4.224514753834496261e-02,-7.201656243595959232e-03,1.019532137298530088e-02,1.069810820570418937e-02,1.066511482561658189e-02,1.227236488482254034e-03
8.288000000000096179e+00,7.950699622233162178e-02,1.045949697838363841e-02,1.612528784255112249e-04,1.078200273523466021e-02,-4.260523035052488083e-02,-7.123506118478070172e-03,1.009149745875603278e-02,1.065968137123728815e-02,1.062674403863731777e-02,1.096653111368245523e-03
8.338000000000112877e+00,7.902043598514119083e-02,1.044165645265386806e-02,1.528702326861837890e-04,1.074739691802623597e-02,-4.296140565644890330e-02,-7.038756832582352199e-03,9.976636729951349897e-03,1.062153306049550862e-02,1.058865123190724962e-02,9.538805300424740450e-04
8.388000000000129575e+00,7.852828557400913512e-02,1.042293247964146130e-02,1.451013606300193828e-04,1.071313520090150066e-02,-4.331334349807813844e-02,-6.949971437417611780e-03,9.854003214757392493e-03,1.058341365104096925e-02,1.055059263690879233e-02,8.077314679347657057e-04
8.438000000000146272e+00,7.803058024750343658e-02,1.040301417483090185e-02,1.379183550799901537e-04,1.067885088499088281e-02,-4.366084206994913508e-02,-6.859986137970271701e-03,9.727487935538139951e-03,1.054503573666665944e-02,1.051228351390441629e-02,6.686980236713258724e-04
8.488000000000162970e+00,7.752786081927875994e-02,1.038159264372963755e-02,1.313383387307928674e-04,1.064426932119122253e-02,-4.400384137684776320e-02,-6.771676452148969218e-03,9.601257862786710326e-03,1.050609983061283510e-02,1.047342733170166830e-02,5.464760622261882360e-04
8.538000000000012690e+00,7.702112887243493800e-02,1.035838858605750250e-02,1.254044284326004529e-04,1.060919744292270275e-02,-4.434242519945419403e-02,-6.687723390081932485e-03,9.479357274170966199e-03,1.046632639732164582e-02,1.043374833835833404e-02,4.480982847635956974e-04
8.588000000000029388e+00,7.651175526062571619e-02,1.033317674816363121e-02,1.201422657336676306e-04,1.057346127963096696e-02,-4.467681136895840233e-02,-6.610410553593583892e-03,9.365354852200850899e-03,1.042548657302497933e-02,1.039302021604707540e-02,3.783078888922826238e-04
8.638000000000046086e+00,7.600135834655445677e-02,1.030580001896193310e-02,1.155530853413327518e-04,1.053690618964459903e-02,-4.500733189663819189e-02,-6.541469543404101507e-03,9.262091958357752605e-03,1.038341470033527988e-02,1.035108017366153342e-02,3.402492323012049525e-04
8.688000000000062784e+00,7.549167027795927742e-02,1.027617050913125739e-02,1.116277824819907218e-04,1.049942607409523956e-02,-4.533440537380850621e-02,-6.482006445065524591e-03,9.171542761663291007e-03,1.033999946768414044e-02,1.030781828118873013e-02,3.350183334657131826e-04
8.738000000000079481e+00,7.498440770683084677e-02,1.024426155738462733e-02,1.083423557361256565e-04,1.046094626885687821e-02,-4.565850569606189069e-02,-6.432534140097328872e-03,9.094809678739979725e-03,1.029516036421857655e-02,1.026315538781783984e-02,3.611973054988564685e-04
8.788000000000096179e+00,7.448115982631758891e-02,1.021010023788262132e-02,1.056423118288642464e-04,1.042138486154035003e-02,-4.598013240306686455e-02,-6.393085088716251967e-03,9.032239997024991279e-03,1.024883429393844136e-02,1.021702904173023979e-02,4.153350008368291617e-04
8.838000000000112877e+00,7.398330207027008221e-02,1.017377152352175185e-02,1.034393656259423202e-04,1.038065025477363616e-02,-4.629978665750278388e-02,-6.363347630944466912e-03,8.983609819718248179e-03,1.020098643163139425e-02,1.016940445886546987e-02,4.926984950653133608e-04
8.888000000000129575e+00,7.349193871260649435e-02,1.013544120972960372e-02,1.016199841486551113e-04,1.033868117802691326e-02,-4.661795403905011348e-02,-6.342758900686020981e-03,8.948297788578977313e-03,1.015165487036126697e-02,1.012031928504737027e-02,5.877665650707097162e-04
8.938000000000146272e+00,7.300787107483355798e-02,1.009539673392083337e-02,1.000649855443373792e-04,1.029552670500950839e-02,-4.693509198408452043e-02,-6.330481156184948437e-03,8.925344170624457257e-03,1.010102165441989323e-02,1.006995175229787737e-02,6.945610822030043926e-04
8.988000000000162970e+00,7.253157587844533127e-02,1.005408584401482411e-02,9.867894636013983605e-05,1.025144373673510419e-02,-4.725161604189387354e-02,-6.325245425299467691e-03,8.913311237009825111e-03,1.004947969778083663e-02,1.001868652086439736e-02,8.067191689918062382e-04
9.038000000000012690e+00,7.206317552759898548e-02,1.001211311978207445e-02,9.739866925007757529e-05,1.020691045828222947e-02,-4.756787831315789639e-02,-6.325243125988697264e-03,8.910035416573470340e-03,9.997620396035876433e-03,9.967103180954705807e-03,9.173495225915598988e-04
9.088000000000029388e+00,7.160240888164838557e-02,9.970166208357715554e-03,9.616850050241696846e-05,1.016250320936254968e-02,-4.788414046945743685e-02,-6.328283141827757523e-03,8.912629693142439316e-03,9.946112113590399248e-03,9.915857216443531644e-03,1.019295111792045162e-03
9.138000000000046086e+00,7.114863667353515941e-02,9.928903017456877297e-03,9.492551274062594835e-05,1.011875404293812938e-02,-4.820055462654893041e-02,-6.332155116941623821e-03,8.917911008876249282e-03,9.895557388083059749e-03,9.865542054248317358e-03,1.105962298478934324e-03
9.188000000000062784e+00,7.070089329226976471e-02,9.888869563334340765e-03,9.361611791052679404e-05,1.007610179915539514e-02,-4.851716238239611734e-02,-6.334916025043762534e-03,8.922915666657340455e-03,9.846434098165086565e-03,9.816628479249054490e-03,1.171998736430849728e-03
9.238000000000079481e+00,7.025795774711676711e-02,9.850488153833106969e-03,9.221385964037321454e-05,1.003491587311385394e-02,-4.883390818364841124e-02,-6.334952364921536162e-03,8.925147839319819837e-03,9.799124066242434483e-03,9.769491746128526957e-03,1.213310306238020398e-03
9.288000000000096179e+00,6.981841229879058586e-02,9.814092206421326167e-03,9.071753205508537921e-05,9.995527270531497088e-03,-4.915065580189459382e-02,-6.330890573622677611e-03,8.922528799231617402e-03,9.753968184463373409e-03,9.724466280753924635e-03,1.226678771909447095e-03
9.338000000000112877e+00,6.938068102347741406e-02,9.779961451482853049e-03,8.913650423109705651e-05,9.958234459945047162e-03,-4.946720033057583343e-02,-6.321513546667765701e-03,8.913238125950344315e-03,9.711295094007319287e-03,9.681873589743811639e-03,1.209477254280070342e-03
9.388000000000129575e+00,6.894306268971608920e-02,9.748335785967969860e-03,8.747211402690687290e-05,9.923280014021783335e-03,-4.978327600790932728e-02,-6.305807601327931972e-03,8.895671401215714258e-03,9.671412614411489458e-03,9.642014621577732827e-03,1.159809068671421124e-03
9.438000000000146272e+00,6.850378255650738102e-02,9.719415289280594616e-03,8.570323584593402574e-05,9.890821760972463156e-03,-5.009856638797582917e-02,-6.283166964775721737e-03,8.868624991135545463e-03,9.634575695670886605e-03,9.605137540754475622e-03,1.077138233411312467e-03
9.488000000000162970e+00,6.806108255093810955e-02,9.693359547700204984e-03,8.378851487260324305e-05,9.860936577445411633e-03,-5.041272473621472017e-02,-6.253652270126119558e-03,8.831657757294296418e-03,9.600957014210060453e-03,9.571409730924457585e-03,9.631475988500334991e-04
9.538000000000012690e+00,6.761334900888825439e-02,9.670285633191612676e-03,8.168964585923865925e-05,9.833664924910090130e-03,-5.072540734972008636e-02,-6.218130856672365522e-03,8.785413114120935521e-03,9.570632687661579513e-03,9.540904417976730709e-03,8.223092781222615666e-04
9.588000000000029388e+00,6.715925405140561744e-02,9.650255424534048485e-03,7.940413675001925455e-05,9.809063698034086939e-03,-5.103631389255380846e-02,-6.178220447241746134e-03,8.731697717563401129e-03,9.543575342824291846e-03,9.513595960547202232e-03,6.617777199493219504e-04
9.638000000000046086e+00,6.669787326112602832e-02,9.633243386439286488e-03,7.698782453591594395e-05,9.787219035511118131e-03,-5.134522491491599894e-02,-6.136019807050534410e-03,8.673220871579415125e-03,9.519637787536948045e-03,9.489343419844604305e-03,4.905669816471721918e-04
9.688000000000062784e+00,6.622875189192516110e-02,9.619090909421999791e-03,7.455080559930564422e-05,9.768192520620611052e-03,-5.165202590526862814e-02,-6.093764898123152016e-03,8.613128191736263428e-03,9.498519844333263434e-03,9.467862460541775355e-03,3.182996123337403769e-04
9.738000000000079481e+00,6.575191233063458485e-02,9.607460692886871101e-03,7.222529814096605117e-05,9.751911289168803745e-03,-5.195671415017488748e-02,-6.053530716328058177e-03,8.554503385163820736e-03,9.479726705132057729e-03,9.448681400156051097e-03,1.540495623017331588e-04
9.788000000000096179e+00,6.526781881459296775e-02,9.597817704456956117e-03,7.012450341610042650e-05,9.738066711289156130e-03,-5.225939068599139148e-02,-6.017053254850013126e-03,8.500044375867243582e-03,9.462550021863896238e-03,9.431121397118290284e-03,5.637811058479080700e-06
9.838000000000112877e+00,6.477732085509016469e-02,9.589450626639465375e-03,6.831835523318914268e-05,9.726087337105842820e-03,-5.256024334873399262e-02,-5.985626442177815164e-03,8.451899161228983853e-03,9.446101319166060051e-03,9.414325936361607472e-03,-1.206621495803145426e-04
9.888000000000129575e+00,6.428158398103774041e-02,9.581520433163145598e-03,6.683633228222335149e-05,9.715193097727592084e-03,-5.285952467084298334e-02,-5.959983367372031528e-03,8.411534665223414572e-03,9.429403933140951058e-03,9.397348797171510906e-03,-2.203640323783609715e-04
9.938000000000146272e+00,6.378200005220183155e-02,9.573116620522048245e-03,6.568623872319847049e-05,9.704489097968446026e-03,-5.315752383921168445e-02,-5.940126479891076096e-03,8.379522686657963487e-03,9.411514805273435771e-03,9.379270427616236139e-03,-2.911785517614148876e-04
9.988000000000162970e+00,6.328006570762054195e-02,9.563329445491243475e-03,6.486851677378813923e-05,9.693066479038819211e-03,-5.345453016320633743e-02,-5.925166266971305246e-03,8.355271435803647562e-03,9.391628348231670018e-03,9.359299690057521284e-03,-3.335051812564651858e-04
1.003800000000001269e+01,6.277723110436149445e-02,9.551346220181382296e-03,6.437330058126249153e-05,9.680092821343907333e-03,-5.375078847655401226e-02,-5.913291291894907757e-03,8.336856451522805384e-03,9.369128109504383864e-03,9.336824669350842626e-03,-3.507272992421070642e-04
1.008800000000002939e+01,6.227474235237046712e-02,9.536539742324438157e-03,6.416473537678582333e-05,9.664869213078009641e-03,-5.404645304114885640e-02,-5.901958215071251290e-03,8.321133011762559331e-03,9.343588080133250623e-03,9.311416182576828099e-03,-3.489813004613579405e-04
1.013800000000004609e+01,6.177351480462695693e-02,9.518505704137166998e-03,6.416826522161601758e-05,9.646842234580399467e-03,-5.434155095190251750e-02,-5.888290010982709551e-03,8.304179224201584456e-03,9.314743861945536108e-03,9.282801315693650288e-03,-3.362339201952440227e-04
1.018800000000006278e+01,6.127407076024887767e-02,9.497036229077392838e-03,6.427202179636939407e-05,9.625580272670131166e-03,-5.463596545245175129e-02,-5.869576843162954000e-03,8.281962439320630573e-03,9.282458428816619742e-03,9.250831636830198976e-03,-3.208217028606456583e-04
1.023800000000007948e+01,6.077655637626881019e-02,9.472050620895502634e-03,6.434008685113932829e-05,9.600730794597781698e-03,-5.492944429460999700e-02,-5.843731975978807766e-03,8.251023412884708752e-03,9.246692409949568148e-03,9.215454143035435586e-03,-3.098657312882084711e-04
1.028800000000009618e+01,6.028083031281285253e-02,9.443527041157298227e-03,6.422847080395210754e-05,9.571983982765201737e-03,-5.522163089340903497e-02,-5.809591136587691045e-03,8.209009547610664898e-03,9.207478210729588136e-03,9.176686654740135243e-03,-3.079767390388960598e-04
1.033800000000011288e+01,5.978660085310046057e-02,9.411475017044871466e-03,6.380068443639105944e-05,9.539076385917654236e-03,-5.551211045023851653e-02,-5.767013019142581270e-03,8.154958184998652160e-03,9.164890691668219416e-03,9.134589885076266000e-03,-3.165440194455707338e-04
1.038800000000012957e+01,5.929358088231774515e-02,9.375953079295971937e-03,6.294831293748959591e-05,9.501849705170950858e-03,-5.580046110119574188e-02,-5.716786968552912095e-03,8.089320374784514725e-03,9.119023325197589749e-03,9.089245401942233973e-03,-3.337679521646725244e-04
1.043800000000014627e+01,5.880162770807085409e-02,9.337092926376485899e-03,6.161684476727452553e-05,9.460326615911035519e-03,-5.608630044962348293e-02,-5.660393798810112349e-03,8.013756667545763809e-03,9.069983176328462460e-03,9.040751378654572623e-03,-3.554427690232784642e-04
1.048800000000016297e+01,5.831083743509010014e-02,9.295081023984073584e-03,5.982144210996638892e-05,9.414723908204006633e-03,-5.636932013956408305e-02,-5.599707196161273631e-03,7.930755024498335054e-03,9.017899509175685349e-03,8.989230869841028163e-03,-3.761935278611953275e-04
1.053800000000001269e+01,5.782157852177707835e-02,9.250088140056650365e-03,5.763668463523300204e-05,9.365361509327116071e-03,-5.664930549937130522e-02,-5.536746477956915741e-03,7.843181942915153360e-03,8.962924682418139943e-03,8.934831711725576761e-03,-3.906154861436763400e-04
1.058800000000002939e+01,5.733447351042240958e-02,9.202203723635180369e-03,5.516711237018150104e-05,9.312537948375543967e-03,-5.692614282326924346e-02,-5.473533240254850780e-03,7.753933018819221534e-03,8.905232330157275555e-03,8.877723466954137374e-03,-3.938750374472599390e-04
1.063800000000004609e+01,5.685035407183688244e-02,9.151459786058663282e-03,5.252106464911439110e-05,9.256501915356891291e-03,-5.719981948528207738e-02,-5.412010312364903125e-03,7.665749027873644712e-03,8.845014888734918992e-03,8.818094246115001922e-03,-3.818731582795180943e-04
1.068800000000006278e+01,5.637021154184316402e-02,9.097951174866789406e-03,4.979850080539642034e-05,9.197548176477582382e-03,-5.747042000090041292e-02,-5.353971169188997785e-03,7.581166035242265996e-03,8.782485295629352193e-03,8.756151783116802520e-03,-3.513139809423522649e-04
1.073800000000007948e+01,5.589515286183407289e-02,9.041933520532478494e-03,4.708975212331550816e-05,9.136113024779108846e-03,-5.773811855935995219e-02,-5.301010927934341442e-03,7.502536223531067541e-03,8.717878672719257122e-03,8.692124387984421358e-03,-2.998049983885131705e-04
1.078800000000009618e+01,5.542636252054524565e-02,8.983772838168381167e-03,4.448232135155803313e-05,9.072737480871497992e-03,-5.800316910575675777e-02,-5.254512297064217220e-03,7.432037615462403976e-03,8.651446672305072860e-03,8.626255723624015950e-03,-2.259063799021025624e-04
1.083800000000011288e+01,5.496506543818047846e-02,8.923778296700091844e-03,4.207028543037540254e-05,9.007918867560842785e-03,-5.826589472061005637e-02,-5.215620015495615880e-03,7.371588532020229186e-03,8.583449810476199981e-03,8.558799010475884664e-03,-1.291414094085351928e-04
1.088800000000012957e+01,5.451248052828329416e-02,8.862098174100704884e-03,3.995537345189530945e-05,8.942008921004496180e-03,-5.852667572138492424e-02,-5.185122082907379221e-03,7.322631066747498606e-03,8.514166296621151347e-03,8.490027760152446881e-03,-1.004139396606011354e-05
1.093800000000014627e+01,5.406975566552103124e-02,8.798809357608681700e-03,3.823387774961439073e-05,8.875277113107911051e-03,-5.878593182553037977e-02,-5.163219205555565766e-03,7.285823946895492870e-03,8.443904910659692092e-03,8.420250188558546164e-03,1.296684283917178438e-04
1.098800000000016297e+01,5.363788602915273152e-02,8.734102226881635539e-03,3.697336106086462383e-05,8.808048949003364353e-03,-5.904409278580824427e-02,-5.149299942852558591e-03,7.260791735877614866e-03,8.373010022770554714e-03,8.349813577787265281e-03,2.867166589213974905e-04
1.103800000000001269e+01,5.321763117959463218e-02,8.668339944388101306e-03,3.618609921044529471e-05,8.740712142808991503e-03,-5.930155778295009839e-02,-5.141903867221190444e-03,7.246044876414826225e-03,8.301831571691243791e-03,8.279072041848033886e-03,4.560602950976452613e-04
1.108800000000002939e+01,5.280945289983034890e-02,8.601936349639877077e-03,3.580981821976189839e-05,8.673555986079401620e-03,-5.955865297631124378e-02,-5.138958167150657792e-03,7.239125093600417248e-03,8.230660737727652290e-03,8.208320172590597916e-03,6.313376160332954913e-04
1.113800000000004609e+01,5.241349221423837607e-02,8.535213835869309359e-03,3.571172585030567319e-05,8.606637287569921316e-03,-5.981560088466886249e-02,-5.138196021315327364e-03,7.236974627646820118e-03,8.159670708070262957e-03,8.137733176528367737e-03,8.060460809787711473e-04
1.118800000000006278e+01,5.202958950821357648e-02,8.468398230120688375e-03,3.572424245833577631e-05,8.539846715037359426e-03,-6.007251068573471464e-02,-5.137540745139784412e-03,7.236437696043523243e-03,8.088910847902757925e-03,8.067361521184486517e-03,9.747066913802382047e-04
1.123800000000007948e+01,5.165733376348317224e-02,8.401719000098581067e-03,3.570078874650321049e-05,8.473120577591588057e-03,-6.032938772299178964e-02,-5.135281848239143208e-03,7.234721074466056098e-03,8.018365390478558730e-03,7.997190605524780865e-03,1.133178541968811502e-03
1.128800000000009618e+01,5.129611402656797381e-02,8.335444296196337435e-03,3.556442089571566030e-05,8.406573137987769298e-03,-6.058615181540383254e-02,-5.130028908991121107e-03,7.229621866147316507e-03,7.948042176218273261e-03,7.927229484184715805e-03,1.278062862793235025e-03
1.133800000000011288e+01,5.094514588660366966e-02,8.269780724813652686e-03,3.532308462324975322e-05,8.340426894060152044e-03,-6.084265326085347425e-02,-5.120555315437046867e-03,7.219410543174357812e-03,7.878020140048510450e-03,7.857558210247958530e-03,1.405853738405065702e-03
1.138800000000012957e+01,5.060346234099197954e-02,8.204766206604433704e-03,3.504543248531602706e-05,8.274857071575065365e-03,-6.109868102662541212e-02,-5.105662139508986355e-03,7.202505766263624272e-03,7.808432950027176418e-03,7.788311503503464635e-03,1.512523098818719909e-03
1.143800000000014627e+01,5.026988344995138303e-02,8.140299493397564271e-03,3.481725371151433095e-05,8.209934000820592187e-03,-6.135396413360094670e-02,-5.084136040436859974e-03,7.177210097844224750e-03,7.739409979598437135e-03,7.719620303220835547e-03,1.593682668274811701e-03
1.148800000000016297e+01,4.994299411790999871e-02,8.076279502005498379e-03,3.470675966907093099e-05,8.145693021343639387e-03,-6.160817093562287461e-02,-5.054805238031350595e-03,7.141707106060751070e-03,7.671023637848853501e-03,7.651559491033071460e-03,1.645006651473571342e-03
1.153800000000001269e+01,4.962115539728468444e-02,8.012692488127488161e-03,3.475086797669779708e-05,8.082194224080883199e-03,-6.186091119752368250e-02,-5.016676229059869457e-03,7.094329857139649968e-03,7.603279787621780410e-03,7.584137879112392601e-03,1.662663762074996412e-03
1.158800000000002939e+01,4.930255843975043378e-02,7.949543859928626457e-03,3.495413325089807914e-05,8.019452126430423253e-03,-6.211174500897675976e-02,-4.969146720437695418e-03,7.033936942047999685e-03,7.536138927549982519e-03,7.517318199366094210e-03,1.643835342628632889e-03
1.163800000000004609e+01,4.898531502039297353e-02,7.886718978676276331e-03,3.528764122754471806e-05,7.957294261131364968e-03,-6.236020234499872750e-02,-4.912260431691487135e-03,6.960221315705845957e-03,7.469537279472296919e-03,7.451037323442333445e-03,1.587479179640645388e-03
1.168800000000006278e+01,4.866757325643471938e-02,7.823952192642284406e-03,3.568586247840519051e-05,7.895323917599094896e-03,-6.260581536658338386e-02,-4.846908481848702030e-03,6.873900360847614438e-03,7.403398843740891661e-03,7.385218416679169284e-03,1.495191808490579921e-03
1.173800000000007948e+01,4.834764904423925064e-02,7.760979494268833642e-03,3.604946819279108896e-05,7.833078430654415170e-03,-6.284816079067589989e-02,-4.774883519494470610e-03,6.776812600259216578e-03,7.337648692783109959e-03,7.319784704711949572e-03,1.371727660458244621e-03
1.178800000000009618e+01,4.802416245686118301e-02,7.697758164717348993e-03,3.626119508292537666e-05,7.770280554883199353e-03,-6.308690496665070313e-02,-4.698745991954063859e-03,6.671918326147571396e-03,7.272240825565975085e-03,7.254687868436438328e-03,1.224810404655278908e-03
1.183800000000011288e+01,4.769616105666157901e-02,7.634554675163832821e-03,3.621256884990730138e-05,7.706979812863647139e-03,-6.332184226624848478e-02,-4.621518827992565810e-03,6.563124831023138366e-03,7.207191786166800875e-03,7.189941927380602907e-03,1.064260031294984431e-03
1.188800000000012957e+01,4.736320546323931346e-02,7.571822639653314445e-03,3.583075576703410007e-05,7.643484151187382794e-03,-6.355291820764819022e-02,-4.546281667664056961e-03,6.454867520972281357e-03,7.142598366882662274e-03,7.125641538456592081e-03,9.007566977299788892e-04
1.193800000000014627e+01,4.702539355271260352e-02,7.509979739237198325e-03,3.509339142681088344e-05,7.580166522090820390e-03,-6.378023229103146896e-02,-4.475766866790136141e-03,6.351488376354064852e-03,7.078631600023491122e-03,7.061956173957898743e-03,7.445836228853490359e-04
1.198800000000016297e+01,4.668331203031222260e-02,7.449256971087046299e-03,3.402541946022051171e-05,7.517307810007487281e-03,-6.400402063437105049e-02,-4.412036974739069230e-03,6.256568567912677500e-03,7.015502562060168222e-03,6.999095632553872445e-03,6.045468807514956834e-04
1.203800000000001269e+01,4.633792597941334412e-02,7.389707489250413319e-03,3.268249223069266462e-05,7.455072473711799041e-03,-6.422462248310734090e-02,-4.356284456104797358e-03,6.172430035825457635e-03,6.953405292060959794e-03,6.937253124291205796e-03,4.871647088186933016e-04
1.208800000000002939e+01,4.599043588994659870e-02,7.331319500719262264e-03,3.113318908656280166e-05,7.393585878892387948e-03,-6.444243670591265349e-02,-4.308775396867030490e-03,6.099966956640738049e-03,6.892465876184494279e-03,6.876555008483596979e-03,3.961827048784679543e-04
1.213800000000004609e+01,4.564213390130088949e-02,7.274101348559941158e-03,2.944946205080193187e-05,7.333000272661545360e-03,-6.465787547575607697e-02,-4.268932926322039495e-03,6.038789252546463045e-03,6.832721667664843485e-03,6.817039933854389215e-03,3.324628757375224322e-04
1.218800000000006278e+01,4.529427871618184331e-02,7.218064864503025320e-03,2.770403834251634426e-05,7.273472941188057622e-03,-6.487132212207225024e-02,-4.235523606193864789e-03,5.987522150634077590e-03,6.774123171777076888e-03,6.758659952163176624e-03,2.942543874795864808e-04
1.223800000000007948e+01,4.494799590967295949e-02,7.163146318541916378e-03,2.596768809388411129e-05,7.215081694729684296e-03,-6.508309830238201421e-02,-4.206899491608611513e-03,5.944129507152251871e-03,6.716544757920121268e-03,6.701290701107196109e-03,2.777851319205371680e-04
1.228800000000009618e+01,4.460420535567607286e-02,7.109148996851577008e-03,2.430407529320037158e-05,7.157757147437977460e-03,-6.529344327696251504e-02,-4.181254751326182392e-03,5.906219530627088155e-03,6.659800660403942911e-03,6.644747606402752992e-03,2.780234465523313174e-04
1.233800000000011288e+01,4.426357648440913672e-02,7.055754883779659717e-03,2.276704286578826479e-05,7.101288969511235921e-03,-6.550250601452889399e-02,-4.156845926928942614e-03,5.871322851756796170e-03,6.603670789013509762e-03,6.588811865225005331e-03,2.894071268943042979e-04
1.238800000000012957e+01,4.392650923397084517e-02,7.002592272888798555e-03,2.140469805580998760e-05,7.045401669000418178e-03,-6.571034831087541050e-02,-4.132119357856686194e-03,5.837107757090479083e-03,6.547931123108344589e-03,6.533260838536841461e-03,3.063515429417784045e-04
1.243800000000014627e+01,4.359313404078507537e-02,6.949307796503163825e-03,2.026689442117485541e-05,6.989841585345513489e-03,-6.591695427876831381e-02,-4.105730692408343478e-03,5.801491696434613737e-03,6.492376349617425511e-03,6.477890617484895718e-03,3.234673568903678699e-04
1.248800000000016297e+01,4.326332227816286069e-02,6.895599632269201924e-03,1.940661647166278716e-05,6.934412865212527532e-03,-6.612224081338879955e-02,-4.076511611098605423e-03,5.762660190893454000e-03,6.436828181286960611e-03,6.422524576551600500e-03,3.355946376220664599e-04
1.253800000000001269e+01,4.293670245245007067e-02,6.841211606913115070e-03,1.886863110438585594e-05,6.878948869121886620e-03,-6.632606639394311721e-02,-4.043467299535734132e-03,5.719060740635847559e-03,6.381132675321321730e-03,6.367010725743976404e-03,3.378909344803624815e-04
1.258800000000002939e+01,4.261268612974550979e-02,6.785920473785051095e-03,1.866894463157205207e-05,6.823258363048195253e-03,-6.652823975891997144e-02,-4.005851822646894558e-03,5.669449606919518998e-03,6.325150501397504114e-03,6.311211720044740577e-03,3.261683369102951792e-04
1.263800000000004609e+01,4.229051450436396159e-02,6.729542502514998178e-03,1.877718696375684068e-05,6.767096876442511670e-03,-6.672853235005238304e-02,-3.963303119157499457e-03,5.613028429703499286e-03,6.268748154245952151e-03,6.254995757669213133e-03,2.974791927601255857e-04
1.268800000000006278e+01,4.196933461634452800e-02,6.671955938973420097e-03,1.911387251390032720e-05,6.710183684001220887e-03,-6.692669750601032419e-02,-3.915970713340512915e-03,5.549632232177162568e-03,6.211798463202388050e-03,6.198236845469266842e-03,2.507457239859973183e-04
1.273800000000007948e+01,4.164830264750447181e-02,6.613116867046824575e-03,1.956668144171042105e-05,6.652250229930245159e-03,-6.712249604167741523e-02,-3.864557653539921200e-03,5.479865912110225452e-03,6.154192375771194712e-03,6.140826505991732291e-03,1.871528797520836550e-04
1.278800000000009618e+01,4.132669677666315350e-02,6.553053209183671776e-03,2.002018879660622888e-05,6.593093586776884417e-03,-6.731572392435447583e-02,-3.810227961141669957e-03,5.405081778859390125e-03,6.095855818643971906e-03,6.082690659141996165e-03,1.100732969651964128e-04
1.283800000000011288e+01,4.100401248006363408e-02,6.491841664587953177e-03,2.038617399363751908e-05,6.532614012575228141e-03,-6.750623532241162295e-02,-3.754389844100448296e-03,5.327155601315437632e-03,6.036763154272607387e-03,6.023803152190509644e-03,2.445428009669791747e-05
1.288800000000012957e+01,4.068001536806759022e-02,6.429583413637657112e-03,2.062042341113983103e-05,6.470824260459936625e-03,-6.769395481461670805e-02,-3.698426673065399739e-03,5.248119884479068853e-03,5.976939487461122372e-03,5.964188108527771447e-03,-6.416988569203623406e-05
1.293800000000014627e+01,4.035474124712330746e-02,6.366389845338036625e-03,2.071937568797376834e-05,6.407828596713983742e-03,-6.787887614827003979e-02,-3.643476736544419732e-03,5.169791588513463626e-03,5.916448709467559720e-03,5.903908054400468751e-03,-1.506826724997919022e-04
1.298800000000016297e+01,4.002845273785431146e-02,6.302378313766907394e-03,2.070207261319095176e-05,6.343782458993289623e-03,-6.806104998509732162e-02,-3.590335229472740777e-03,5.093535811045232439e-03,5.855372012601335954e-03,5.843042617841841604e-03,-2.310581644606284069e-04
1.303800000000001269e+01,3.970157539161581900e-02,6.237670908822787706e-03,2.059043885915883633e-05,6.278851786541105040e-03,-6.824056674657041910e-02,-3.539483940396753910e-03,5.020226987502970917e-03,5.793787142150109287e-03,5.781668015420314555e-03,-3.025475435867867099e-04
1.308800000000002939e+01,3.937463687336014567e-02,6.172389720562410434e-03,2.039885057813151852e-05,6.213187421718673227e-03,-6.841754094359031590e-02,-3.491193752392873773e-03,4.950363413572618151e-03,5.731756328043464098e-03,5.719845348875094923e-03,-3.634757566156553133e-04
1.313800000000004609e+01,3.904822252207069966e-02,6.106647297880275771e-03,2.013541933706411584e-05,6.146918136554404416e-03,-6.859210063121001788e-02,-3.445626139758588193e-03,4.884229612560649254e-03,5.669326082153877157e-03,5.657620658328790277e-03,-4.128899710688378050e-04
1.318800000000006278e+01,3.872294773667097484e-02,6.040536457769649439e-03,1.980937549723261470e-05,6.080155208764114784e-03,-6.876438193819800482e-02,-3.402886170457116236e-03,4.822010973301425404e-03,5.606534136259638812e-03,5.595031980991259021e-03,-4.502897211563929958e-04
1.323800000000007948e+01,3.839943978465024804e-02,5.974125299839552761e-03,1.943635915067486270e-05,6.012998018140902276e-03,-6.893452624672091744e-02,-3.363023810084562505e-03,4.763825002427831551e-03,5.543417999445228103e-03,5.532117767588163627e-03,-4.755184059676800692e-04
1.328800000000009618e+01,3.807832177130905660e-02,5.907460406581775854e-03,1.903663330777901006e-05,5.945533673197334057e-03,-6.910267743722520173e-02,-3.326016058328162394e-03,4.709696980157968872e-03,5.480018910616179378e-03,5.468920635596159416e-03,-4.887506878422850096e-04
1.333800000000011288e+01,3.776019737371082846e-02,5.840576113231034025e-03,1.862727242977773483e-05,5.877830658090589522e-03,-6.926897824014166538e-02,-3.291768731393817943e-03,4.659539881119159274e-03,5.416380443653230625e-03,5.405485648557176517e-03,-4.904439214295781661e-04
1.338800000000012957e+01,3.744564089733621454e-02,5.773504545291214575e-03,1.821454927500670254e-05,5.809933643841228360e-03,-6.943356667671141125e-02,-3.260151946816746728e-03,4.613182995792266747e-03,5.352545045248653134e-03,5.341856580777638516e-03,-4.811747894872037048e-04
1.343800000000014627e+01,3.713519785241770066e-02,5.706282076232151688e-03,1.779334443215424617e-05,5.741868765096459944e-03,-6.959657427405230301e-02,-3.231047674517904117e-03,4.570440562638780450e-03,5.288553733798923191e-03,5.278075355262494897e-03,-4.614063998785501741e-04
1.348800000000016297e+01,3.682939545802315501e-02,5.638951287599025010e-03,1.735498417430755792e-05,5.673661255947639800e-03,-6.975812665777825217e-02,-3.204371541390610423e-03,4.531170170486088951e-03,5.224451504696459719e-03,5.214187219510624423e-03,-4.313381439694884806e-04
1.353800000000001269e+01,3.652875517139532457e-02,5.571560599213237763e-03,1.689773605301032473e-05,5.605356071319258365e-03,-6.991834523484730113e-02,-3.180049953702738640e-03,4.495271873212583306e-03,5.160295062550127043e-03,5.150248363900148361e-03,-3.909572637127257467e-04
1.358800000000002939e+01,3.623379700107324380e-02,5.504164239059803829e-03,1.643237607943869673e-05,5.537028991218681181e-03,-7.007734773253249116e-02,-3.157967825772101111e-03,4.462627326869837013e-03,5.096157532100861233e-03,5.086330676451475581e-03,-3.402716981620205550e-04
1.363800000000004609e+01,3.594503001957990301e-02,5.436823933548175745e-03,1.598046902036862746e-05,5.468784871588912994e-03,-7.023524612382114896e-02,-3.137918045540484535e-03,4.433019567572690084e-03,5.032127830205406979e-03,5.022521332075730906e-03,-2.795893923868577702e-04
1.368800000000006278e+01,3.566293052559673521e-02,5.369611741692926522e-03,1.556918574821026949e-05,5.400750113189346953e-03,-7.039214202609822557e-02,-3.119569629536147158e-03,4.406074109004472390e-03,4.968307017297761245e-03,4.958919498306070019e-03,-2.097222131949661795e-04
1.373800000000007948e+01,3.538791300334820367e-02,5.302612423397882677e-03,1.522713655711101364e-05,5.333066696512104958e-03,-7.054812050757508501e-02,-3.102450333346625563e-03,4.381227114617343085e-03,4.904804717087660540e-03,4.895633155717077183e-03,-1.320860678101358791e-04
1.378800000000009618e+01,3.512029845126259098e-02,5.235923520304176446e-03,1.498136958983892679e-05,5.265886259483854547e-03,-7.070324302424246810e-02,-3.085937099162130298e-03,4.357707387457249171e-03,4.841735514401771835e-03,4.832775821293970424e-03,-4.872433674771403347e-05
1.383800000000011288e+01,3.486028370895822431e-02,5.169652089066057755e-03,1.485258991092502089e-05,5.199357268887907536e-03,-7.085753987920062613e-02,-3.069263933074358689e-03,4.334531210302455979e-03,4.779212066975577558e-03,4.770459855256112790e-03,3.774255603230621583e-05
1.388800000000012957e+01,3.460791674315810001e-02,5.103907998102818686e-03,1.484787456205035655e-05,5.133603747226919700e-03,-7.101100307585439531e-02,-3.051565152286752659e-03,4.310534792352922404e-03,4.717334125082145273e-03,4.708785479973905293e-03,1.242854703030897871e-04
1.393800000000014627e+01,3.436308474873048940e-02,5.038794957737604586e-03,1.495497124934621218e-05,5.068704900236297231e-03,-7.116358133346878390e-02,-3.031957759230916472e-03,4.284464456385829283e-03,4.656176866395394381e-03,4.647828877155224005e-03,2.077731284674152448e-04
1.398800000000016297e+01,3.412552028365353068e-02,4.974401433465247893e-03,1.514377616951893814e-05,5.004688985804285617e-03,-7.131517922143038035e-02,-3.009639636380065549e-03,4.255111782186594797e-03,4.595784937303530257e-03,4.587635851345605621e-03,2.853433107546240414e-04
1.403800000000001269e+01,3.389482446623756640e-02,4.910794100700179542e-03,1.537644149242994548e-05,4.941546983685039460e-03,-7.146566120324893134e-02,-2.983966904571813510e-03,4.221445280007663642e-03,4.536175786581047621e-03,4.528224757056782679e-03,3.546898962132036303e-04
1.408800000000002939e+01,3.367049906338592108e-02,4.848015856245786737e-03,1.562111310618463045e-05,4.879258082458155787e-03,-7.161485954847757185e-02,-2.954487376362181870e-03,4.182690539163107582e-03,4.477350836453701174e-03,4.469597284746574910e-03,4.141472448878329030e-04
1.413800000000004609e+01,3.345197661702532105e-02,4.786088931497224815e-03,1.586111054614911125e-05,4.817811152589523450e-03,-7.176258391729573027e-02,-2.920937893636922893e-03,4.138346594265594411e-03,4.419308551251299212e-03,4.411751317345696810e-03,4.625772946994530319e-04
1.418800000000006278e+01,3.323864197061378312e-02,4.725021777163948035e-03,1.609426440537290346e-05,4.757210305974693930e-03,-7.190863081197762519e-02,-2.883236175671580540e-03,4.088170381333292545e-03,4.362053286140289698e-03,4.354689818519775525e-03,4.991935567660126232e-04
1.423800000000007948e+01,3.302984686475943926e-02,4.664817259280688855e-03,1.632383576105897119e-05,4.697464930802806513e-03,-7.205279262076125235e-02,-2.841493351123542191e-03,4.032176014208898110e-03,4.305598358460190241e-03,4.298424077340550972e-03,5.234887939342208968e-04
1.428800000000009618e+01,3.282492569770571744e-02,4.605479850452924226e-03,1.654770233924903456e-05,4.638575255131421882e-03,-7.219486728831747691e-02,-2.796048071606226353e-03,3.970671027300944761e-03,4.249964899793170700e-03,4.242973012412405015e-03,5.353436096061668431e-04
1.433800000000011288e+01,3.262322063425184687e-02,4.547020524845899088e-03,1.675259733597733424e-05,4.580525719517853506e-03,-7.233466969189783491e-02,-2.747496648839635111e-03,3.904309433380897913e-03,4.195180765804253087e-03,4.188362431819581122e-03,5.352577000818244633e-04
1.438800000000012957e+01,3.242411839359648357e-02,4.489459277789092408e-03,1.691590515453634546e-05,4.523291088098165512e-03,-7.247204452433986255e-02,-2.696688137761236916e-03,3.834115663205751520e-03,4.141280587464196868e-03,4.134625424431785136e-03,5.245539115039609367e-04
1.443800000000014627e+01,3.222709346400152303e-02,4.432825628082276773e-03,1.701274054933130190e-05,4.466851109180939444e-03,-7.260687893122796943e-02,-2.644668226005291497e-03,3.761442823639612066e-03,4.088306788171506244e-03,4.081803590179782816e-03,5.054217469032561876e-04
1.448800000000016297e+01,3.203174783454988683e-02,4.377157474801015788e-03,1.702410094485409404e-05,4.411205676690723929e-03,-7.273911234252827818e-02,-2.592579577406238511e-03,3.687858752201525914e-03,4.036308893548621983e-03,4.029946341841653470e-03,4.807470841872764637e-04
1.453800000000001269e+01,3.183783728051998996e-02,4.322498343446461513e-03,1.694295709112719864e-05,4.356384257628715707e-03,-7.286874132139820048e-02,-2.541540505859569195e-03,3.614984756131679744e-03,3.985340879424631617e-03,3.979108239356233048e-03,4.537684502840598857e-04
1.458800000000002939e+01,3.164527766469690806e-02,4.268893167960128611e-03,1.677707378642300513e-05,4.302447315532974791e-03,-7.299581834669122138e-02,-2.492526902043990401e-03,3.544321529133225967e-03,3.935456450057352867e-03,3.929344075846227281e-03,4.276426581683775963e-04
1.463800000000004609e+01,3.145412935098389207e-02,4.216382815369799746e-03,1.654829768717086454e-05,4.249479410744141407e-03,-7.312044469179346251e-02,-2.446276914821758977e-03,3.477094982584508134e-03,3.886703751411610917e-03,3.880703472570979848e-03,4.050169436945900417e-04
1.468800000000006278e+01,3.126456245531524653e-02,4.164998029084801025e-03,1.628820525860634979e-05,4.197574439602013568e-03,-7.324275853753459131e-02,-2.403234239389014874e-03,3.414145561261058837e-03,3.839119238239429698e-03,3.833224521508019587e-03,3.876919246194520871e-04
1.473800000000007948e+01,3.107680967971609975e-02,4.114753550911337023e-03,1.603058051069983738e-05,4.146814711932737124e-03,-7.336292024950408219e-02,-2.363540634057513870e-03,3.355881255917267641e-03,3.792721460657715732e-03,3.786927457305410815e-03,3.764525976404299221e-04
1.478800000000009618e+01,3.089111645688244132e-02,4.065643670585641564e-03,1.580251343305824773e-05,4.097248697451758188e-03,-7.348109728120699735e-02,-2.327081949239695469e-03,3.302304742999014140e-03,3.747504800498468753e-03,3.741808191564945877e-03,3.711066741894614813e-04
1.483800000000011288e+01,3.070769889681823281e-02,4.017640328282467456e-03,1.561693783516595541e-05,4.048874203952799143e-03,-7.359745137866902098e-02,-2.293579039997284581e-03,3.253113471226574873e-03,3.703435709807284277e-03,3.697834479868357827e-03,3.707282740303813047e-04
1.488800000000012957e+01,3.052671810790696244e-02,3.970694975467396401e-03,1.546911316185087555e-05,4.001633201791097820e-03,-7.371213033066892351e-02,-2.262704439454443252e-03,3.207851314317859345e-03,3.660452890455379374e-03,3.654945893384807694e-03,3.740404647117015371e-04
1.493800000000014627e+01,3.034827512350762174e-02,3.924744516897098016e-03,1.533809736049048661e-05,3.955420711618078990e-03,-7.382526555264168344e-02,-2.234197840399829854e-03,3.166079056168498700e-03,3.618473278938794460e-03,3.613059821994616966e-03,3.798425211462678227e-04
1.498800000000016297e+01,3.017242543829192283e-02,3.879720816129480533e-03,1.519270011846139921e-05,3.910106216366403091e-03,-7.393697544466171223e-02,-2.207954045634316458e-03,3.127523374996200433e-03,3.577403083395911537e-03,3.572082377230825865e-03,3.873718897615537841e-04
1.503800000000001269e+01,2.999920731766840543e-02,3.835561911553503171e-03,1.500046436249003132e-05,3.865562840278483417e-03,-7.404737314694309624e-02,-2.184060991016581986e-03,3.092170115467907793e-03,3.537152668369931887e-03,3.531923399966622502e-03,3.965172505539162496e-04
1.508800000000002939e+01,2.982867463603233391e-02,3.792222566660999848e-03,1.473777569389967983e-05,3.821698118048799143e-03,-7.415657619649396182e-02,-2.162775377078484784e-03,3.060275634407024197e-03,3.497652427840901128e-03,3.492512382333009136e-03,4.078238985886086616e-04
1.513800000000004609e+01,2.966092341402060129e-02,3.749681755765230714e-03,1.439892541795710031e-05,3.778479606601144701e-03,-7.426471496534792216e-02,-2.144435204759881450e-03,3.032286265983290003e-03,3.458866408613739309e-03,3.453812271055384849e-03,4.222787113601754070e-04
1.518800000000006278e+01,2.949610197730187858e-02,3.707945645940967632e-03,1.400187007855182314e-05,3.735949386098071177e-03,-7.437193672558595203e-02,-2.129324371943751987e-03,3.008676128128369518e-03,3.420800663851235150e-03,3.415827994148784748e-03,4.409091776547487303e-04
1.523800000000007948e+01,2.933439783025109174e-02,3.667045799223524020e-03,1.358883340170072469e-05,3.694223466026925334e-03,-7.447840294418317519e-02,-2.117518377423980181e-03,2.989734672423167896e-03,3.383503753990923027e-03,3.378607123120666925e-03,4.642807223876574711e-04
1.528800000000009618e+01,2.917599962194321675e-02,3.627033478320251889e-03,1.322090571375278676e-05,3.653475289747757249e-03,-7.458427886305440957e-02,-2.108748968034219323e-03,2.975353370626165200e-03,3.347058810973458070e-03,3.342232054452415769e-03,4.920122095356164018e-04
1.533800000000011288e+01,2.902103889895293887e-02,3.587971563668625359e-03,1.296718279507150024e-05,3.613905929258768180e-03,-7.468971631145615575e-02,-2.102325013576952870e-03,2.964866676178929718e-03,3.311568150575568050e-03,3.306804734178458039e-03,5.224386781655950386e-04
1.538800000000012957e+01,2.886952217200360743e-02,3.549925795541129716e-03,1.289034034987775547e-05,3.575706476240885379e-03,-7.479483256213503850e-02,-2.097136648901286749e-03,2.956994589169314146e-03,3.277133288120384104e-03,3.272426672943475837e-03,5.525262495193257895e-04
1.543800000000014627e+01,2.872126769109275071e-02,3.512956758215757345e-03,1.303146742372780858e-05,3.539019693063213175e-03,-7.489968939458013786e-02,-2.091752098757749482e-03,2.949913945242359399e-03,3.243834292973735677e-03,3.239178313910002702e-03,5.780943664666232402e-04
1.548800000000016297e+01,2.857586220919331246e-02,3.477113572079160511e-03,1.339728200666270565e-05,3.503908136092485828e-03,-7.500427699951806026e-02,-2.084596587772095510e-03,2.941457441999545223e-03,3.211712477957730065e-03,3.207101632887843223e-03,5.943348348799753393e-04
1.553800000000001269e+01,2.843265063273055226e-02,3.442429707153862699e-03,1.395256920301926007e-05,3.470334845559901009e-03,-7.510850682890635177e-02,-2.074184441486633026e-03,2.929411676731639731e-03,3.180759596012218329e-03,3.176189268166227340e-03,5.965531490743299125e-04
1.558800000000002939e+01,2.829076618830127926e-02,3.408920844355254297e-03,1.461998820789831898e-05,3.438160820771050952e-03,-7.521221605098071805e-02,-2.059362514027918666e-03,2.911863005041822206e-03,3.150915729399786022e-03,3.146382291510417886e-03,5.810065203991307027e-04
1.563800000000004609e+01,2.814920141887526650e-02,3.376584469866309238e-03,1.528829738582278150e-05,3.407161064637954841e-03,-7.531518417668214838e-02,-2.039517573337186560e-03,2.887526194210129384e-03,3.122076189862718100e-03,3.117577006302331335e-03,5.456792412177967995e-04
1.568800000000006278e+01,2.800691213946434471e-02,3.345400762164105809e-03,1.582847034578915651e-05,3.377057702855683959e-03,-7.541716005534904177e-02,-2.014703692564838878e-03,2.855989383545789496e-03,3.094106474899606732e-03,3.089639794701223158e-03,4.908329953781005468e-04
1.573800000000007948e+01,2.786293903991159809e-02,3.315334418286290663e-03,1.611526261706743983e-05,3.347564943520425339e-03,-7.551789523997731735e-02,-1.985659358928918133e-03,2.817820761261631817e-03,3.066862599610305044e-03,3.062427372701354965e-03,4.191982164971491676e-04
1.578800000000009618e+01,2.771652664157641180e-02,3.286337121277200374e-03,1.605013350344596958e-05,3.318437388284092415e-03,-7.561717820792379641e-02,-1.953705233743066594e-03,2.774507774143757186e-03,3.040213007778360798e-03,3.035808634805645199e-03,3.357367365707146847e-04
1.583800000000011288e+01,2.756721827148245554e-02,3.258350361950384730e-03,1.558067044315945501e-05,3.289511702836703504e-03,-7.571486346961098235e-02,-1.920538430887821797e-03,2.728233665837543568e-03,3.014057787260725901e-03,3.009683848877645236e-03,2.469929798432221536e-04
1.588800000000012957e+01,2.741490915419334332e-02,3.231308259655334570e-03,1.471209618282718786e-05,3.260732452020988908e-03,-7.581089039115540551e-02,-1.887961405428386676e-03,2.681530457451058481e-03,2.988341358956475482e-03,2.983997343489068737e-03,1.601397745577886277e-04
1.593800000000014627e+01,2.725984720864395652e-02,3.205139993647199322e-03,1.350793356747155445e-05,3.232155860782142624e-03,-7.590528846142685637e-02,-1.857598697804708999e-03,2.636875055285616259e-03,2.963056037395738352e-03,2.958741128958845314e-03,8.189701627383695203e-05
1.598800000000016297e+01,2.710258129077380146e-02,3.179771566989058208e-03,1.207925547139939007e-05,3.203930077931856947e-03,-7.599816839631712284e-02,-1.830658750388091055e-03,2.596309027545984360e-03,2.938235690791618764e-03,2.933948601987706670e-03,1.753880332766633753e-05
1.603799999999997894e+01,2.694386731143217500e-02,3.155126898331229567e-03,1.056478699237089655e-05,3.176256472315971188e-03,-7.608970133383619050e-02,-1.807788443467409122e-03,2.561159463776891375e-03,2.913941142364293718e-03,2.909680075924201380e-03,-2.980615149750674497e-05
1.608799999999995123e+01,2.678455122677237191e-02,3.131128565466493891e-03,9.106699819581023803e-06,3.149341965105655929e-03,-7.618009075600951086e-02,-1.789045223962052638e-03,2.531914482889996345e-03,2.890241064674727370e-03,2.886003767383431371e-03,-5.942219934824762733e-05
1.613799999999992352e+01,2.662545185767673656e-02,3.107698743019175584e-03,7.828169731629066238e-06,3.123355082482433612e-03,-7.626954301720756391e-02,-1.773981484048820553e-03,2.508268074725511065e-03,2.867193395934655373e-03,2.862977335275581226e-03,-7.281289400491742505e-05
1.618799999999989581e+01,2.646726450691991306e-02,3.084760836118254686e-03,6.817997194805639689e-06,3.098396830507865827e-03,-7.635824209140995578e-02,-1.761807180985374690e-03,2.489304694989316440e-03,2.844831943922976596e-03,2.840634530824487965e-03,-7.313693464030202789e-05
1.623799999999986809e+01,2.631049905426093363e-02,3.062242040681562895e-03,6.125044837196395312e-06,3.074492130355955481e-03,-7.644633245045917569e-02,-1.751579689433929070e-03,2.473760342695586947e-03,2.823160886035372148e-03,2.818979779000033419e-03,-6.445416836627848253e-05
1.628799999999984038e+01,2.615545608620705939e-02,3.040076661049459592e-03,5.761971090813323586e-06,3.051600603231086409e-03,-7.653391143493082360e-02,-1.742370085714284008e-03,2.460283898253732421e-03,2.802157197018538201e-03,2.797990562885857048e-03,-5.099152302000165731e-05
1.633799999999981267e+01,2.600223503541100947e-02,3.018209648656650090e-03,5.714973644697227572e-06,3.029639595946044452e-03,-7.662102993921648952e-02,-1.733371131994304853e-03,2.447635641695390055e-03,2.781778625167036136e-03,2.777625401449474070e-03,-3.659673096623565356e-05
1.638799999999978496e+01,2.585076227314135958e-02,2.996599634878774950e-03,5.954911236866985696e-06,3.008509457352509086e-03,-7.670769849581615674e-02,-1.723938043381845805e-03,2.434790855909125737e-03,2.761973450396484897e-03,2.757833504646785196e-03,-2.445892548025814921e-05
1.643799999999975725e+01,2.570082612531847041e-02,2.975220742956957449e-03,6.445606209242305352e-06,2.988111955375441844e-03,-7.679389539798520126e-02,-1.713577779317416137e-03,2.420954870216112612e-03,2.742688401805966607e-03,2.738562602048038100e-03,-1.706966835808152100e-05
1.648799999999972954e+01,2.555210946227798319e-02,2.954062677024957718e-03,7.147125596214748086e-06,2.968356928217387187e-03,-7.687957428695102458e-02,-1.702170559168135868e-03,2.405525466454925404e-03,2.723872450960770908e-03,2.719762615987655549e-03,-1.632064808289194750e-05
1.653600000000070125e+01,2.541012205024910375e-02,2.933961828024166715e-03,7.977330894131856234e-06,2.949916489812430542e-03,-7.696127847379274911e-02,-1.689244490604528259e-03,2.388791859304987327e-03,2.706204830878713736e-03,2.702112759885284040e-03,-2.315105044379851072e-05
1.658600000000067354e+01,2.526259671365164994e-02,2.913256396235232477e-03,8.954588004058285073e-06,2.931165572243348959e-03,-7.704574069832292871e-02,-1.674331910997790265e-03,2.369047212692654281e-03,2.688164933432560678e-03,2.684094419774411995e-03,-3.903891157766192814e-05
1.663600000000064583e+01,2.511498395071423001e-02,2.892808140806627393e-03,9.985861197335524288e-06,2.912779863201298523e-03,-7.712945729387277183e-02,-1.657620760187969488e-03,2.346774159095624517e-03,2.670443914512404381e-03,2.666398296881388776e-03,-6.427720628949929837e-05
1.668600000000061812e+01,2.496680399977805817e-02,2.872638296109742036e-03,1.100309647392840567e-05,2.894644489057598708e-03,-7.721233833188212436e-02,-1.639211331206722865e-03,2.321999138601700367e-03,2.652985374580842971e-03,2.648967909441131245e-03,-9.861083469719786809e-05
1.673600000000059040e+01,2.481761297307894312e-02,2.852765722550366922e-03,1.193805170154958136e-05,2.876641825953465872e-03,-7.729429889844241508e-02,-1.619373195126181829e-03,2.294982309492430914e-03,2.635732433112986019e-03,2.631746027851055141e-03,-1.410258120860772299e-04
1.678600000000056269e+01,2.466704097224610773e-02,2.833204273997555304e-03,1.273069844410942459e-05,2.858665670885774269e-03,-7.737526755819867930e-02,-1.598531462519756693e-03,2.266219996752641668e-03,2.618632370772201647e-03,2.614679380978530369e-03,-1.897571412123326862e-04
1.683600000000053498e+01,2.451482607895965823e-02,2.813961690114244203e-03,1.333696137152263978e-05,2.840635612857289431e-03,-7.745519413132462283e-02,-1.577223164651350490e-03,2.236403163462080766e-03,2.601641543064733830e-03,2.597723648514364304e-03,-2.424266024213779318e-04
1.688600000000050727e+01,2.436083810572904629e-02,2.795039845160213979e-03,1.373365905868300145e-05,2.822507163277579965e-03,-7.753405528955714665e-02,-1.556033301489430929e-03,2.206338473809389689e-03,2.584728710473949316e-03,2.580846921701756072e-03,-2.962911251031888891e-04
1.693600000000047956e+01,2.420508799610454620e-02,2.776435844626521342e-03,1.391971909594942592e-05,2.804275282818420329e-03,-7.761185695463157508e-02,-1.535525130172706422e-03,2.176850568332159685e-03,2.567876319896713472e-03,2.564031034074153257e-03,-3.485485387592371039e-04
1.698600000000045185e+01,2.404772175085186092e-02,2.758143383746036910e-03,1.391387999505340993e-05,2.785971143736143581e-03,-7.768863321114016784e-02,-1.516178992116852618e-03,2.148686845711263952e-03,2.551079498861423892e-03,2.547270645975008210e-03,-3.966403610236690462e-04
1.703599999999998005e+01,2.388900067824435702e-02,2.740153849626256882e-03,1.374974698063477369e-05,2.767653343587526613e-03,-7.776444216074529514e-02,-1.498350131342305377e-03,2.122442848647449181e-03,2.534343632157540823e-03,2.530570828026937596e-03,-4.384960638524693977e-04
1.708599999999995234e+01,2.372927204250553992e-02,2.722456908891243352e-03,1.346930549327388245e-05,2.749395519877790954e-03,-7.783935966731236888e-02,-1.482251207015328025e-03,2.098519436179043483e-03,2.517680938325903960e-03,2.513943637815220164e-03,-4.726821147980981501e-04
1.713599999999992463e+01,2.356893552456422805e-02,2.705040570124000229e-03,1.311602570014104192e-05,2.731272621524282428e-03,-7.791347222766309422e-02,-1.467960248576464025e-03,2.077116532290248715e-03,2.501106943968149643e-03,2.497404551452517708e-03,-4.984365197222401754e-04
1.718599999999989691e+01,2.340841123794710349e-02,2.687890928476285943e-03,1.272860945374493485e-05,2.713348147383775732e-03,-7.798687024009187674e-02,-1.455450733179571368e-03,2.058261091289194551e-03,2.484637060087986279e-03,2.480969003840009877e-03,-5.155919032582294195e-04
1.723599999999986920e+01,2.324811435129054901e-02,2.670991849899243594e-03,1.233618448339291432e-05,2.695664218866029426e-03,-7.805964277675081497e-02,-1.444636931867383615e-03,2.041862139262052601e-03,2.468283852530025243e-03,2.464649622011085180e-03,-5.244080926610799514e-04
1.728599999999984149e+01,2.308843991372175330e-02,2.654324851944148914e-03,1.195539826789691438e-05,2.678235648479942652e-03,-7.813187462334414413e-02,-1.435426475727382247e-03,2.027781654801670986e-03,2.452054780030005817e-03,2.448453977809678019e-03,-5.253489522710701838e-04
1.733599999999981378e+01,2.292975955365523025e-02,2.637869295466147793e-03,1.158959399938874059e-05,2.661048483464925271e-03,-7.820364594713047346e-02,-1.427771252560897314e-03,2.015909616528146434e-03,2.435951076911112897e-03,2.432383457849806446e-03,-5.188426770771466722e-04
1.738599999999978607e+01,2.277242969287033778e-02,2.621602925923660014e-03,1.123021644191579793e-05,2.644063358807491413e-03,-7.827503450975847876e-02,-1.421707787874992596e-03,2.006230288372714068e-03,2.419967508367843780e-03,2.416433064837878505e-03,-5.050677997580937289e-04
1.743599999999975836e+01,2.261680881715951580e-02,2.605502655413714612e-03,1.086065489939150797e-05,2.627223965212497746e-03,-7.834611989915218899e-02,-1.417377194493316247e-03,1.998867282111304461e-03,2.404094235359352950e-03,2.400593257230684580e-03,-4.838052251837469410e-04
1.748599999999973065e+01,2.246327920118328103e-02,2.589545481448210246e-03,1.046255965089400808e-05,2.610470600749998076e-03,-7.841698875887681552e-02,-1.415033819501844642e-03,1.994092387356493929e-03,2.388320297708963150e-03,2.384853415093657076e-03,-4.544020333142632039e-04
1.753400000000070236e+01,2.231825276504645697e-02,2.574340742063166172e-03,1.004233389653445969e-05,2.594425409856234918e-03,-7.848491038221427907e-02,-1.414861629128412457e-03,1.992296312056840175e-03,2.373264746532050083e-03,2.369831487379565720e-03,-4.176115456328440521e-04
1.758400000000067465e+01,2.217010529700970747e-02,2.558601636878071739e-03,9.567192468771929773e-06,2.577736021815615463e-03,-7.855565346367066049e-02,-1.417143634481984795e-03,1.993712984432717116e-03,2.357676462341495773e-03,2.354279396803458935e-03,-3.693743421736670634e-04
1.763400000000064693e+01,2.202545341934726911e-02,2.542945624349790198e-03,9.075863674346779466e-06,2.561097351698483730e-03,-7.862651064539472046e-02,-1.422023345126432982e-03,1.998757397051276283e-03,2.342202322735876044e-03,2.338842750223572332e-03,-3.103503849913389202e-04
1.768400000000061922e+01,2.188483262457229309e-02,2.527356528752697142e-03,8.610849707622607966e-06,2.544578228167942470e-03,-7.869761181265100269e-02,-1.429365890942239621e-03,2.007433213722729058e-03,2.326874848307381415e-03,2.323554056470249728e-03,-2.406553749329127525e-04
1.773400000000059151e+01,2.174874203374229861e-02,2.511820143922947890e-03,8.228382910126034175e-06,2.528276909743199918e-03,-7.876908010719807507e-02,-1.438725226959556474e-03,2.019340154210563267e-03,2.311735953519178637e-03,2.308455088702349774e-03,-1.615766621790705546e-04
1.778400000000056380e+01,2.161758056995378291e-02,2.496323737303531541e-03,7.985681937321284317e-06,2.512295101178174239e-03,-7.884101636854601303e-02,-1.449343371723003579e-03,2.033621320042468868e-03,2.296827375089357560e-03,2.293587399479352518e-03,-7.571315934613867212e-05
1.783400000000053609e+01,2.149158478353016891e-02,2.480855426203290234e-03,7.926045822629882072e-06,2.496707517848549985e-03,-7.891348353713212305e-02,-1.460226773147531472e-03,2.049016671846272484e-03,2.282178498436650185e-03,2.278980197225614207e-03,1.320159091537677987e-05
1.788400000000050838e+01,2.137078430297931209e-02,2.465403500432249585e-03,8.067093479928016050e-06,2.481537687392105715e-03,-7.898649487578945916e-02,-1.470282988643416538e-03,2.064020438026391811e-03,2.267796804151230722e-03,2.264640866004872036e-03,1.007796706367877532e-04
1.793400000000048067e+01,2.125498680937043874e-02,2.449955835974726263e-03,8.396359729709835330e-06,2.466748555434146103e-03,-7.906000902522158924e-02,-1.478479878934389020e-03,2.077099641901247653e-03,2.253662996090422845e-03,2.250550136332995273e-03,1.826285599886270569e-04
1.798400000000045296e+01,2.114379597211192910e-02,2.434499428776697432e-03,8.875340303598630104e-06,2.452250109383894740e-03,-7.913393301916826772e-02,-1.483982965094346679e-03,2.086912954632986171e-03,2.239733251131992633e-03,2.236664353599057339e-03,2.549861209963163880e-04
1.803399999999998116e+01,2.103665663549037293e-02,2.419020164308547695e-03,9.449694066484751656e-06,2.437919552441517208e-03,-7.920813216742228491e-02,-1.486239212381270649e-03,2.092471202034771119e-03,2.225946020900479612e-03,2.222922251964385126e-03,3.151696312098463447e-04
1.808399999999995345e+01,2.093291526788193871e-02,2.403502848468460924e-03,1.006136021210494655e-05,2.423625568892670817e-03,-7.928244412804130725e-02,-1.484996840864495800e-03,2.093210202785543428e-03,2.212231742628106412e-03,2.209254620069923698e-03,3.617590079401444901e-04
1.813399999999992573e+01,2.083188229134412192e-02,2.387931633015958049e-03,1.065845523411472101e-05,2.409248543484187460e-03,-7.935669397008449089e-02,-1.480273123340690574e-03,2.088976928093799930e-03,2.198521170216050178e-03,2.195592548564342071e-03,3.945255634745548925e-04
1.818399999999989802e+01,2.073288582272619571e-02,2.372290848471369541e-03,1.120048206672717155e-05,2.394691812604823715e-03,-7.943070762625148440e-02,-1.472294227703158055e-03,2.079958402023355385e-03,2.184751511692189022e-03,2.181873492004061596e-03,4.141976041123200019e-04
1.823399999999987031e+01,2.063531165993894370e-02,2.356566264106705732e-03,1.165861414932618142e-05,2.379883492405357980e-03,-7.950432233763660150e-02,-1.461432863792666006e-03,2.066589786696304640e-03,2.170868814398685051e-03,2.168043588508570575e-03,4.221712981665182705e-04
1.828399999999984260e+01,2.053862953568490884e-02,2.340746595789631925e-03,1.201268088383336903e-05,2.364771957557298531e-03,-7.957739398082619431e-02,-1.448160500553100473e-03,2.049474574152798136e-03,2.156828576699947302e-03,2.154058215516395456e-03,4.202623547429738425e-04
1.833399999999981489e+01,2.044240901194991147e-02,2.324825043313804782e-03,1.224743092415698378e-05,2.349319905162118756e-03,-7.964980200585380921e-02,-1.433018454722562651e-03,2.029330927008951135e-03,2.142595169307424594e-03,2.139881395504483926e-03,4.105382897768260751e-04
1.838399999999978718e+01,2.034632903356716621e-02,2.308800496659776848e-03,1.235048520748592668e-05,2.333501467074748648e-03,-7.972145292858989762e-02,-1.416599501436696358e-03,2.006961631447148290e-03,2.128142604935345274e-03,2.125486584390345792e-03,3.952248229177172684e-04
1.843399999999975947e+01,2.025018352471832581e-02,2.292678174493827190e-03,1.231325961769805411e-05,2.317304693729223437e-03,-7.979228290366169318e-02,-1.399526134005733705e-03,1.983228990566691247e-03,2.113456280501484555e-03,2.110858451240112729e-03,3.766344849145146696e-04
1.848399999999973176e+01,2.015388259512620323e-02,2.276469504776743123e-03,1.213445166637060088e-05,2.300738408109484229e-03,-7.986225921036194109e-02,-1.382750360378922315e-03,1.959015428500957522e-03,2.098536236937032298e-03,2.095996208421418722e-03,3.570635694492131185e-04
1.853200000000070347e+01,2.006130551021493083e-02,2.260843539028666548e-03,1.183884423974456241e-05,2.284521227508155838e-03,-7.992863122766147299e-02,-1.366460579480180100e-03,1.936095063353928530e-03,2.084008680302383044e-03,2.081522962702995160e-03,3.393138888715370254e-04
1.858200000000067575e+01,1.996484684295818726e-02,2.244518305827821868e-03,1.142447262896719545e-05,2.267367251085756086e-03,-7.999695425663544412e-02,-1.350753422149824322e-03,1.913240907849278905e-03,2.068695827460450588e-03,2.066264671368539269e-03,3.235590763726281212e-04
1.863200000000064804e+01,1.986854100814382240e-02,2.228167058881814870e-03,1.093649529627874765e-05,2.250040049474372542e-03,-8.006449192774289791e-02,-1.336222980264553098e-03,1.891912074084030511e-03,2.053246864828235391e-03,2.050867544070690031e-03,3.116681737132029188e-04
1.868200000000062033e+01,1.977259909544972979e-02,2.211814386383492356e-03,1.041718348028163610e-05,2.232648753344055811e-03,-8.013130307675608854e-02,-1.322919258260513544e-03,1.872323438920305656e-03,2.037718045518475268e-03,2.035387320558496894e-03,3.039657904137189133e-04
1.873200000000059262e+01,1.967722422587929801e-02,2.195484695980219787e-03,9.908068299152057175e-06,2.215300832578523827e-03,-8.019744903966907756e-02,-1.310702985031946596e-03,1.854404010363749824e-03,2.022166402526942922e-03,2.019880749851189327e-03,2.999978467593315237e-04
1.878200000000056491e+01,1.958257583627858942e-02,2.179201173105079718e-03,9.442487032445194783e-06,2.198086147169969924e-03,-8.026298418892063857e-02,-1.299297053188484688e-03,1.837844769574752818e-03,2.006642378628320424e-03,2.004398197132685727e-03,2.986743086942452081e-04
1.883200000000053720e+01,1.948874488146763728e-02,2.162984954227871372e-03,9.040578349578638295e-06,2.181066110927028581e-03,-8.032794904158002680e-02,-1.288361588845535937e-03,1.822192224751968811e-03,1.991185276079808671e-03,1.988979083332332014e-03,2.985333664816323907e-04
1.888200000000050949e+01,1.939574415126182894e-02,2.146854523904496298e-03,8.707900877050409253e-06,2.164270325658597133e-03,-8.039236712102226790e-02,-1.277573617102942477e-03,1.806961829282859987e-03,1.975821453301772855e-03,1.973650015256392474e-03,2.980567518514290362e-04
1.893200000000048178e+01,1.930351416215802737e-02,2.130825253154136362e-03,8.437622859355747406e-06,2.147700498872847762e-03,-8.045624580187737962e-02,-1.266692383153503101e-03,1.791744237709524653e-03,1.960565950497434283e-03,1.958426371569752487e-03,2.959637175225125413e-04
1.898200000000045407e+01,1.921194157219527354e-02,2.114909117918159064e-03,8.215316353882302829e-06,2.131339750625923721e-03,-8.051958042103501967e-02,-1.255597115211361508e-03,1.776279979422257889e-03,1.945425872865123255e-03,1.943315620468350890e-03,2.914166547525324277e-04
1.903199999999998226e+01,1.912088454955123557e-02,2.099114573459262729e-03,8.024909883153279490e-06,2.115164393225569400e-03,-8.058236027679499536e-02,-1.244291098668327648e-03,1.760489526074749149e-03,1.930405128623968302e-03,1.928322020114604969e-03,2.841037306540176630e-04
1.908199999999995455e+01,1.903019851892046727e-02,2.083446660505777759e-03,7.854218885166134410e-06,2.099155098276110024e-03,-8.064457483172837726e-02,-1.232874518329446977e-03,1.744455361578321328e-03,1.915508488784723427e-03,1.913450638089480259e-03,2.741884696078909561e-04
1.913199999999992684e+01,1.893975624034228977e-02,2.067907332992574825e-03,7.698664617906943115e-06,2.083304662228388678e-03,-8.070621855764481545e-02,-1.221495175941067230e-03,1.728365461870444604e-03,1.900744719600459083e-03,1.898710494442943254e-03,2.621537798895341330e-04
1.918199999999989913e+01,1.884945813209914015e-02,2.052496057209699225e-03,7.562322322224777850e-06,2.067620701854148632e-03,-8.076729331644183496e-02,-1.210291374450061077e-03,1.712434528749878174e-03,1.886127345273721752e-03,1.884115299643077937e-03,2.485854900976898680e-04
1.923199999999987142e+01,1.875923154204216584e-02,2.037210608918497024e-03,7.456270668543133604e-06,2.052123150255583464e-03,-8.082780788516430448e-02,-1.199341457747803022e-03,1.696825253486798288e-03,1.871673819311632124e-03,1.869682674459309480e-03,2.339585388974678134e-04
1.928199999999984371e+01,1.866902058311643159e-02,2.022048017791970402e-03,7.395060185079183633e-06,2.036838138162128890e-03,-8.088777495805166140e-02,-1.188631490110606936e-03,1.681587852008025992e-03,1.857402899875199931e-03,1.855431518365858751e-03,2.184762319204616764e-04
1.933199999999981600e+01,1.857877026179081958e-02,2.007005480332296147e-03,7.392589556165454309e-06,2.021790659444627249e-03,-8.094720653255715881e-02,-1.178045730854768809e-03,1.666630460398882104e-03,1.843331902821715310e-03,1.841379301785509319e-03,2.019978847053059874e-04
1.938199999999978829e+01,1.848840950185435053e-02,1.992081116962682308e-03,7.458544327474342900e-06,2.006998205617630850e-03,-8.100610881909986460e-02,-1.167378827125567856e-03,1.651721753687974753e-03,1.829473893189209307e-03,1.827539247938535574e-03,1.840569672034477182e-04
1.943199999999976058e+01,1.839783725752905386e-02,1.977274406288816178e-03,7.595987234605716494e-06,1.992466380758027567e-03,-8.106447776045611064e-02,-1.156364410835416905e-03,1.636521261505572778e-03,1.815835821918441745e-03,1.813918491803725866e-03,1.639557776306064174e-04
1.948199999999973286e+01,1.830691476535271922e-02,1.962586255654889290e-03,7.800092398221011890e-06,1.978186440451331490e-03,-8.112229598099784944e-02,-1.144958391568979888e-03,1.620628359646363080e-03,1.802416959700256158e-03,1.800516500989720464e-03,1.409072106761415013e-04
1.953000000000070457e+01,1.821913622363221380e-02,1.948599041437995907e-03,8.046628592914057524e-06,1.964692298623824107e-03,-8.117725398379427304e-02,-1.132686200269811738e-03,1.604347707073696143e-03,1.789732506646963357e-03,1.787848028068430260e-03,1.153460144119140617e-04
1.958000000000067686e+01,1.812698843771243587e-02,1.934149602346960529e-03,8.335716434010323407e-06,1.950821035214981257e-03,-8.123388829380773224e-02,-1.119087827690721897e-03,1.585997282292665386e-03,1.776707503930826737e-03,1.774839659785208733e-03,8.468452283846153515e-05
1.963000000000064915e+01,1.803389939056571772e-02,1.919825403380303556e-03,8.629737754289718395e-06,1.937084878888883054e-03,-8.128984268519223733e-02,-1.104317973870729127e-03,1.566023213834368336e-03,1.763846769135771902e-03,1.761995766702159150e-03,4.982805441162676603e-05
1.968000000000062144e+01,1.793966190845844993e-02,1.905627518528056012e-03,8.894816893105170287e-06,1.923417152314266416e-03,-8.134505858388574318e-02,-1.088447689042197197e-03,1.544409113223852662e-03,1.751113900282826692e-03,1.749280177239050669e-03,1.122284718638783542e-05
1.973000000000059373e+01,1.784410858392841692e-02,1.891555038973398569e-03,9.094664430982819390e-06,1.909744367835364276e-03,-8.139948096833782287e-02,-1.071727579389819508e-03,1.521377772653463968e-03,1.738466319487305678e-03,1.736650528393575811e-03,-3.006934762470155948e-05
1.978000000000056602e+01,1.774714344375059524e-02,1.877604475312241120e-03,9.195167926491650510e-06,1.895994811165224421e-03,-8.145306734730728415e-02,-1.054591273810830251e-03,1.497413390185999135e-03,1.725859363517693972e-03,1.724062340361477881e-03,-7.235503102335189105e-05
1.983000000000053831e+01,1.764877186208693369e-02,1.863769537242058062e-03,9.169897731066774569e-06,1.882109332704191536e-03,-8.150579691099779645e-02,-1.037630774676798727e-03,1.473247642121121911e-03,1.713251667092014277e-03,1.711474401082532792e-03,-1.133864979823356807e-04
1.988000000000051060e+01,1.754912369253612894e-02,1.850041407596262700e-03,9.005388660895280946e-06,1.868052184918053346e-03,-8.155767844973160763e-02,-1.021542657669305366e-03,1.449803853107325827e-03,1.700610913974086921e-03,1.698854490020367024e-03,-1.505414749400404691e-04
1.993000000000048288e+01,1.744846476180582709e-02,1.836409554396573355e-03,8.704784901599871527e-06,1.853819124199773119e-03,-8.160875558261504459e-02,-1.007051078741330857e-03,1.428102647451457352e-03,1.687918679053228635e-03,1.686184195394670356e-03,-1.810919495402078057e-04
1.998000000000045517e+01,1.734719324813274038e-02,1.822863003234894645e-03,8.288721501651639289e-06,1.839440446238197998e-03,-8.165910813655208322e-02,-1.007051078741330857e-03,1.409142283766765024e-03,1.675173252439156888e-03,1.673461738304988762e-03,-2.025239298778940575e-04


==> figs/data/lusher_m0p5.csv <==
t,ke,dildis,soldis
0.0005,0.124999627,4.78062E-13,0.000468757
0.0505,0.124976531,5.35457E-09,0.000468808
0.1005,0.124954179,2.6586E-08,0.000469125
0.1505,0.124934062,7.76486E-08,0.000469712
0.2005,0.124916181,1.74829E-07,0.000470564
0.2505,0.12490128,3.26883E-07,0.000471677
0.3005,0.124889359,5.24387E-07,0.000473046
0.3505,0.124877438,7.34353E-07,0.000474676
0.4005,0.124864772,9.07026E-07,0.000476557
0.4505,0.124849126,9.96482E-07,0.00047869
0.5005,0.12482901,9.8553E-07,0.000481064
0.5505,0.124807403,8.97029E-07,0.000483681
0.6005,0.124785796,7.80242E-07,0.000486536
0.6505,0.12476717,6.81013E-07,0.000489623
0.7005,0.124753759,6.1942E-07,0.000492948
0.7505,0.124746308,5.89717E-07,0.000496515
0.8005,0.124745563,5.75406E-07,0.000500338
0.8505,0.124750034,5.62873E-07,0.000504431
0.9005,0.124759719,5.46205E-07,0.000508832
0.9505,0.124775365,5.26196E-07,0.000513563
1.0005,0.124796227,5.07426E-07,0.000518652
1.0505,0.124822304,4.94521E-07,0.000524129
1.1005,0.124852106,4.88665E-07,0.000530001
1.1505,0.124885634,4.8674E-07,0.000536273
1.2005,0.124919161,4.84183E-07,0.000542941
1.2505,0.124952689,4.79312E-07,0.000549987
1.3005,0.124983236,4.75357E-07,0.000557391
1.3505,0.125009313,4.78662E-07,0.000565139
1.4005,0.12502943,4.94845E-07,0.000573219
1.4505,0.125044331,5.25804E-07,0.000581628
1.5005,0.125051781,5.68846E-07,0.000590383
1.5505,0.125052526,6.17692E-07,0.000599491
1.6005,0.125046566,6.64727E-07,0.000608977
1.6505,0.1250339,7.03923E-07,0.000618872
1.7005,0.125017509,7.33192E-07,0.000629196
1.7505,0.124996647,7.54475E-07,0.000639971
1.8005,0.12497355,7.71096E-07,0.000651217
1.8505,0.124948219,7.83713E-07,0.000662937
1.9005,0.124922142,7.88108E-07,0.000675152
1.9505,0.124896065,7.77057E-07,0.000687859
2.0005,0.124868498,7.45342E-07,0.00070108
2.0505,0.124841675,6.94362E-07,0.000714821
2.1005,0.124814853,6.32683E-07,0.000729098
2.1505,0.124788776,5.71994E-07,0.00074393
2.2005,0.124763445,5.21449E-07,0.000759338
2.2505,0.124738113,4.84328E-07,0.000775338
2.3005,0.124713526,4.58979E-07,0.000791958
2.3505,0.124688939,4.4256E-07,0.000809211
2.4005,0.124664352,4.34123E-07,0.000827115
2.4505,0.12464051,4.34963E-07,0.000845681
2.5005,0.124617413,4.47304E-07,0.000864922
2.5505,0.124595062,4.73246E-07,0.000884843
2.6005,0.124574945,5.14032E-07,0.000905449
2.6505,0.124556319,5.68724E-07,0.000926743
2.7005,0.124537692,6.31976E-07,0.000948736
2.7505,0.124519066,6.9204E-07,0.000971447
2.8005,0.124498204,7.32502E-07,0.000994902
2.8505,0.124473618,7.3999E-07,0.00101914
2.9005,0.124445305,7.13193E-07,0.001044206
2.9505,0.124411778,6.64963E-07,0.001070153
3.0005,0.124373035,6.15023E-07,0.001097017
3.0505,0.124329822,5.79616E-07,0.00112483
3.1005,0.124282138,5.66376E-07,0.001153636
3.1505,0.124229984,5.76161E-07,0.001183462
3.2005,0.12417336,6.06292E-07,0.001214363
3.2505,0.1241145,6.51136E-07,0.0012464
3.3005,0.124052661,7.01645E-07,0.001279653
3.3505,0.123990076,7.46795E-07,0.00131421
3.4005,0.123926746,7.76417E-07,0.001350173
3.4505,0.123862671,7.82787E-07,0.001387626
3.5005,0.123797851,7.61516E-07,0.001426686
3.5505,0.123730796,7.15087E-07,0.001467468
3.6005,0.123660761,6.58022E-07,0.001510123
3.6505,0.123587,6.15502E-07,0.001554821
3.7005,0.123508769,6.10744E-07,0.001601764
3.7505,0.123423833,6.49994E-07,0.001651166
3.8005,0.123332936,7.19731E-07,0.001703264
3.8505,0.123233843,7.98576E-07,0.001758282
3.9005,0.12312879,8.73008E-07,0.001816439
3.9505,0.123018522,9.44732E-07,0.001877906
4.0005,0.122904528,1.0265E-06,0.001942837
4.0505,0.122789045,1.12978E-06,0.002011317
4.1005,0.122672816,1.25315E-06,0.002083374
4.1505,0.122554352,1.38448E-06,0.002158969
4.2005,0.122433653,1.51845E-06,0.002237973
4.2505,0.122308483,1.66461E-06,0.00232019
4.3005,0.122176608,1.83202E-06,0.00240535
4.3505,0.122037283,2.01078E-06,0.002493057
4.4005,0.121886781,2.16867E-06,0.00258278
4.4505,0.121725849,2.27131E-06,0.002674152
4.5005,0.121553741,2.30237E-06,0.002766814
4.5505,0.121371947,2.27149E-06,0.002860477
4.6005,0.121181213,2.20569E-06,0.002955295
4.6505,0.120983028,2.13211E-06,0.003051263
4.7005,0.120778137,2.06431E-06,0.003148413
4.7505,0.120566541,2.00252E-06,0.003246905
4.8005,0.120348239,1.94626E-06,0.00334658
4.8505,0.120123232,1.89315E-06,0.003447409
4.9005,0.1198945,1.84573E-06,0.003549282
4.9505,0.119664278,1.81328E-06,0.003651955
5.0005,0.1194348,1.80576E-06,0.003755006
5.0505,0.119207558,1.82215E-06,0.003857884
5.1005,0.118985531,1.85431E-06,0.00395991
5.1505,0.118767974,1.89389E-06,0.004060344
5.2005,0.118554143,1.93607E-06,0.004158417
5.2505,0.118342547,1.97256E-06,0.004253281
5.3005,0.118130206,1.99535E-06,0.004344201
5.3505,0.11791414,2.0027E-06,0.004430553
5.4005,0.117692858,2.00323E-06,0.004511895
5.4505,0.117466361,2.01143E-06,0.004588095
5.5005,0.117234648,2.03628E-06,0.004659351
5.5505,0.11699772,2.07265E-06,0.004725987
5.6005,0.116756322,2.10393E-06,0.004788572
5.6505,0.116511943,2.11612E-06,0.00484785
5.7005,0.116263839,2.10351E-06,0.004904568
5.7505,0.116014245,2.06805E-06,0.004959655
5.8005,0.115762416,2.01307E-06,0.005014231
5.8505,0.115511332,1.94372E-06,0.005069179
5.9005,0.115260248,1.86913E-06,0.005125756
5.9505,0.115011399,1.79742E-06,0.005185035
6.0005,0.114764041,1.73065E-06,0.005248085
6.0505,0.114517427,1.66793E-06,0.005315839
6.1005,0.114268578,1.61157E-06,0.005389087
6.1505,0.114015259,1.56767E-06,0.005468343
6.2005,0.113752999,1.54184E-06,0.005553745
6.2505,0.113481053,1.53678E-06,0.005645247
6.3005,0.113198677,1.55254E-06,0.005742663
6.3505,0.11290587,1.58634E-06,0.005845714
6.4005,0.112603377,1.63644E-06,0.005954259
6.4505,0.112293433,1.7004E-06,0.006068067
6.5005,0.111976039,1.77081E-06,0.006187182
6.5505,0.111651194,1.83503E-06,0.00631156
6.6005,0.111318899,1.8822E-06,0.006440967
6.6505,0.110977663,1.91629E-06,0.006574705
6.7005,0.110626742,1.95885E-06,0.00671133
6.7505,0.110263899,2.03533E-06,0.006847489
6.8005,0.109887645,2.16631E-06,0.00697643
6.8505,0.109497236,2.3404E-06,0.007087164
6.9005,0.109093415,2.52313E-06,0.007168282
6.9505,0.108680654,2.6713E-06,0.007216292
7.0005,0.108264167,2.76921E-06,0.007241763
7.0505,0.107849916,2.8285E-06,0.007260157
7.1005,0.10744386,2.87244E-06,0.0072833
7.1505,0.10704749,2.93E-06,0.007317713
7.2005,0.10666006,3.02399E-06,0.007367026
7.2505,0.106278592,3.16268E-06,0.007432265
7.3005,0.105898613,3.33557E-06,0.007511986
7.3505,0.105514164,3.53372E-06,0.007604513
7.4005,0.105122264,3.7313E-06,0.00770924
7.4505,0.104720678,3.90979E-06,0.007827192
7.5005,0.104308662,4.0368E-06,0.007959719
7.5505,0.10388696,4.08328E-06,0.008106867
7.6005,0.103458553,4.04782E-06,0.008266542
7.6505,0.10302642,3.95991E-06,0.008434413
7.7005,0.102589817,3.86434E-06,0.008605077
7.7505,0.102149488,3.80059E-06,0.008772994
7.8005,0.101701709,3.80726E-06,0.008933927
7.8505,0.101243499,3.91158E-06,0.009085173
7.9005,0.100774114,4.10799E-06,0.009225197
7.9505,0.100292062,4.37073E-06,0.009355442
8.0005,0.099798835,4.63741E-06,0.009479587
8.0505,0.099296667,4.84141E-06,0.00960187
8.1005,0.098790028,4.91076E-06,0.009726993
8.1505,0.098281155,4.84208E-06,0.009857657
8.2005,0.097773771,4.67419E-06,0.009993537
8.2505,0.097270858,4.48025E-06,0.010133142
8.3005,0.09677018,4.31663E-06,0.010275401
8.3505,0.096269502,4.19579E-06,0.010419057
8.4005,0.095763608,4.10606E-06,0.010563505
8.4505,0.095248774,4.0338E-06,0.010708186
8.5005,0.094721274,3.96848E-06,0.010850631
8.5505,0.094181108,3.88371E-06,0.010988327
8.6005,0.093628276,3.78353E-06,0.011119271
8.6505,0.093066504,3.66581E-06,0.011240528
8.7005,0.092498771,3.56176E-06,0.011349353
8.7505,0.091928057,3.49236E-06,0.011444721
8.8005,0.091354364,3.46164E-06,0.011527748
8.8505,0.090776945,3.45832E-06,0.011600437
8.9005,0.090196546,3.46968E-06,0.011665909
8.9505,0.089611677,3.45921E-06,0.011728634
9.0005,0.089021592,3.40918E-06,0.011791544
9.0505,0.088427782,3.31974E-06,0.011854315
9.1005,0.087830246,3.17489E-06,0.011912849
9.1505,0.087231221,2.99264E-06,0.011966074
9.2005,0.086633685,2.78812E-06,0.012017203
9.2505,0.086038385,2.59978E-06,0.012068147
9.3005,0.08544681,2.46145E-06,0.012113921
9.3505,0.084860451,2.38231E-06,0.012144887
9.4005,0.084280052,2.37782E-06,0.012152524
9.4505,0.083705613,2.4251E-06,0.012135155
9.5005,0.0831349,2.46002E-06,0.012097716
9.5505,0.082567167,2.43641E-06,0.012048123
9.6005,0.082000179,2.33826E-06,0.011993455
9.6505,0.081431701,2.19631E-06,0.011940649
9.7005,0.080861732,2.04162E-06,0.011894409
9.7505,0.080289529,1.92043E-06,0.011853012
9.8005,0.079714345,1.84742E-06,0.011813384
9.8505,0.079136181,1.81355E-06,0.01177506
9.9005,0.078555782,1.79816E-06,0.011739251
9.9505,0.077973148,1.77987E-06,0.011707027
10.0005,0.077389024,1.76002E-06,0.01167783
10.0505,0.076803409,1.75627E-06,0.011647842
10.1005,0.07621705,1.75763E-06,0.011610449
10.1505,0.07563069,1.74556E-06,0.011560391
10.2005,0.075046566,1.71116E-06,0.011495524
10.2505,0.074464751,1.66691E-06,0.011419668
10.3005,0.073887556,1.61467E-06,0.0113399
10.3505,0.073315278,1.56487E-06,0.011263439
10.4005,0.072748439,1.51921E-06,0.011195359
10.4505,0.072187635,1.49455E-06,0.011138223
10.5005,0.071633238,1.50774E-06,0.01109324
10.5505,0.0710851,1.55369E-06,0.011059619
10.6005,0.070542029,1.59424E-06,0.011033822
10.6505,0.070002384,1.59476E-06,0.011011098
10.7005,0.0694649,1.54453E-06,0.010987442
10.7505,0.068929205,1.46936E-06,0.010961784
10.8005,0.068395446,1.39532E-06,0.010934683
10.8505,0.067863476,1.3329E-06,0.010907535
10.9005,0.067332549,1.28406E-06,0.01088183
10.9505,0.066801547,1.24905E-06,0.01085878
11.0005,0.066269502,1.23437E-06,0.010838757
11.0505,0.065735669,1.24092E-06,0.010820736
11.1005,0.065199452,1.26489E-06,0.010802482
11.1505,0.064661148,1.28429E-06,0.01078162
11.2005,0.064121653,1.27374E-06,0.010755636
11.2505,0.063582306,1.23003E-06,0.01072141
11.3005,0.063044972,1.17379E-06,0.010675682
11.3505,0.062510841,1.13207E-06,0.010615845
11.4005,0.06198118,1.11618E-06,0.010540641
11.4505,0.061456958,1.1231E-06,0.010450675
11.5005,0.060939442,1.13766E-06,0.010348044
11.5505,0.060429451,1.1354E-06,0.010235633
11.6005,0.059927431,1.11043E-06,0.010116564
11.6505,0.059432863,1.06927E-06,0.009993676
11.7005,0.058944627,1.01849E-06,0.009869345
11.7505,0.058461533,9.6699E-07,0.009745712
11.8005,0.057982759,9.33767E-07,0.009624641
11.8505,0.057508084,9.31178E-07,0.009507154
11.9005,0.057037059,9.43769E-07,0.00939507
11.9505,0.056569536,9.37883E-07,0.009289691
12.0005,0.056105515,8.94372E-07,0.009191018
12.0505,0.055646039,8.19786E-07,0.009097886
12.1005,0.055192001,7.46658E-07,0.009008432
12.1505,0.05474452,7.00092E-07,0.008920935
12.2005,0.054303447,6.88575E-07,0.00883367
12.2505,0.053868408,6.99173E-07,0.008745241
12.3005,0.053438287,7.12951E-07,0.008655275
12.3505,0.053012264,7.07251E-07,0.008563959
12.4005,0.052589519,6.75145E-07,0.008471712
12.4505,0.052170052,6.29815E-07,0.008378766
12.5005,0.051754236,5.86628E-07,0.008285169
12.5505,0.051342517,5.51455E-07,0.008190593
12.6005,0.050935717,5.2492E-07,0.008095086
12.6505,0.050534578,5.10631E-07,0.007998648
12.7005,0.050139326,5.06072E-07,0.007901511
12.7505,0.049750183,5.09013E-07,0.007803676
12.8005,0.049366776,5.25799E-07,0.007705189
12.8505,0.048988213,5.63561E-07,0.007606329
12.9005,0.048613152,6.08578E-07,0.007507702
12.9505,0.048240102,6.32286E-07,0.007410053
13.0005,0.04786817,6.18112E-07,0.007313987
13.0505,0.047497579,5.67642E-07,0.007219505
13.1005,0.047129372,4.89496E-07,0.007126466
13.1505,0.046765486,4.02147E-07,0.007034219
13.2005,0.046407933,3.37773E-07,0.006942297
13.2505,0.046058353,3.20502E-07,0.006850422
13.3005,0.045717042,3.49589E-07,0.006758408
13.3505,0.045383481,4.01531E-07,0.00666644
13.4005,0.04505655,4.4267E-07,0.006574705
13.4505,0.044735207,4.50207E-07,0.006483389
13.5005,0.044419005,4.27474E-07,0.006392539
13.5505,0.044107422,3.93458E-07,0.006302061
13.6005,0.043800161,3.63871E-07,0.006211816
13.6505,0.04349655,3.41271E-07,0.006121664
13.7005,0.043196144,3.2081E-07,0.006031792
13.7505,0.042898717,3.0333E-07,0.005942524
13.8005,0.04260442,3.00892E-07,0.005854561
13.8505,0.04231355,3.24834E-07,0.005768507
13.9005,0.042026256,3.66672E-07,0.005684828
13.9505,0.041742091,4.03411E-07,0.005603896
14.0005,0.041460832,4.21871E-07,0.005525945
14.0505,0.041182107,4.25216E-07,0.00545102
14.1005,0.040905914,4.15434E-07,0.005379075
14.1505,0.040632479,3.84116E-07,0.005309971
14.2005,0.040362321,3.28297E-07,0.005243429
14.2505,0.040096708,2.65046E-07,0.005179167
14.3005,0.039837131,2.22303E-07,0.005117095
14.3505,0.039584333,2.15933E-07,0.005056932
14.4005,0.039338166,2.41372E-07,0.004998631
14.4505,0.039097438,2.81741E-07,0.004942007
14.5005,0.038860734,3.23279E-07,0.004887059
14.5505,0.038626488,3.60049E-07,0.004833787
14.6005,0.038393584,3.84567E-07,0.004782192
14.6505,0.038160902,3.82244E-07,0.004732413
14.7005,0.037927849,3.40555E-07,0.004684403
14.7505,0.037694721,2.66664E-07,0.004638028
14.8005,0.037462635,1.9313E-07,0.004593246
14.8505,0.037232636,1.55123E-07,0.00454993
14.9005,0.037005171,1.62775E-07,0.004508007
14.9505,0.036779642,2.02529E-07,0.004467396
15.0005,0.036555082,2.56256E-07,0.004428048
15.0505,0.036330596,3.08904E-07,0.004389901
15.1005,0.036105738,3.46356E-07,0.004352918
15.1505,0.035880657,3.5766E-07,0.004317035
15.2005,0.035656097,3.35971E-07,0.004282175
15.2505,0.03543325,2.82165E-07,0.004248233
15.3005,0.035213757,2.17607E-07,0.004215116
15.3505,0.034999478,1.77594E-07,0.004182766
15.4005,0.034791459,1.79937E-07,0.004151162
15.4505,0.034589697,2.09222E-07,0.004120298
15.5005,0.034393375,2.39304E-07,0.004090184
15.5505,0.034201001,2.64299E-07,0.004060777
15.6005,0.034011086,2.92674E-07,0.004031981
15.6505,0.033822066,3.20995E-07,0.004003631
15.7005,0.033632449,3.34333E-07,0.003975547
15.7505,0.033441193,3.251E-07,0.003947538
15.8005,0.033248298,2.96665E-07,0.003919431
15.8505,0.033054061,2.54027E-07,0.003891044
15.9005,0.032859453,2.03643E-07,0.003862178
15.9505,0.032665589,1.59643E-07,0.00383265
16.0005,0.032473513,1.42598E-07,0.003802284
16.0505,0.032283375,1.67271E-07,0.003770908
16.1005,0.032094652,2.27461E-07,0.003738345
16.1505,0.031906078,2.97418E-07,0.003704454
16.2005,0.031716536,3.44618E-07,0.003669189
16.2505,0.031525429,3.42386E-07,0.003632602
16.3005,0.0313338,2.87541E-07,0.003594879
16.3505,0.031143438,2.11177E-07,0.003556299
16.4005,0.030956727,1.58195E-07,0.003517184
16.4505,0.030775455,1.51183E-07,0.003477854
16.5005,0.030600218,1.80222E-07,0.003438604
16.5505,0.030430494,2.18738E-07,0.003399674
16.6005,0.030265389,2.45099E-07,0.003361248
16.6505,0.03010401,2.59723E-07,0.003323464
16.7005,0.029945536,2.79171E-07,0.003286458
16.7505,0.029789149,3.07282E-07,0.003250328
16.8005,0.029633656,3.25008E-07,0.003215152
16.8505,0.02947846,3.16883E-07,0.003180972
16.9005,0.029323265,2.88956E-07,0.003147799
16.9505,0.029168517,2.54301E-07,0.003115612
17.0005,0.029014514,2.17087E-07,0.00308438
17.0505,0.028861703,1.78138E-07,0.003054043
17.1005,0.028710605,1.48706E-07,0.003024515
17.1505,0.02856137,1.47128E-07,0.002995681
17.2005,0.028413998,1.77148E-07,0.002967407
17.2505,0.028267818,2.21278E-07,0.002939551
17.3005,0.028122085,2.54804E-07,0.002911998
17.3505,0.02797665,2.61262E-07,0.002884659
17.4005,0.027831587,2.41177E-07,0.002857469
17.4505,0.027687866,2.10339E-07,0.002830367
17.5005,0.027546156,1.88249E-07,0.002803294
17.5505,0.027406905,1.82535E-07,0.002776192
17.6005,0.027269964,1.86749E-07,0.00274904
17.6505,0.027134736,1.94532E-07,0.002721813
17.7005,0.0270007,2.08383E-07,0.002694511
17.7505,0.026867112,2.3168E-07,0.002667149
17.8005,0.026733225,2.57308E-07,0.002639773
17.8505,0.026598668,2.72488E-07,0.002612466
17.9005,0.02646344,2.73677E-07,0.002585304
17.9505,0.026328063,2.65151E-07,0.002558333
18.0005,0.026193283,2.4667E-07,0.002531581
18.0505,0.026060066,2.14371E-07,0.002505071
18.1005,0.025929756,1.73844E-07,0.002478812
18.1505,0.025803394,1.43931E-07,0.002452796
18.2005,0.025681652,1.42971E-07,0.002426984
18.2505,0.025564455,1.73116E-07,0.002401355
18.3005,0.025451057,2.18113E-07,0.002375902
18.3505,0.025340342,2.5522E-07,0.002350653
18.4005,0.025231042,2.72534E-07,0.002325633
18.4505,0.025122487,2.73824E-07,0.002300842
18.5005,0.025013858,2.67536E-07,0.00227626
18.5505,0.024904782,2.56598E-07,0.002251868
18.6005,0.02479496,2.38658E-07,0.002227668
18.6505,0.024684543,2.10741E-07,0.002203677
18.7005,0.024574051,1.77655E-07,0.002179928
18.7505,0.024464155,1.54836E-07,0.002156459
18.8005,0.02435575,1.55341E-07,0.002133316
18.8505,0.024249058,1.78136E-07,0.002110531
18.9005,0.024144154,2.12067E-07,0.002088123
18.9505,0.024040665,2.4419E-07,0.002066102
19.0005,0.023938145,2.63759E-07,0.002044477
19.0505,0.023836296,2.6477E-07,0.002023229
19.1005,0.023735043,2.45607E-07,0.002002339
19.1505,0.02363446,2.11774E-07,0.001981767
19.2005,0.02353507,1.79501E-07,0.001961473
19.2505,0.023437169,1.65973E-07,0.001941417
19.3005,0.023340685,1.74023E-07,0.00192158
19.3505,0.023245243,1.89776E-07,0.001901971
19.4005,0.023150546,1.97978E-07,0.001882614
19.4505,0.023056445,1.98564E-07,0.001863526
19.5005,0.022962941,2.02886E-07,0.001844741
19.5505,0.022870181,2.1726E-07,0.001826255
19.6005,0.02277772,2.37788E-07,0.001808061
19.6505,0.022685333,2.54879E-07,0.001790119
19.7005,0.022592648,2.55907E-07,0.001772396
19.7505,0.022499963,2.32286E-07,0.001754874
19.8005,0.022407948,1.90428E-07,0.001737542
19.8505,0.022317871,1.5011E-07,0.001720443
19.9005,0.022230997,1.31292E-07,0.001703604
19.9505,0.022147849,1.41628E-07,0.001687073


==> figs/data/lusher_m0p75.csv <==
t,ke,dildis,soldis
0.0005,0.124999627,2.64E-12,0.000468757
0.0505,0.124977276,2.70E-08,0.000468827
0.1005,0.124957904,1.07E-07,0.000469209
0.1505,0.124942258,2.43E-07,0.000469893
0.2005,0.124930337,4.40E-07,0.000470876
0.2505,0.124922887,7.11E-07,0.000472156
0.3005,0.124922142,1.07E-06,0.000473726
0.3505,0.124926612,1.54E-06,0.000475574
0.4005,0.124937043,2.12E-06,0.000477698
0.4505,0.124950454,2.80E-06,0.000480087
0.5005,0.124965355,3.53E-06,0.000482741
0.5505,0.124977276,4.24E-06,0.000485656
0.6005,0.124983981,4.82E-06,0.000488818
0.6505,0.124981746,5.20E-06,0.000492236
0.7005,0.124971315,5.36E-06,0.000495891
0.7505,0.124953434,5.33E-06,0.000499784
0.8005,0.124931827,5.19E-06,0.000503905
0.8505,0.124910221,5.05E-06,0.000508245
0.9005,0.124893829,4.97E-06,0.000512785
0.9505,0.124884144,4.97E-06,0.00051753
1.0005,0.124883399,5.07E-06,0.000522471
1.0505,0.124893084,5.22E-06,0.000527612
1.1005,0.124911711,5.42E-06,0.000532962
1.1505,0.124939278,5.64E-06,0.00053855
1.2005,0.124975041,5.86E-06,0.000544404
1.2505,0.125018254,6.03E-06,0.000550564
1.3005,0.125066683,6.15E-06,0.000557079
1.3505,0.125120327,6.19E-06,0.000563985
1.4005,0.125179186,6.16E-06,0.000571323
1.4505,0.125243261,6.07E-06,0.000579123
1.5005,0.125311061,5.92E-06,0.000587412
1.5505,0.125382587,5.73E-06,0.00059619
1.6005,0.125458582,5.49E-06,0.000605466
1.6505,0.125536813,5.22E-06,0.000615216
1.7005,0.125617279,4.93E-06,0.000625433
1.7505,0.125699236,4.64E-06,0.000636092
1.8005,0.125781937,4.38E-06,0.000647175
1.8505,0.125864638,4.15E-06,0.000658663
1.9005,0.125945849,3.99E-06,0.000670546
1.9505,0.12602557,3.89E-06,0.000682826
2.0005,0.126101566,3.84E-06,0.000695506
2.0505,0.126173092,3.84E-06,0.000708609
2.1005,0.126237911,3.87E-06,0.00072216
2.1505,0.126296026,3.92E-06,0.000736195
2.2005,0.1263452,3.98E-06,0.000750752
2.2505,0.126384688,4.02E-06,0.000765862
2.3005,0.126415235,4.05E-06,0.00078156
2.3505,0.126436096,4.05E-06,0.000797872
2.4005,0.126447272,4.04E-06,0.000814812
2.4505,0.126449508,4.06E-06,0.000832386
2.5005,0.126443547,4.11E-06,0.000850589
2.5505,0.126429391,4.20E-06,0.00086942
2.6005,0.126406294,4.32E-06,0.000888862
2.6505,0.126374257,4.47E-06,0.000908913
2.7005,0.126334024,4.64E-06,0.000929574
2.7505,0.126284105,4.81E-06,0.00095085
2.8005,0.126226736,4.97E-06,0.000972774
2.8505,0.126161171,5.10E-06,0.000995363
2.9005,0.126089645,5.19E-06,0.001018665
2.9505,0.126012159,5.23E-06,0.001042725
3.0005,0.125932438,5.22E-06,0.001067596
3.0505,0.125851227,5.17E-06,0.001093333
3.1005,0.125770761,5.11E-06,0.001120002
3.1505,0.12569104,5.04E-06,0.001147666
3.2005,0.125614299,4.99E-06,0.001176388
3.2505,0.125539048,4.94E-06,0.001206242
3.3005,0.125465288,4.89E-06,0.001237283
3.3505,0.125391527,4.83E-06,0.001269576
3.4005,0.125317767,4.78E-06,0.001303183
3.4505,0.125242516,4.76E-06,0.00133814
3.5005,0.125165775,4.77E-06,0.001374499
3.5505,0.125086799,4.85E-06,0.001412287
3.6005,0.125004843,4.98E-06,0.001451556
3.6505,0.124921397,5.16E-06,0.001492344
3.7005,0.12483646,5.38E-06,0.001534733
3.7505,0.124752269,5.62E-06,0.001578807
3.8005,0.124669567,5.88E-06,0.001624698
3.8505,0.124590591,6.15E-06,0.00167255
3.9005,0.124517576,6.40E-06,0.001722515
3.9505,0.124449776,6.64E-06,0.001774776
4.0005,0.124387936,6.85E-06,0.001829477
4.0505,0.124330567,7.03E-06,0.001886758
4.1005,0.124273942,7.18E-06,0.001946707
4.1505,0.124215083,7.31E-06,0.002009334
4.2005,0.124150263,7.46E-06,0.002074591
4.2505,0.124075757,7.65E-06,0.002142326
4.3005,0.123985606,7.92E-06,0.002212315
4.3505,0.123878317,8.30E-06,0.002284255
4.4005,0.123750913,8.79E-06,0.002357801
4.4505,0.123601901,9.42E-06,0.002432582
4.5005,0.123432028,1.01E-05,0.002508154
4.5505,0.123241294,1.09E-05,0.002584233
4.6005,0.123031933,1.16E-05,0.002660704
4.6505,0.122807671,1.21E-05,0.002737505
4.7005,0.122570743,1.25E-05,0.002815219
4.7505,0.122323384,1.27E-05,0.002894349
4.8005,0.12206783,1.27E-05,0.0029753
4.8505,0.12180557,1.27E-05,0.003058462
4.9005,0.121538095,1.25E-05,0.003143701
4.9505,0.121265404,1.23E-05,0.003230942
5.0005,0.120990478,1.20E-05,0.003319884
5.0505,0.120714062,1.18E-05,0.00341045
5.1005,0.120438391,1.16E-05,0.003502641
5.1505,0.120167191,1.16E-05,0.003596635
5.2005,0.119901951,1.17E-05,0.003692682
5.2505,0.119644906,1.19E-05,0.003790983
5.3005,0.119398292,1.22E-05,0.003891561
5.3505,0.119161364,1.25E-05,0.003994108
5.4005,0.118934867,1.27E-05,0.004097844
5.4505,0.118716566,1.30E-05,0.004201551
5.5005,0.118503479,1.33E-05,0.004303763
5.5505,0.118291883,1.35E-05,0.004402837
5.6005,0.118078797,1.36E-05,0.004497324
5.6505,0.117861986,1.34E-05,0.004586126
5.7005,0.117638469,1.30E-05,0.004668664
5.7505,0.117408246,1.25E-05,0.004744753
5.8005,0.117169828,1.20E-05,0.004814742
5.8505,0.116922469,1.14E-05,0.004879236
5.9005,0.11666766,1.09E-05,0.004939259
5.9505,0.116404655,1.05E-05,0.00499593
6.0005,0.116136435,1.02E-05,0.005050552
6.0505,0.115865234,1.01E-05,0.005104382
6.1005,0.115593289,1.02E-05,0.005158492
6.1505,0.115320598,1.03E-05,0.005214092
6.2005,0.115047907,1.04E-05,0.0052723
6.2505,0.114776707,1.05E-05,0.005334139
6.3005,0.114506251,1.05E-05,0.005400589
6.3505,0.114238776,1.05E-05,0.005472487
6.4005,0.113975771,1.04E-05,0.005550438
6.4505,0.113717981,1.02E-05,0.005635002
6.5005,0.113466897,9.91E-06,0.005726644
6.5505,0.113221774,9.56E-06,0.005825783
6.6005,0.11298261,9.19E-06,0.005932559
6.6505,0.112745682,8.86E-06,0.006046739
6.7005,0.112508754,8.61E-06,0.006167904
6.7505,0.112265121,8.42E-06,0.006295122
6.8005,0.112011057,8.31E-06,0.006427556
6.8505,0.111739856,8.30E-06,0.0065646
6.9005,0.111448539,8.46E-06,0.006705602
6.9505,0.111132635,8.85E-06,0.006849677
7.0005,0.110789164,9.52E-06,0.006994451
7.0505,0.110418126,1.04E-05,0.007134894
7.1005,0.11001952,1.15E-05,0.007261181
7.1505,0.109594838,1.26E-05,0.00735925
7.2005,0.109148549,1.34E-05,0.007418388
7.2505,0.108687359,1.42E-05,0.007443208
7.3005,0.108217229,1.49E-05,0.007451637
7.3505,0.107743373,1.55E-05,0.007458295
7.4005,0.107269517,1.61E-05,0.0074718
7.4505,0.106798641,1.66E-05,0.007496573
7.5005,0.10633,1.71E-05,0.007534524
7.5505,0.10586136,1.74E-05,0.00758584
7.6005,0.105389739,1.77E-05,0.007650427
7.6505,0.104912158,1.79E-05,0.007728798
7.7005,0.104427126,1.82E-05,0.007821185
7.7505,0.103934644,1.86E-05,0.007929078
7.8005,0.103433221,1.93E-05,0.008053596
7.8505,0.102925837,2.02E-05,0.00819483
7.9005,0.102412493,2.10E-05,0.008351013
7.9505,0.101897659,2.15E-05,0.008519256
8.0005,0.101384315,2.16E-05,0.008696812
8.0505,0.100875441,2.17E-05,0.008880981
8.1005,0.100374763,2.19E-05,0.00906813
8.1505,0.099882281,2.22E-05,0.009253276
8.2005,0.099397994,2.25E-05,0.009431252
8.2505,0.098920413,2.29E-05,0.00959726
8.3005,0.098448792,2.33E-05,0.009747109
8.3505,0.097982387,2.39E-05,0.009878006
8.4005,0.097521197,2.45E-05,0.009990044
8.4505,0.097065222,2.51E-05,0.010085644
8.5005,0.096613718,2.57E-05,0.010169556
8.5505,0.096167429,2.60E-05,0.010245831
8.6005,0.095725611,2.59E-05,0.010318009
8.6505,0.095289752,2.54E-05,0.010392282
8.7005,0.0948606,2.44E-05,0.01047773
8.7505,0.094433683,2.31E-05,0.010579337
8.8005,0.09400453,2.19E-05,0.010693191
8.8505,0.093565692,2.09E-05,0.010805043
8.9005,0.093112697,1.98E-05,0.010898315
8.9505,0.092641822,1.87E-05,0.010960946
9.0005,0.092152319,1.73E-05,0.010987209
9.0505,0.091646426,1.61E-05,0.010978734
9.1005,0.091126376,1.51E-05,0.010942133
9.1505,0.090595151,1.46E-05,0.010890585
9.2005,0.090052005,1.48E-05,0.010837593
9.2505,0.089493958,1.51E-05,0.010793774
9.3005,0.088926225,1.55E-05,0.010767371
9.3505,0.088356256,1.57E-05,0.010760991
9.4005,0.087790013,1.56E-05,0.010770724
9.4505,0.087233456,1.50E-05,0.010788372
9.5005,0.08669031,1.42E-05,0.01080644
9.5505,0.086165045,1.34E-05,0.010818175
9.6005,0.085656916,1.28E-05,0.010811842
9.6505,0.085162944,1.26E-05,0.010776964
9.7005,0.084678657,1.26E-05,0.010717173
9.7505,0.084196606,1.27E-05,0.010649326
9.8005,0.083710084,1.31E-05,0.010588464
9.8505,0.083212386,1.38E-05,0.010540688
9.9005,0.082699042,1.45E-05,0.010506415
9.9505,0.082168562,1.50E-05,0.010484482
10.0005,0.081620945,1.53E-05,0.010473726
10.0505,0.081060663,1.52E-05,0.010473679
10.1005,0.080492184,1.50E-05,0.010483644
10.1505,0.079921471,1.47E-05,0.01050241
10.2005,0.079350758,1.44E-05,0.010527323
10.2505,0.07878228,1.40E-05,0.010555775
10.3005,0.078216037,1.36E-05,0.010586043
10.3505,0.077653519,1.36E-05,0.010617196
10.4005,0.077095472,1.34E-05,0.010647883
10.4505,0.07654413,1.30E-05,0.010677173
10.5005,0.075998748,1.24E-05,0.010704833
10.5505,0.075460072,1.17E-05,0.010731143
10.6005,0.074927357,1.12E-05,0.010756987
10.6505,0.074400528,1.07E-05,0.01078311
10.7005,0.073879062,1.04E-05,0.010810351
10.7505,0.07336244,1.02E-05,0.01083871
10.8005,0.072847979,1.01E-05,0.010867628
10.8505,0.07233158,1.01E-05,0.0108958
10.9005,0.071809593,1.01E-05,0.010921365
10.9505,0.071281423,9.82E-06,0.010941994
11.0005,0.070751613,9.44E-06,0.010955731
11.0505,0.070226944,9.18E-06,0.010961039
11.1005,0.069712855,9.06E-06,0.01095601
11.1505,0.069212028,9.02E-06,0.010940597
11.2005,0.068724463,8.99E-06,0.010917733
11.2505,0.068247776,8.97E-06,0.01089119
11.3005,0.067777124,8.98E-06,0.010863623
11.3505,0.067306397,9.00E-06,0.01083708
11.4005,0.066830753,8.95E-06,0.010812959
11.4505,0.066347807,8.82E-06,0.010791259
11.5005,0.065857486,8.63E-06,0.010770957
11.5505,0.065361501,8.42E-06,0.010750887
11.6005,0.064862761,8.22E-06,0.010730956
11.6505,0.064364914,8.05E-06,0.010712423
11.7005,0.063870643,7.90E-06,0.010696963
11.7505,0.063379353,7.69E-06,0.010684157
11.8005,0.062887765,7.37E-06,0.010671026
11.8505,0.062391706,7.00E-06,0.010653657
11.9005,0.061889016,6.63E-06,0.010629023
11.9505,0.061380143,6.27E-06,0.010595356
12.0005,0.060867693,5.94E-06,0.010551724
12.0505,0.060354572,5.63E-06,0.010497521
12.1005,0.059842495,5.47E-06,0.010431863
12.1505,0.059331237,5.50E-06,0.010353632
12.2005,0.058819085,5.63E-06,0.010262409
12.2505,0.058304773,5.73E-06,0.010159265
12.3005,0.057788523,5.75E-06,0.010046622
12.3505,0.057271677,5.68E-06,0.009927646
12.4005,0.056756173,5.57E-06,0.00980555
12.4505,0.056242978,5.43E-06,0.009682196
12.5005,0.055732316,5.25E-06,0.009558144
12.5505,0.055223964,5.05E-06,0.009433301
12.6005,0.054718369,4.86E-06,0.009307991
12.6505,0.05421702,4.65E-06,0.009182869
12.7005,0.053722526,4.40E-06,0.009058584
12.7505,0.053238463,4.11E-06,0.008935603
12.8005,0.052768332,3.83E-06,0.008814811
12.8505,0.052315487,3.57E-06,0.008697464
12.9005,0.051882609,3.36E-06,0.008584029
12.9505,0.051471189,3.28E-06,0.008474506
13.0005,0.051080407,3.45E-06,0.008368568
13.0505,0.050706388,3.85E-06,0.008265564
13.1005,0.050342428,4.30E-06,0.008164795
13.1505,0.049982342,4.65E-06,0.008065656
13.2005,0.049622033,4.91E-06,0.00796824
13.2505,0.049259339,5.05E-06,0.007872966
13.3005,0.048893815,5.07E-06,0.0077803
13.3505,0.048525757,5.01E-06,0.007690753
13.4005,0.048156283,4.92E-06,0.007604932
13.4505,0.047786213,4.83E-06,0.007523302
13.5005,0.047416367,4.71E-06,0.007445955
13.5505,0.047047564,4.57E-06,0.007372893
13.6005,0.046681071,4.45E-06,0.007304162
13.6505,0.046317558,4.28E-06,0.007239901
13.7005,0.045957621,4.02E-06,0.007179737
13.7505,0.045601633,3.69E-06,0.007123299
13.8005,0.045250637,3.37E-06,0.007069935
13.8505,0.044905676,3.14E-06,0.007018805
13.9005,0.044567867,2.99E-06,0.006969073
13.9505,0.044238105,3.01E-06,0.006919759
14.0005,0.043915719,3.24E-06,0.006869887
14.0505,0.043597506,3.58E-06,0.006818664
14.1005,0.043278398,3.82E-06,0.006765393
14.1505,0.042955341,3.84E-06,0.006710072
14.2005,0.042627814,3.72E-06,0.006653169
14.2505,0.042298201,3.58E-06,0.006595334
14.3005,0.041969184,3.49E-06,0.006537033
14.3505,0.041642775,3.47E-06,0.0064785
14.4005,0.041319719,3.48E-06,0.00641978
14.4505,0.041000015,3.52E-06,0.00636092
14.5005,0.040682919,3.65E-06,0.006302014
14.5505,0.040366866,3.83E-06,0.006243062
14.6005,0.040049695,3.97E-06,0.006183783
14.6505,0.03972947,4.04E-06,0.006123527
14.7005,0.0394047,4.08E-06,0.006061501
14.7505,0.039073969,4.09E-06,0.00599724
14.8005,0.038736608,4.02E-06,0.00593079
14.8505,0.038393658,3.85E-06,0.00586285
14.9005,0.038048548,3.61E-06,0.005794025
14.9505,0.037706269,3.37E-06,0.005724968
15.0005,0.037371962,3.21E-06,0.005655911
15.0505,0.037049651,3.18E-06,0.005587133
15.1005,0.03674157,3.28E-06,0.005518774
15.1505,0.036448092,3.47E-06,0.00545116
15.2005,0.036167727,3.71E-06,0.005384291
15.2505,0.035898315,3.85E-06,0.005318353
15.3005,0.035638439,3.80E-06,0.005253487
15.3505,0.035388472,3.56E-06,0.005189878
15.4005,0.035149756,3.28E-06,0.005127572
15.4505,0.034923483,3.10E-06,0.005066664
15.5005,0.03470913,3.09E-06,0.005007106
15.5505,0.034504537,3.17E-06,0.004948852
15.6005,0.034306725,3.30E-06,0.004891715
15.6505,0.034113159,3.43E-06,0.004835836
15.7005,0.033921829,3.52E-06,0.0047814
15.7505,0.033731541,3.59E-06,0.004728595
15.8005,0.033540956,3.70E-06,0.004677512
15.8505,0.033347837,3.84E-06,0.004628021
15.9005,0.033149056,3.95E-06,0.004579704
15.9505,0.032941781,3.95E-06,0.00453216
16.0005,0.032724746,3.76E-06,0.004485059
16.0505,0.032499218,3.45E-06,0.004438171
16.1005,0.032268548,3.13E-06,0.004391401
16.1505,0.032036836,2.88E-06,0.004344741
16.2005,0.031807209,2.71E-06,0.004298268
16.2505,0.031581979,2.60E-06,0.004252084
16.3005,0.031362038,2.53E-06,0.004206245
16.3505,0.031147909,2.45E-06,0.004160722
16.4005,0.030939814,2.31E-06,0.004115394
16.4505,0.030738426,2.18E-06,0.004070128
16.5005,0.030544562,2.19E-06,0.004024893
16.5505,0.030357702,2.36E-06,0.003979757
16.6005,0.030175982,2.68E-06,0.003934807
16.6505,0.029996275,3.07E-06,0.003890094
16.7005,0.029814555,3.43E-06,0.003845698
16.7505,0.029627248,3.72E-06,0.003801702
16.8005,0.029431596,3.88E-06,0.00375813
16.8505,0.029226184,3.87E-06,0.003714954
16.9005,0.029011459,3.72E-06,0.003672137
16.9505,0.028789507,3.50E-06,0.003629636
17.0005,0.028563382,3.27E-06,0.003587377
17.0505,0.028336512,3.09E-06,0.0035453
17.1005,0.028112176,2.92E-06,0.003503405
17.1505,0.027893502,2.72E-06,0.00346178
17.2005,0.027683992,2.50E-06,0.003420597
17.2505,0.027487148,2.32E-06,0.003380042
17.3005,0.02730513,2.27E-06,0.00334021
17.3505,0.027138163,2.35E-06,0.003301057
17.4005,0.026984309,2.52E-06,0.003262463
17.4505,0.026840141,2.77E-06,0.003224311
17.5005,0.026701337,3.02E-06,0.003186565
17.5505,0.026563799,3.17E-06,0.00314927
17.6005,0.026424921,3.19E-06,0.003112488
17.6505,0.026283509,3.08E-06,0.003076231
17.7005,0.026140011,2.90E-06,0.003040417
17.7505,0.025995843,2.69E-06,0.003004971
17.8005,0.025853164,2.51E-06,0.00296987
17.8505,0.025714286,2.39E-06,0.002935215
17.9005,0.025581219,2.34E-06,0.002901166
17.9505,0.025455304,2.39E-06,0.002867881
18.0005,0.025336393,2.55E-06,0.002835476
18.0505,0.025223219,2.74E-06,0.002803992
18.1005,0.025113621,2.87E-06,0.002773399
18.1505,0.025005737,2.93E-06,0.00274361
18.2005,0.024898374,2.96E-06,0.002714539
18.2505,0.02479049,3.00E-06,0.002686092
18.3005,0.024680594,3.10E-06,0.002658185
18.3505,0.024566824,3.21E-06,0.002630762
18.4005,0.024446945,3.26E-06,0.002603786
18.4505,0.02431954,3.16E-06,0.002577239
18.5005,0.024184908,2.92E-06,0.002551106
18.5505,0.024044688,2.59E-06,0.002525374
18.6005,0.02390201,2.22E-06,0.002500051
18.6505,0.023760151,1.88E-06,0.002475124
18.7005,0.023622241,1.64E-06,0.002450565
18.7505,0.023490441,1.51E-06,0.002426328
18.8005,0.023366315,1.48E-06,0.002402398
18.8505,0.023250384,1.59E-06,0.002378812
18.9005,0.023142052,1.85E-06,0.002355645
18.9505,0.023039384,2.19E-06,0.002332963
19.0005,0.022939248,2.52E-06,0.002310779
19.0505,0.022838591,2.79E-06,0.002289065
19.1005,0.02273473,2.99E-06,0.002267775
19.1505,0.022625579,3.12E-06,0.002246876
19.2005,0.022509797,3.22E-06,0.002226345
19.2505,0.022386193,3.28E-06,0.002206159
19.3005,0.022254392,3.25E-06,0.002186285
19.3505,0.022114992,3.10E-06,0.002166727
19.4005,0.021969855,2.90E-06,0.002147495
19.4505,0.021821142,2.70E-06,0.002128617
19.5005,0.02167146,2.50E-06,0.002110121
19.5505,0.021523268,2.23E-06,0.002092012
19.6005,0.021379919,1.86E-06,0.002074321
19.6505,0.021245511,1.49E-06,0.002057064
19.7005,0.021123992,1.25E-06,0.002040254
19.7505,0.021017822,1.24E-06,0.002023876
19.8005,0.020926925,1.45E-06,0.002007867
19.8505,0.020848619,1.80E-06,0.00199216
19.9005,0.02077918,2.18E-06,0.001976668
19.9505,0.020714211,2.53E-06,0.00196131


==> figs/data/lusher_m1p0.csv <==
t,ke,dildis,soldis
0.0005,0.124999627,1.09E-11,0.000468757
0.0505,0.124980256,1.10E-07,0.000468869
0.1005,0.124969825,4.26E-07,0.000469362
0.1505,0.12496759,9.15E-07,0.000470238
0.2005,0.12497355,1.54E-06,0.00047149
0.2505,0.124986216,2.24E-06,0.000473116
0.3005,0.125007078,3.01E-06,0.00047509
0.3505,0.12503539,3.83E-06,0.000477409
0.4005,0.125071153,4.71E-06,0.000480049
0.4505,0.125115111,5.70E-06,0.000482997
0.5005,0.125165775,6.85E-06,0.000486229
0.5505,0.125223889,8.20E-06,0.000489726
0.6005,0.125285729,9.75E-06,0.000493479
0.6505,0.125347569,1.15E-05,0.000497479
0.7005,0.125404193,1.32E-05,0.000501712
0.7505,0.125451877,1.49E-05,0.000506182
0.8005,0.125485404,1.63E-05,0.000510885
0.8505,0.125502541,1.74E-05,0.000515821
0.9005,0.125504031,1.81E-05,0.00052099
0.9505,0.12549211,1.86E-05,0.000526382
1.0005,0.125471993,1.89E-05,0.000531994
1.0505,0.125448897,1.93E-05,0.00053781
1.1005,0.12542878,1.98E-05,0.000543803
1.1505,0.125414624,2.04E-05,0.000549963
1.2005,0.125410899,2.12E-05,0.000556264
1.2505,0.125419094,2.23E-05,0.000562695
1.3005,0.125441446,2.35E-05,0.000569237
1.3505,0.125477209,2.50E-05,0.000575901
1.4005,0.125526382,2.66E-05,0.000582695
1.4505,0.125585242,2.84E-05,0.000589647
1.5005,0.125651552,3.03E-05,0.0005968
1.5505,0.125722332,3.21E-05,0.000604204
1.6005,0.125793858,3.38E-05,0.000611915
1.6505,0.125863893,3.54E-05,0.000619989
1.7005,0.125930948,3.69E-05,0.000628483
1.7505,0.125994278,3.84E-05,0.000637438
1.8005,0.126054628,3.98E-05,0.0006469
1.8505,0.126111252,4.14E-05,0.000656902
1.9005,0.126165641,4.33E-05,0.000667464
1.9505,0.12621854,4.54E-05,0.000678593
2.0005,0.126269949,4.81E-05,0.000690304
2.0505,0.126321358,5.15E-05,0.000702588
2.1005,0.126373512,5.54E-05,0.000715436
2.1505,0.126428646,5.96E-05,0.000728824
2.2005,0.12648676,6.39E-05,0.000742724
2.2505,0.126550835,6.82E-05,0.000757112
2.3005,0.126621616,7.20E-05,0.000771962
2.3505,0.126699847,7.56E-05,0.000787259
2.4005,0.126786273,7.88E-05,0.000802994
2.4505,0.126880895,8.12E-05,0.000819162
2.5005,0.126981478,8.29E-05,0.000835772
2.5505,0.127088021,8.42E-05,0.00085288
2.6005,0.127196799,8.44E-05,0.000870501
2.6505,0.127306323,8.43E-05,0.000888713
2.7005,0.127415101,8.34E-05,0.000907553
2.7505,0.127520154,8.25E-05,0.000927125
2.8005,0.127620736,8.10E-05,0.00094746
2.8505,0.127713868,7.99E-05,0.000968643
2.9005,0.127800295,7.88E-05,0.000990706
2.9505,0.127877036,7.82E-05,0.001013663
3.0005,0.127944091,7.76E-05,0.001037528
3.0505,0.128000715,7.68E-05,0.001062278
3.1005,0.128047654,7.56E-05,0.001087866
3.1505,0.128082671,7.44E-05,0.001114255
3.2005,0.128105023,7.26E-05,0.001141389
3.2505,0.128113964,7.07E-05,0.001169231
3.3005,0.128107258,6.87E-05,0.001197744
3.3505,0.128084907,6.64E-05,0.001226927
3.4005,0.128046909,6.42E-05,0.001256789
3.4505,0.127993265,6.23E-05,0.001287346
3.5005,0.12792621,6.06E-05,0.001318634
3.5505,0.127846489,5.94E-05,0.001350704
3.6005,0.127754847,5.86E-05,0.001383621
3.6505,0.127652029,5.81E-05,0.00141747
3.7005,0.127539525,5.78E-05,0.001452353
3.7505,0.127417336,5.75E-05,0.001488372
3.8005,0.127287696,5.71E-05,0.001525634
3.8505,0.127152841,5.67E-05,0.001564232
3.9005,0.12701426,5.61E-05,0.00160427
3.9505,0.12687419,5.54E-05,0.001645839
4.0005,0.126735609,5.46E-05,0.00168902
4.0505,0.126599264,5.38E-05,0.001733919
4.1005,0.126465899,5.29E-05,0.001780634
4.1505,0.126334024,5.21E-05,0.001829281
4.2005,0.126203639,5.12E-05,0.001879997
4.2505,0.126071019,5.04E-05,0.001932882
4.3005,0.125934673,4.96E-05,0.001987979
4.3505,0.125791623,4.88E-05,0.002045278
4.4005,0.125639631,4.80E-05,0.002104673
4.4505,0.125476464,4.74E-05,0.002165973
4.5005,0.125302865,4.70E-05,0.00222892
4.5505,0.125117346,4.69E-05,0.002293247
4.6005,0.124920651,4.72E-05,0.002358644
4.6505,0.124714271,4.80E-05,0.002424749
4.7005,0.124497459,4.93E-05,0.002491329
4.7505,0.124272452,5.12E-05,0.002558156
4.8005,0.12403925,5.36E-05,0.002625165
4.8505,0.123797106,5.65E-05,0.002692471
4.9005,0.123547512,5.96E-05,0.002760192
4.9505,0.123290468,6.28E-05,0.002828677
5.0005,0.123026718,6.62E-05,0.002898428
5.0505,0.122758497,6.97E-05,0.002969823
5.1005,0.122488042,7.35E-05,0.003043468
5.1505,0.122215351,7.80E-05,0.003119766
5.2005,0.121944151,8.32E-05,0.003199161
5.2505,0.12167295,8.91E-05,0.003281946
5.3005,0.12140324,9.57E-05,0.003368107
5.3505,0.121132039,0.000102717,0.00345736
5.4005,0.120857858,0.000109738,0.003549231
5.4505,0.120579207,0.000117133,0.00364328
5.5005,0.120293105,0.000125219,0.003739313
5.5505,0.119999553,0.000134693,0.003837134
5.6005,0.119697805,0.0001455,0.003936581
5.6505,0.119390097,0.000156513,0.004037289
5.7005,0.119077918,0.000165857,0.004138635
5.7505,0.118763504,0.00017344,0.004239418
5.8005,0.11844909,0.000178447,0.004338166
5.8505,0.118135421,0.000182032,0.004433832
5.9005,0.117823988,0.000185026,0.004525772
5.9505,0.117515534,0.00018809,0.00461353
6.0005,0.117210061,0.000191308,0.004696697
6.0505,0.116908313,0.000194609,0.004773996
6.1005,0.116613271,0.000196977,0.004844497
6.1505,0.116328659,0.000198256,0.004907874
6.2005,0.116058949,0.000198383,0.004964777
6.2505,0.115807865,0.000196728,0.005016466
6.3005,0.115579132,0.00019326,0.005064522
6.3505,0.115371262,0.000191075,0.005110622
6.4005,0.115183507,0.000189356,0.005156257
6.4505,0.115011399,0.000183006,0.005202823
6.5005,0.114848977,0.000174877,0.00525209
6.5505,0.11469326,0.000166079,0.005305874
6.6005,0.114541269,0.00015339,0.005365618
6.6505,0.114390022,0.000141613,0.005432626
6.7005,0.114235795,0.000128543,0.005507877
6.7505,0.114078589,0.000115869,0.005592394
6.8005,0.113913931,0.000104446,0.00568683
6.8505,0.113740333,9.47E-05,0.005791511
6.9005,0.113554069,8.71E-05,0.00590583
6.9505,0.113349923,8.16E-05,0.006028346
7.0005,0.113127151,7.76E-05,0.006158358
7.0505,0.112884263,7.48E-05,0.006296426
7.1005,0.112622003,7.28E-05,0.006442783
7.1505,0.112341862,7.13E-05,0.006597103
7.2005,0.112041604,7.00E-05,0.006757803
7.2505,0.11172123,6.89E-05,0.006921436
7.3005,0.111379994,6.76E-05,0.007084184
7.3505,0.111019386,6.65E-05,0.00724344
7.4005,0.110638662,6.54E-05,0.007395944
7.4505,0.110236332,6.43E-05,0.007536014
7.5005,0.109809415,6.31E-05,0.00765499
7.5505,0.109357165,6.22E-05,0.007742302
7.6005,0.108883309,6.15E-05,0.0077925
7.6505,0.108391572,6.11E-05,0.007816947
7.7005,0.107884188,6.13E-05,0.007833012
7.7505,0.107364884,6.22E-05,0.007851452
7.8005,0.106836639,6.40E-05,0.007875341
7.8505,0.106298708,6.68E-05,0.007903746
7.9005,0.105751092,7.01E-05,0.007936622
7.9505,0.105193789,7.35E-05,0.007975504
8.0005,0.104629781,7.64E-05,0.008023002
8.0505,0.104058323,7.84E-05,0.008080045
8.1005,0.103480159,7.95E-05,0.008147147
8.1505,0.1028938,7.99E-05,0.00822603
8.2005,0.102297754,7.97E-05,0.008319162
8.2505,0.101692768,7.85E-05,0.0084278
8.3005,0.101081822,7.66E-05,0.008551014
8.3505,0.100470131,7.45E-05,0.008686056
8.4005,0.099862165,7.31E-05,0.008830038
8.4505,0.099260904,7.31E-05,0.008980167
8.5005,0.098669329,7.47E-05,0.009133602
8.5505,0.09808744,7.76E-05,0.009287689
8.6005,0.097516727,8.13E-05,0.009439401
8.6505,0.096957934,8.53E-05,0.009584128
8.7005,0.096411808,8.86E-05,0.009716376
8.7505,0.095881327,9.09E-05,0.009828786
8.8005,0.095371709,9.18E-05,0.009914747
8.8505,0.094890402,9.19E-05,0.009972954
8.9005,0.094441878,9.19E-05,0.010008624
8.9505,0.094029117,9.22E-05,0.010029718
9.0005,0.093648393,9.27E-05,0.01004285
9.0505,0.093299706,9.39E-05,0.010053747
9.1005,0.092979332,9.61E-05,0.010071907
9.1505,0.0926828,9.83E-05,0.010106087
9.2005,0.092395953,9.78E-05,0.010149021
9.2505,0.092101656,9.35E-05,0.01017845
9.3005,0.091791712,8.73E-05,0.010182874
9.3505,0.091475063,8.16E-05,0.010173468
9.4005,0.091162884,7.61E-05,0.010162897
9.4505,0.090853686,7.04E-05,0.010153724
9.5005,0.090541507,6.55E-05,0.010141756
9.5505,0.090221133,6.25E-05,0.01012313
9.6005,0.089894053,6.10E-05,0.010102455
9.6505,0.089563248,6.13E-05,0.010088718
9.7005,0.089227227,6.19E-05,0.010088438
9.7505,0.088875561,6.10E-05,0.010099195
9.8005,0.088491111,5.91E-05,0.010103852
9.8505,0.088067174,5.67E-05,0.010101756
9.9005,0.087605984,5.47E-05,0.010101523
9.9505,0.087114992,5.42E-05,0.010109253
10.0005,0.086599413,5.46E-05,0.010127088
10.0505,0.086063717,5.60E-05,0.010150604
10.1005,0.08551014,5.75E-05,0.01017575
10.1505,0.084940172,5.81E-05,0.010201966
10.2005,0.084354558,5.75E-05,0.010229813
10.2505,0.083763728,5.58E-05,0.010260593
10.3005,0.083177368,5.48E-05,0.010298544
10.3505,0.082601439,5.53E-05,0.010348137
10.4005,0.082033706,5.60E-05,0.010410722
10.4505,0.081471934,5.57E-05,0.010484296
10.5005,0.080913141,5.52E-05,0.010564669
10.5505,0.080354349,5.46E-05,0.010647184
10.6005,0.079788106,5.34E-05,0.010730258
10.6505,0.079207707,5.15E-05,0.010814216
10.7005,0.078609426,4.98E-05,0.010898641
10.7505,0.07799252,4.91E-05,0.010981342
10.8005,0.077356241,4.89E-05,0.011059154
10.8505,0.076702082,4.82E-05,0.011128677
10.9005,0.076036001,4.72E-05,0.011187769
10.9505,0.075367685,4.68E-05,0.01123685
11.0005,0.07470533,4.72E-05,0.01127671
11.0505,0.07404968,4.76E-05,0.011308608
11.1005,0.073398575,4.72E-05,0.01133231
11.1505,0.072748737,4.59E-05,0.011342881
11.2005,0.072101879,4.37E-05,0.011334545
11.2505,0.071467314,4.14E-05,0.011306513
11.3005,0.070857486,3.98E-05,0.011264277
11.3505,0.070280216,3.95E-05,0.011215755
11.4005,0.069735505,4.00E-05,0.011165743
11.4505,0.069217095,4.07E-05,0.011116896
11.5005,0.068718056,4.03E-05,0.011071587
11.5505,0.068235408,3.92E-05,0.011031494
11.6005,0.067767736,3.81E-05,0.010997361
11.6505,0.067311687,3.76E-05,0.010968862
11.7005,0.066861375,3.69E-05,0.010946091
11.7505,0.066410467,3.57E-05,0.010928164
11.8005,0.065953896,3.42E-05,0.010912331
11.8505,0.0654898,3.28E-05,0.010896033
11.9005,0.065018626,3.17E-05,0.010877127
11.9505,0.064542014,3.13E-05,0.010853518
12.0005,0.064061825,3.14E-05,0.010823809
12.0505,0.063579177,3.18E-05,0.010787674
12.1005,0.063093177,3.22E-05,0.010747348
12.1505,0.062602408,3.24E-05,0.010706602
12.2005,0.062106871,3.23E-05,0.010668092
12.2505,0.061609099,3.18E-05,0.010632329
12.3005,0.061113338,3.09E-05,0.010598057
12.3505,0.060624208,3.02E-05,0.010563831
12.4005,0.060145882,2.99E-05,0.010529558
12.4505,0.059679179,2.97E-05,0.010495425
12.5005,0.059221341,2.94E-05,0.010460873
12.5505,0.058767602,2.89E-05,0.01042553
12.6005,0.058313863,2.83E-05,0.010390046
12.6505,0.057857441,2.78E-05,0.010354423
12.7005,0.057397517,2.73E-05,0.010318242
12.7505,0.056936476,2.65E-05,0.010281874
12.8005,0.05647998,2.61E-05,0.010246949
12.8505,0.056033691,2.61E-05,0.010214725
12.9005,0.055599622,2.65E-05,0.010184131
12.9505,0.055175759,2.73E-05,0.010153072
13.0005,0.054756739,2.84E-05,0.010120289
13.0505,0.054334217,2.99E-05,0.01008434
13.1005,0.053899253,3.09E-05,0.010043455
13.1505,0.053445812,3.13E-05,0.009996703
13.2005,0.052971584,3.07E-05,0.00994399
13.2505,0.05247776,2.93E-05,0.009884386
13.3005,0.051968439,2.73E-05,0.009815515
13.3505,0.051451296,2.52E-05,0.009735095
13.4005,0.050936164,2.35E-05,0.009642894
13.4505,0.050432505,2.25E-05,0.009540449
13.5005,0.049946058,2.20E-05,0.00942897
13.5505,0.049478684,2.19E-05,0.009308876
13.6005,0.049028893,2.25E-05,0.009181378
13.6505,0.048591247,2.35E-05,0.009048665
13.7005,0.048157177,2.44E-05,0.008913344
13.7505,0.04771819,2.49E-05,0.008777791
13.8005,0.047268995,2.49E-05,0.008643308
13.8505,0.046807358,2.45E-05,0.008510595
13.9005,0.046332906,2.41E-05,0.008379651
13.9505,0.045847204,2.35E-05,0.008250756
14.0005,0.045354125,2.31E-05,0.008124097
14.0505,0.044858365,2.25E-05,0.007999113
14.1005,0.044364988,2.17E-05,0.007874456
14.1505,0.043880329,2.06E-05,0.007748635
14.2005,0.043412657,1.97E-05,0.00762137
14.2505,0.042969646,1.95E-05,0.007493825
14.3005,0.04255532,1.97E-05,0.007368004
14.3505,0.042169828,2.03E-05,0.007245954
14.4005,0.041810189,2.11E-05,0.00712912
14.4505,0.04147022,2.21E-05,0.007017734
14.5005,0.041142395,2.27E-05,0.006911238
14.5505,0.040820978,2.27E-05,0.006808979
14.6005,0.04050418,2.22E-05,0.006711143
14.6505,0.040193044,2.16E-05,0.006618058
14.7005,0.039889136,2.10E-05,0.006529489
14.7505,0.039592976,2.04E-05,0.006444879
14.8005,0.039304937,1.95E-05,0.006363668
14.8505,0.039027478,1.86E-05,0.006285902
14.9005,0.038764473,1.80E-05,0.006211583
14.9505,0.038518753,1.82E-05,0.006140337
15.0005,0.038288009,1.94E-05,0.006071419
15.0505,0.038064939,2.07E-05,0.006004085
15.1005,0.037840305,2.16E-05,0.005938008
15.1505,0.037607176,2.17E-05,0.005872908
15.2005,0.037362127,2.14E-05,0.005808275
15.2505,0.03710471,2.10E-05,0.005743501
15.3005,0.036836564,2.05E-05,0.005678542
15.3505,0.036561117,1.99E-05,0.005614001
15.4005,0.036282689,1.92E-05,0.005550299
15.4505,0.036005305,1.85E-05,0.005487295
15.5005,0.035732689,1.79E-05,0.005424757
15.5505,0.035468492,1.73E-05,0.005362824
15.6005,0.035215992,1.69E-05,0.005301729
15.6505,0.034976903,1.71E-05,0.005241892
15.7005,0.034749139,1.77E-05,0.005183684
15.7505,0.034526591,1.85E-05,0.0051272
15.8005,0.034301882,1.91E-05,0.005072624
15.8505,0.034069499,1.92E-05,0.005019958
15.9005,0.033826983,1.90E-05,0.004969574
15.9505,0.033574632,1.85E-05,0.004921704
16.0005,0.033314757,1.79E-05,0.004876628
16.0505,0.033050262,1.72E-05,0.004834253
16.1005,0.032783978,1.65E-05,0.00479388
16.1505,0.032518664,1.58E-05,0.004754578
16.2005,0.03225767,1.53E-05,0.00471537
16.2505,0.032003755,1.52E-05,0.004675602
16.3005,0.031757439,1.53E-05,0.004634792
16.3505,0.031517829,1.56E-05,0.004592701
16.4005,0.031283658,1.59E-05,0.004549357
16.4505,0.031053286,1.64E-05,0.004504998
16.5005,0.030824703,1.65E-05,0.004459871
16.5505,0.030597088,1.65E-05,0.004414264
16.6005,0.030370591,1.64E-05,0.004368541
16.6505,0.030146106,1.61E-05,0.004323139
16.7005,0.029925867,1.54E-05,0.004278343
16.7505,0.029713749,1.46E-05,0.004234194
16.8005,0.029512957,1.43E-05,0.004190585
16.8505,0.029323414,1.48E-05,0.004147362
16.9005,0.029140279,1.58E-05,0.004104377
16.9505,0.028955431,1.68E-05,0.004061578
17.0005,0.028761045,1.73E-05,0.004018984
17.0505,0.028553026,1.72E-05,0.003976637
17.1005,0.028331297,1.70E-05,0.003934443
17.1505,0.028097573,1.70E-05,0.003892227
17.2005,0.02785312,1.69E-05,0.003849893
17.2505,0.027598981,1.67E-05,0.003807476
17.3005,0.027337391,1.61E-05,0.00376505
17.3505,0.027072896,1.51E-05,0.003722773
17.4005,0.026812201,1.41E-05,0.003680919
17.4505,0.026562831,1.32E-05,0.003639811
17.5005,0.026331565,1.24E-05,0.003599708
17.5505,0.026124514,1.19E-05,0.003560639
17.6005,0.025945551,1.18E-05,0.003522427
17.6505,0.025795944,1.20E-05,0.00348483
17.7005,0.025673978,1.28E-05,0.003447647
17.7505,0.025574439,1.39E-05,0.003410757
17.8005,0.0254898,1.53E-05,0.003374166
17.8505,0.025410973,1.67E-05,0.003337993
17.9005,0.025328719,1.78E-05,0.003302449
17.9505,0.02523581,1.84E-05,0.003267716
18.0005,0.025128075,1.86E-05,0.003233885
18.0505,0.025004619,1.83E-05,0.003200926
18.1005,0.024867156,1.78E-05,0.003168679
18.1505,0.02471889,1.72E-05,0.003136893
18.2005,0.024563471,1.67E-05,0.003105326
18.2505,0.024403657,1.63E-05,0.003073791
18.3005,0.024241756,1.60E-05,0.003042159
18.3505,0.024079185,1.57E-05,0.00301042
18.4005,0.023916986,1.55E-05,0.00297869
18.4505,0.023756054,1.54E-05,0.00294715
18.5005,0.023596313,1.56E-05,0.00291597
18.5505,0.023436201,1.59E-05,0.00288525
18.6005,0.023273629,1.59E-05,0.002854973
18.6505,0.02310845,1.53E-05,0.002825022
18.7005,0.022943942,1.40E-05,0.002795187
18.7505,0.022787853,1.24E-05,0.002765366
18.8005,0.022649645,1.13E-05,0.002735606
18.8505,0.02253498,1.11E-05,0.00270599
18.9005,0.022443115,1.18E-05,0.002676485
18.9505,0.022367864,1.32E-05,0.002647014
19.0005,0.022299766,1.46E-05,0.002617561
19.0505,0.022229582,1.56E-05,0.002588163
19.1005,0.022150829,1.62E-05,0.002558757
19.1505,0.022060081,1.65E-05,0.002529174
19.2005,0.021955326,1.68E-05,0.002499264
19.2505,0.021834627,1.70E-05,0.002469052
19.3005,0.021697313,1.68E-05,0.002438794
19.3505,0.0215448,1.62E-05,0.002408866
19.4005,0.021380813,1.54E-05,0.002379604
19.4505,0.021209897,1.46E-05,0.002351189
19.5005,0.021036746,1.37E-05,0.002323613
19.5505,0.02086665,1.26E-05,0.002296772
19.6005,0.020705569,1.17E-05,0.002270527
19.6505,0.020559016,1.12E-05,0.002244823
19.7005,0.020429674,1.15E-05,0.002219612
19.7505,0.020316202,1.24E-05,0.002194881
19.8005,0.020213459,1.36E-05,0.002170671
19.8505,0.020113994,1.47E-05,0.002147067
19.9005,0.020011325,1.53E-05,0.002124128
19.9505,0.019900982,1.54E-05,0.002101832


==> figs/data/lusher_m1p25.csv <==
t,ke,dildis,soldis
0.0005,0.124999627,6.02E-11,0.000468757
0.0505,0.124989197,6.05E-07,0.000468953
0.1005,0.125004098,2.31E-06,0.000469712
0.1505,0.125041351,4.89E-06,0.000471048
0.2005,0.12509872,8.01E-06,0.000472981
0.2505,0.12517099,1.13E-05,0.000475509
0.3005,0.125255927,1.43E-05,0.000478638
0.3505,0.125349059,1.69E-05,0.00048235
0.4005,0.125447406,1.89E-05,0.000486592
0.4505,0.125550969,2.03E-05,0.00049129
0.5005,0.125659003,2.12E-05,0.000496361
0.5505,0.125772251,2.20E-05,0.000501702
0.6005,0.125892205,2.30E-05,0.00050723
0.6505,0.126018865,2.43E-05,0.000512869
0.7005,0.126151485,2.62E-05,0.000518573
0.7505,0.12628783,2.87E-05,0.000524324
0.8005,0.12642194,3.18E-05,0.000530126
0.8505,0.126547855,3.52E-05,0.000536003
0.9005,0.126658868,3.87E-05,0.000541987
0.9505,0.126748275,4.21E-05,0.000548119
1.0005,0.126813095,4.51E-05,0.000554443
1.0505,0.126851838,4.78E-05,0.00056099
1.1005,0.126867484,5.03E-05,0.00056778
1.1505,0.126863759,5.27E-05,0.00057483
1.2005,0.126847368,5.53E-05,0.000582136
1.2505,0.126824271,5.82E-05,0.000589684
1.3005,0.126799684,6.14E-05,0.000597442
1.3505,0.126778077,6.50E-05,0.000605377
1.4005,0.126766157,6.93E-05,0.000613433
1.4505,0.126767647,7.45E-05,0.000621568
1.5005,0.126786273,8.09E-05,0.000629726
1.5505,0.126825016,8.93E-05,0.000637885
1.6005,0.126883875,0.000100127,0.00064602
1.6505,0.126959871,0.000114693,0.000654146
1.7005,0.127048533,0.000134783,0.00066229
1.7505,0.127144645,0.000162229,0.0006705
1.8005,0.127238522,0.000195357,0.000678835
1.8505,0.127324204,0.000231303,0.000687366
1.9005,0.127394984,0.000267133,0.000696144
1.9505,0.127447138,0.000300939,0.000705238
2.0005,0.127478431,0.000333159,0.000714714
2.0505,0.127488116,0.000363334,0.0007246
2.1005,0.12747545,0.000388989,0.000734952
2.1505,0.127444158,0.000409617,0.000745839
2.2005,0.127397219,0.000428032,0.000757336
2.2505,0.12733687,0.000446563,0.000769494
2.3005,0.127263109,0.000460428,0.000782328
2.3505,0.127179663,0.000468526,0.000795897
2.4005,0.127087276,0.00047558,0.000810235
2.4505,0.126988928,0.000483247,0.000825378
2.5005,0.126884621,0.000486813,0.000841248
2.5505,0.126779568,0.000485646,0.00085777
2.6005,0.12667675,0.000483972,0.00087498
2.6505,0.126579892,0.000481695,0.000892783
2.7005,0.126492721,0.000478259,0.000911097
2.7505,0.126419705,0.000471578,0.000929793
2.8005,0.126362336,0.000463264,0.000948862
2.8505,0.126324338,0.000453754,0.000968275
2.9005,0.126305712,0.000443513,0.000987931
2.9505,0.126307947,0.000432572,0.001007857
3.0005,0.126328808,0.000420855,0.001028034
3.0505,0.126367551,0.000408438,0.00104849
3.1005,0.126422685,0.000395249,0.001069324
3.1505,0.126493466,0.000381222,0.00109067
3.2005,0.126579147,0.000366781,0.001112649
3.2505,0.12667824,0.000354075,0.00113555
3.3005,0.126789998,0.000343693,0.001159536
3.3505,0.126912933,0.000335051,0.001184728
3.4005,0.127042573,0.000328012,0.001211201
3.4505,0.127175938,0.000324235,0.001239066
3.5005,0.127308558,0.00032317,0.001268403
3.5505,0.127434472,0.00032341,0.001299225
3.6005,0.127549956,0.000324594,0.001331467
3.6505,0.127649049,0.000326466,0.001364958
3.7005,0.127729515,0.000328927,0.00139943
3.7505,0.127786884,0.000331978,0.001434541
3.8005,0.127818176,0.000334285,0.001469978
3.8505,0.127821157,0.000335222,0.001505485
3.9005,0.127792844,0.000334188,0.001541047
3.9505,0.127733985,0.000331159,0.001576707
4.0005,0.127647558,0.000326099,0.001612582
4.0505,0.12753729,0.000319988,0.001648838
4.1005,0.127409885,0.00031372,0.001685625
4.1505,0.127269815,0.000307451,0.001723092
4.2005,0.127123784,0.000301295,0.001761444
4.2505,0.126974027,0.000296023,0.001800806
4.3005,0.126823526,0.000292094,0.001841337
4.3505,0.126674515,0.000289603,0.001883084
4.4005,0.126525503,0.000288862,0.001926041
4.4505,0.126374257,0.000289984,0.00197012
4.5005,0.12621705,0.000293509,0.002015168
4.5505,0.126050902,0.000299569,0.002060989
4.6005,0.125870599,0.000308492,0.002107388
4.6505,0.125673904,0.000321571,0.002154284
4.7005,0.125458582,0.000337548,0.002201605
4.7505,0.125224635,0.000355416,0.002249396
4.8005,0.12497355,0.000373329,0.002297601
4.8505,0.12470682,0.000390491,0.002346211
4.9005,0.124425189,0.000406867,0.002395175
4.9505,0.124131637,0.000421958,0.002444507
5.0005,0.123826163,0.000435541,0.002494156
5.0505,0.123512495,0.000447899,0.002544373
5.1005,0.12319212,0.000458962,0.002595446
5.1505,0.122865786,0.000469034,0.002647558
5.2005,0.122534235,0.000477718,0.002700821
5.2505,0.12219747,0.000485894,0.002755275
5.3005,0.121855489,0.000493638,0.002811173
5.3505,0.121509038,0.000500661,0.002868668
5.4005,0.121158116,0.000508327,0.002927844
5.4505,0.120801979,0.000516988,0.002988692
5.5005,0.120442117,0.000526414,0.003051337
5.5505,0.120078529,0.00053732,0.003115966
5.6005,0.119712706,0.00054895,0.003182425
5.6505,0.119348374,0.0005616,0.003250188
5.7005,0.118987021,0.000575187,0.003318673
5.7505,0.118630884,0.000589695,0.003387693
5.8005,0.118282943,0.000604718,0.003457565
5.8505,0.117944687,0.000619967,0.003528523
5.9005,0.117617607,0.000635186,0.003601249
5.9505,0.117301703,0.000650428,0.003676142
6.0005,0.11699921,0.000665863,0.003753544
6.0505,0.116711618,0.000681156,0.003834289
6.1005,0.116441163,0.000696212,0.003919114
6.1505,0.116190079,0.00070912,0.004008553
6.2005,0.115960601,0.000721028,0.004103092
6.2505,0.115753476,0.000729354,0.004202184
6.3005,0.115564231,0.000734328,0.004304126
6.3505,0.115389143,0.000736662,0.004406874
6.4005,0.115221505,0.000731583,0.004508207
6.4505,0.115053123,0.000723357,0.004606685
6.5005,0.114878779,0.000716974,0.004701772
6.5505,0.11469028,0.000710033,0.004793135
6.6005,0.114483899,0.000703967,0.004881378
6.6505,0.114256657,0.000701446,0.004966826
6.7005,0.114006318,0.000705146,0.005048643
6.7505,0.113728412,0.000704619,0.005125803
6.8005,0.113424429,0.000700701,0.005197514
6.8505,0.113093624,0.00069466,0.005263778
6.9005,0.112738232,0.000686775,0.005325618
6.9505,0.112363468,0.000674276,0.005385455
7.0005,0.111973059,0.000656364,0.005446131
7.0505,0.111575944,0.000639712,0.005510299
7.1005,0.111178083,0.000621756,0.005580194
7.1505,0.110783949,0.000597519,0.005657075
7.2005,0.110396519,0.000572729,0.005741313
7.2505,0.110017285,0.000547117,0.005832582
7.3005,0.109643267,0.000521699,0.005930231
7.3505,0.109272974,0.000499838,0.006033142
7.4005,0.108906406,0.000478498,0.006139918
7.4505,0.108544309,0.000464545,0.006249581
7.5005,0.108189662,0.000453325,0.006362224
7.5505,0.107843955,0.000445209,0.006478313
7.6005,0.10751017,0.000437004,0.006598035
7.6505,0.107187561,0.000428326,0.006720224
7.7005,0.106876127,0.000419595,0.006842646
7.7505,0.106573634,0.000411084,0.006963904
7.8005,0.106278592,0.000402747,0.00708451
7.8505,0.105991,0.000395309,0.00720628
7.9005,0.105707878,0.000388721,0.007330099
7.9505,0.105426247,0.000383297,0.007453406
8.0005,0.10514089,0.000378645,0.007567539
8.0505,0.104843613,0.000374685,0.00765974
8.1005,0.104525473,0.00037157,0.007719577
8.1505,0.104180512,0.000367749,0.007750171
8.2005,0.103803514,0.000362251,0.007772802
8.2505,0.103394478,0.000355584,0.007800323
8.3005,0.102952659,0.000349762,0.007833571
8.3505,0.102478803,0.000345424,0.007868263
8.4005,0.101976635,0.000343621,0.007899881
8.4505,0.10145435,0.000344961,0.007928286
8.5005,0.100921635,0.000348649,0.007958089
8.5505,0.100385939,0.000352459,0.007994457
8.6005,0.099851734,0.000355322,0.008041628
8.6505,0.099323489,0.000356066,0.00810114
8.7005,0.098801204,0.000353517,0.008173131
8.7505,0.09828637,0.000346663,0.00825965
8.8005,0.097776006,0.000335357,0.008363074
8.8505,0.097268623,0.000323322,0.008482096
8.9005,0.096758259,0.000311413,0.008610805
8.9505,0.09624566,0.000299378,0.008741795
9.0005,0.095737531,0.000287751,0.008870178
9.0505,0.095243559,0.00027734,0.008991389
9.1005,0.094769703,0.000269118,0.009100726
9.1505,0.094315964,0.000263906,0.009195162
9.2005,0.09387787,0.000261108,0.009273859
9.2505,0.093443502,0.000258955,0.009338027
9.3005,0.093008389,0.000256944,0.009389901
9.3505,0.092573276,0.000255993,0.009433627
9.4005,0.092144124,0.000257369,0.009472649
9.4505,0.091720187,0.000261032,0.009506409
9.5005,0.091296249,0.000264429,0.009532393
9.5505,0.090861881,0.00026374,0.009545618
9.6005,0.090415593,0.000259491,0.009541706
9.6505,0.089958128,0.000251179,0.009525455
9.7005,0.089495448,0.000240467,0.009506177
9.7505,0.089031277,0.000231525,0.009492207
9.8005,0.088557422,0.000224293,0.009484337
9.8505,0.088062704,0.000216871,0.009478516
9.9005,0.087542654,0.000208286,0.009475396
9.9505,0.087012919,0.000203632,0.009481916
10.0005,0.086496595,0.000204029,0.009504267
10.0505,0.086003368,0.000204565,0.009543802
10.1005,0.085535472,0.000200907,0.009592091
10.1505,0.085095144,0.00019469,0.009639495
10.2005,0.084686108,0.000188626,0.009681032
10.2505,0.084303894,0.000183539,0.009715165
10.3005,0.083941796,0.000178339,0.009738774
10.3505,0.08359609,0.00017517,0.009750089
10.4005,0.083260069,0.000172896,0.009752092
10.4505,0.082924049,0.00016878,0.009745247
10.5005,0.082581323,0.000164568,0.00973109
10.5505,0.082227421,0.000161942,0.009716096
10.6005,0.081853403,0.000160303,0.009705526
10.6505,0.081452562,0.000158614,0.009697237
10.7005,0.081024155,0.000154312,0.009693605
10.7505,0.08057265,0.000147784,0.00970371
10.8005,0.080101775,0.000141916,0.009733139
10.8505,0.079612273,0.00013787,0.00977896
10.9005,0.079101909,0.00013389,0.009836516
10.9505,0.078572174,0.000130893,0.009903012
11.0005,0.078023812,0.000130706,0.009972535
11.0505,0.077457569,0.000132358,0.010037122
11.1005,0.07688015,0.000133067,0.010092536
11.1505,0.076301241,0.000132172,0.010144317
11.2005,0.075732763,0.000131639,0.010197915
11.2505,0.075179186,0.000131578,0.010251745
11.3005,0.07463753,0.000130693,0.010303387
11.3505,0.074105336,0.000127991,0.010352794
11.4005,0.073582977,0.000124792,0.010400803
11.4505,0.073074923,0.000123,0.010448021
11.5005,0.072582888,0.000122068,0.010492911
11.5505,0.072106051,0.000120066,0.010530583
11.6005,0.071644563,0.00011814,0.010559035
11.6505,0.071198721,0.000118604,0.010577754
11.7005,0.070764428,0.000118881,0.010581573
11.7505,0.070337287,0.000117223,0.010570583
11.8005,0.069914318,0.000115104,0.010549489
11.8505,0.069493958,0.000113997,0.010523318
11.9005,0.069074565,0.000114362,0.010495332
11.9505,0.068651895,0.00011289,0.010461153
12.0005,0.068224456,0.000109526,0.010421385
12.0505,0.067792472,0.000107635,0.010382875
12.1005,0.067353038,0.000107392,0.010340174
12.1505,0.06690429,0.000106962,0.010282339
12.2005,0.066449657,0.000106839,0.010212444
12.2505,0.065991745,0.000106999,0.010136262
12.3005,0.0655275,0.000106803,0.010054678
12.3505,0.065049025,0.000106564,0.009967692
12.4005,0.064549688,0.00010717,0.009876376
12.4505,0.064027925,0.000107557,0.009780078
12.5005,0.063489174,0.000106053,0.009680613
12.5505,0.062945656,0.000103712,0.009583756
12.6005,0.062408842,0.000101844,0.009491974
12.6505,0.06188313,9.96E-05,0.009404849
12.7005,0.061367775,9.69E-05,0.009321309
12.7505,0.060860913,9.46E-05,0.009239167
12.8005,0.060360458,9.26E-05,0.009156931
12.8505,0.059866709,9.07E-05,0.009075161
12.9005,0.059382646,9.02E-05,0.008996651
12.9505,0.058908418,9.13E-05,0.008923868
13.0005,0.058439852,9.25E-05,0.008856673
13.0505,0.057971286,9.25E-05,0.008792925
13.1005,0.057498547,9.17E-05,0.0087302
13.1505,0.057019923,9.02E-05,0.008666405
13.2005,0.056537946,8.84E-05,0.008600141
13.2505,0.056059023,8.70E-05,0.008530944
13.3005,0.055589787,8.69E-05,0.008459279
13.3505,0.05513344,8.76E-05,0.008386031
13.4005,0.054691174,8.87E-05,0.008312177
13.4505,0.054263512,9.01E-05,0.008238277
13.5005,0.05384926,9.09E-05,0.00816433
13.5505,0.053447526,9.04E-05,0.008090476
13.6005,0.053058383,8.94E-05,0.00801746
13.6505,0.052681235,8.89E-05,0.007944631
13.7005,0.052313177,8.82E-05,0.007869846
13.7505,0.051951527,8.72E-05,0.007790917
13.8005,0.05159539,8.67E-05,0.007706818
13.8505,0.051244989,8.66E-05,0.007618576
13.9005,0.05090122,8.60E-05,0.007529541
13.9505,0.050566616,8.49E-05,0.007442184
14.0005,0.050244453,8.44E-05,0.007356409
14.0505,0.049936521,8.49E-05,0.007271659
14.1005,0.049641926,8.64E-05,0.00718798
14.1505,0.049357538,8.82E-05,0.007105837
14.2005,0.049079334,8.88E-05,0.007026582
14.2505,0.048804929,8.83E-05,0.006951191
14.3005,0.04853276,8.78E-05,0.006879712
14.3505,0.048261262,8.69E-05,0.006812052
14.4005,0.047990806,8.59E-05,0.006748676
14.4505,0.047723256,8.59E-05,0.006689304
14.5005,0.047456824,8.69E-05,0.006631143
14.5505,0.047187039,8.72E-05,0.006570188
14.6005,0.046911443,8.63E-05,0.006505741
14.6505,0.046629662,8.45E-05,0.006439058
14.7005,0.046341623,8.25E-05,0.006371305
14.7505,0.046046506,8.08E-05,0.006302946
14.8005,0.045743343,7.94E-05,0.006233702
14.8505,0.04543176,7.79E-05,0.006162968
14.9005,0.045114217,7.62E-05,0.006090837
14.9505,0.044794737,7.46E-05,0.006018427
15.0005,0.044477119,7.29E-05,0.005947181
15.0505,0.044163823,7.08E-05,0.005878356
15.1005,0.043857828,6.86E-05,0.005812419
15.1505,0.043562413,6.75E-05,0.005749043
15.2005,0.043278249,6.69E-05,0.00568832
15.2505,0.043005484,6.53E-05,0.005630672
15.3005,0.042745161,6.32E-05,0.005576981
15.3505,0.042497653,6.15E-05,0.005527714
15.4005,0.042260055,6.06E-05,0.005481521
15.4505,0.042028118,6.00E-05,0.005436491
15.5005,0.041798343,5.94E-05,0.005391509
15.5505,0.041569313,5.83E-05,0.005346386
15.6005,0.041342443,5.68E-05,0.005301357
15.6505,0.041119298,5.60E-05,0.005256886
15.7005,0.04089824,5.58E-05,0.005213021
15.7505,0.040675468,5.54E-05,0.005169621
15.8005,0.040447704,5.49E-05,0.005126455
15.8505,0.040212192,5.50E-05,0.005083241
15.9005,0.039964908,5.58E-05,0.005039749
15.9505,0.039699817,5.61E-05,0.00499607
16.0005,0.039413566,5.42E-05,0.004952624
16.0505,0.039111148,5.03E-05,0.004909969
16.1005,0.038805749,4.67E-05,0.004868106
16.1505,0.038510781,4.51E-05,0.00482629
16.2005,0.038232726,4.56E-05,0.004783822
16.2505,0.037970168,4.78E-05,0.004740655
16.3005,0.037715508,5.02E-05,0.004696836
16.3505,0.037460177,5.14E-05,0.004652021
16.4005,0.037200301,5.13E-05,0.004605628
16.4505,0.0369367,5.09E-05,0.004557548
16.5005,0.036671907,5.05E-05,0.004508179
16.5505,0.036408306,5.00E-05,0.004458265
16.6005,0.036147834,4.95E-05,0.0044089
16.6505,0.035891535,4.89E-05,0.004361463
16.7005,0.035639855,4.81E-05,0.004316941
16.7505,0.035392794,4.70E-05,0.004275479
16.8005,0.035150501,4.61E-05,0.004236415
16.8505,0.034912381,4.63E-05,0.004198836
16.9005,0.034676124,4.71E-05,0.004162091
16.9505,0.034439419,4.75E-05,0.004125946
17.0005,0.034203162,4.75E-05,0.004090402
17.0505,0.033969661,4.71E-05,0.004055292
17.1005,0.033741227,4.63E-05,0.004020307
17.1505,0.033519573,4.48E-05,0.003985387
17.2005,0.033308424,4.19E-05,0.003950653
17.2505,0.033115528,4.01E-05,0.00391619
17.3005,0.032944612,4.03E-05,0.003882196
17.3505,0.032791578,4.14E-05,0.003849013
17.4005,0.032649794,4.17E-05,0.003816864
17.4505,0.032516652,4.12E-05,0.0037856
17.5005,0.0323926,4.12E-05,0.003754843
17.5505,0.032276818,4.21E-05,0.003724254
17.6005,0.032165581,4.31E-05,0.003693716
17.6505,0.032054195,4.36E-05,0.003663373
17.7005,0.03193968,4.35E-05,0.003633361
17.7505,0.03182062,4.34E-05,0.003603666
17.8005,0.031696047,4.37E-05,0.003574237
17.8505,0.031563874,4.42E-05,0.003545044
17.9005,0.031422089,4.42E-05,0.003516332
17.9505,0.031270619,4.37E-05,0.003488471
18.0005,0.031111103,4.28E-05,0.003461826
18.0505,0.030946073,4.22E-05,0.003436764
18.1005,0.030776721,4.24E-05,0.003413551
18.1505,0.030601037,4.29E-05,0.003392215
18.2005,0.030415295,4.29E-05,0.003372457
18.2505,0.030217035,4.17E-05,0.003353807
18.3005,0.030008643,3.86E-05,0.003335767
18.3505,0.029800176,3.52E-05,0.003317807
18.4005,0.029603853,3.39E-05,0.003299297
18.4505,0.029423922,3.51E-05,0.003280009
18.5005,0.029255092,3.71E-05,0.003260149
18.5505,0.029089094,3.80E-05,0.003239888
18.6005,0.02892168,3.77E-05,0.003219268
18.6505,0.028753818,3.71E-05,0.003198328
18.7005,0.028588341,3.68E-05,0.003177107
18.7505,0.028426888,3.65E-05,0.003155808
18.8005,0.028270947,3.59E-05,0.003134672
18.8505,0.028122159,3.53E-05,0.003113847
18.9005,0.027981046,3.52E-05,0.003093298
18.9505,0.02784552,3.57E-05,0.003072883
19.0005,0.027711112,3.62E-05,0.003052539
19.0505,0.027573798,3.60E-05,0.003032166
19.1005,0.027432237,3.52E-05,0.003011439
19.1505,0.027287473,3.44E-05,0.002989898
19.2005,0.027142112,3.33E-05,0.002967281
19.2505,0.027000179,3.20E-05,0.002943644
19.3005,0.026866367,3.12E-05,0.00291916
19.3505,0.026743358,3.15E-05,0.002894028
19.4005,0.026628992,3.28E-05,0.002868528
19.4505,0.026517904,3.42E-05,0.002843061
19.5005,0.026404581,3.51E-05,0.002818004
19.5505,0.026285595,3.55E-05,0.002793543
19.6005,0.026158786,3.59E-05,0.002769641
19.6505,0.02602192,3.59E-05,0.002746181
19.7005,0.025873802,3.56E-05,0.002723158
19.7505,0.025714062,3.52E-05,0.002700658
19.8005,0.025542252,3.45E-05,0.002678781
19.8505,0.025359564,3.30E-05,0.002657468
19.9005,0.025169798,3.08E-05,0.002636532
19.9505,0.024980256,2.86E-05,0.002615819


==> figs/data/machprofile.csv <==
y,mach
0,0.002210511
0.00314159,0.006796285
0.00628319,0.012156567
0.00942478,0.017716212
0.0125664,0.023419822
0.015708,0.029249454
0.0188496,0.035194656
0.0219911,0.04124697
0.0251327,0.047398425
0.0282743,0.053641245
0.0314159,0.059968015
0.0345575,0.066369839
0.0376991,0.07283855
0.0408407,0.079365257
0.0439823,0.08594134
0.0471239,0.092556196
0.0502655,0.101174165
0.0534071,0.106434099
0.0565487,0.111734831
0.0596903,0.11707749
0.0628319,0.12246308
0.0659734,0.12789282
0.069115,0.133369897
0.0722566,0.13889741
0.0753982,0.14447725
0.0785398,0.15011251
0.0816814,0.155807807
0.084823,0.16156551
0.0879646,0.167389482
0.0911062,0.173284616
0.0942478,0.179254768
0.0973894,0.185302788
0.100531,0.191164714
0.103673,0.197076118
0.106814,0.202964428
0.109956,0.20882635
0.113097,0.214662497
0.116239,0.22047655
0.119381,0.226269294
0.122522,0.232038328
0.125664,0.237787324
0.128805,0.243515355
0.131947,0.249223347
0.135088,0.254915085
0.13823,0.260587965
0.141372,0.266245781
0.144513,0.271884568
0.147655,0.276364834
0.150796,0.282205595
0.153938,0.287936829
0.15708,0.293561941
0.160221,0.299078586
0.163363,0.304484227
0.166504,0.309782625
0.169646,0.314971078
0.172788,0.320052167
0.175929,0.325022561
0.179071,0.329882195
0.182212,0.334633972
0.185354,0.339274155
0.188496,0.343805751
0.191637,0.348225843
0.194779,0.352534613
0.19792,0.356525822
0.201062,0.36125023
0.204204,0.365888165
0.207345,0.370439145
0.210487,0.374903654
0.213628,0.379279196
0.21677,0.383568819
0.219911,0.387768627
0.223053,0.391879477
0.226195,0.395903027
0.229336,0.399835503
0.232478,0.403678974
0.235619,0.407432819
0.238761,0.411094356
0.241903,0.414665486
0.245044,0.418144883
0.248186,0.42135315
0.251327,0.424626383
0.254469,0.42784467
0.257611,0.431007625
0.260752,0.4341148
0.263894,0.437164383
0.267035,0.440158959
0.270177,0.443095087
0.273319,0.445974213
0.27646,0.4487955
0.279602,0.451557549
0.282743,0.454262469
0.285885,0.456907448
0.289027,0.459494375
0.292168,0.462020943
0.29531,0.464608798
0.298451,0.467258391
0.301593,0.469828782
0.304734,0.472321114
0.307876,0.474735272
0.311018,0.477069614
0.314159,0.479322765
0.317301,0.481498277
0.320442,0.483594861
0.323584,0.485609718
0.326726,0.487543853
0.329867,0.489398283
0.333009,0.491173371
0.33615,0.492867285
0.339292,0.494479883
0.342434,0.496011311
0.345575,0.497467629
0.348717,0.498705134
0.351858,0.499876545
0.355,0.50098608
0.358142,0.502030974
0.361283,0.503009632
0.364425,0.503926324
0.367566,0.504777722
0.370708,0.505564006
0.37385,0.506284773
0.376991,0.506941711
0.380133,0.507533257
0.383274,0.508060515
0.386416,0.508522235
0.389558,0.508918356
0.392699,0.509349794
0.395841,0.509768737
0.398982,0.510201971
0.402124,0.51065351
0.405265,0.511122277
0.408407,0.51160995
0.411549,0.512113622
0.41469,0.512636087
0.417832,0.513175035
0.420973,0.51373329
0.424115,0.514309057
0.427257,0.514903028
0.430398,0.515515832
0.43354,0.516146912
0.436681,0.51679476
0.439823,0.517461489
0.442965,0.517905356
0.446106,0.5183299
0.449248,0.518690829
0.452389,0.518986929
0.455531,0.519220798
0.458673,0.519387881
0.461814,0.519491398
0.464956,0.519530757
0.468097,0.519506535
0.471239,0.519416
0.47438,0.519260913
0.477522,0.519042529
0.480664,0.518758432
0.483805,0.518410779
0.486947,0.517999307
0.490088,0.517522834
0.49323,0.517333575
0.496372,0.517126144
0.499513,0.516974831
0.502655,0.51687744
0.505796,0.51683277
0.508938,0.516843517
0.51208,0.516909669
0.515221,0.517029985
0.518363,0.517201796
0.521504,0.517431701
0.524646,0.517712746
0.527788,0.518050702
0.530929,0.518442813
0.534071,0.518887604
0.537212,0.519381531
0.540354,0.519656024
0.543496,0.519663506
0.546637,0.519701625
0.549779,0.519764002
0.55292,0.519853703
0.556062,0.519969453
0.559204,0.520113742
0.562345,0.520285722
0.565487,0.520482066
0.568628,0.520706492
0.57177,0.520959284
0.574911,0.521237273
0.578053,0.521544137
0.581195,0.521876303
0.584336,0.522237531
0.587478,0.522626752
0.590619,0.523717984
0.593761,0.525232088
0.596903,0.526613863
0.600044,0.527860461
0.603186,0.528973925
0.606327,0.529951471
0.609469,0.530794854
0.612611,0.531503271
0.615752,0.532074923
0.618894,0.532513223
0.622035,0.532814368
0.625177,0.532979405
0.628319,0.53300828
0.63146,0.532900864
0.634602,0.532658366
0.637743,0.532278343
0.640885,0.531811037
0.644027,0.529942389
0.647168,0.528010306
0.65031,0.526017588
0.653451,0.523961909
0.656593,0.521843885
0.659734,0.519668125
0.662876,0.517427396
0.666018,0.5151293
0.669159,0.512770553
0.672301,0.510351743
0.675442,0.507872912
0.678584,0.505334941
0.681726,0.502738427
0.684867,0.500082456
0.688009,0.489057721
0.69115,0.489146399
0.694292,0.489045249
0.697434,0.488755191
0.700575,0.488276554
0.703717,0.48761238
0.706858,0.486763041
0.71,0.485726981
0.713142,0.484507544
0.716283,0.483105328
0.719425,0.481519376
0.722566,0.479751456
0.725708,0.477799393
0.72885,0.475665935
0.731991,0.473352538
0.735133,0.47085612
0.738274,0.470279664
0.741416,0.409229058
0.744557,0.364406861
0.747699,0.335373124
0.750841,0.321887745
0.753982,0.323859802
0.757124,0.341333433
0.760265,0.374484415
0.763407,0.423652987
0.766549,0.489428252
0.76969,0.572778507
0.772832,0.675354865
0.775973,0.800135135
0.779115,0.953009935
0.782257,1.147409084
0.785398,1.422218012
0.78854,1.386771862
0.791681,1.409142004
0.794823,1.429872115
0.797965,1.448897014
0.801106,1.466130786
0.804248,1.481482018
0.807389,1.494903917
0.810531,1.50630354
0.813673,1.515633073
0.816814,1.522845774
0.819956,1.527899398
0.823097,1.530763857
0.826239,1.531423865
0.829381,1.529857212
0.832522,1.526103594
0.835664,1.505759182
0.838805,1.50467597
0.841947,1.503693771
0.845088,1.502795209
0.84823,1.501966668
0.851372,1.50122247
0.854513,1.500559742
0.857655,1.499982986
0.860796,1.499487539
0.863938,1.499061675
0.86708,1.49871883
0.870221,1.498462679
0.873363,1.498287677
0.876504,1.498195631
0.879646,1.498170299
0.882788,1.498231654
0.885929,1.499195911
0.889071,1.499105821
0.892212,1.498980722
0.895354,1.498836001
0.898495,1.498669764
0.901637,1.498480196
0.904779,1.498270062
0.90792,1.498039367
0.911062,1.497784412
0.914203,1.49751261
0.917345,1.497217509
0.920487,1.496901875
0.923628,1.496576467
0.92677,1.496205356
0.929911,1.4958245
0.933053,1.495305895
0.936195,1.494883404
0.939336,1.494442196
0.942478,1.493982284
0.945619,1.493504619
0.948761,1.493023654
0.951903,1.492538463
0.955044,1.492020179
0.958186,1.491495906
0.961327,1.490955741
0.964469,1.490408686
0.967611,1.489844911
0.970752,1.489276073
0.973894,1.488675178
0.977035,1.488084622
0.980177,1.487462045
0.983319,1.486856716
0.98646,1.48622772
0.989602,1.485578411
0.992743,1.48491336
0.995885,1.484246086
0.999026,1.48357299
1.00217,1.482883276
1.00531,1.482176961
1.00845,1.48146581
1.01159,1.480735421
1.01473,1.480002915
1.01788,1.479253886
1.02102,1.478484773
1.02416,1.477714514
1.0273,1.476941295
1.03044,1.476148978
1.03358,1.475339413
1.03673,1.474526872
1.03987,1.473697043
1.04301,1.472864361
1.04615,1.472030569
1.04929,1.471176923
1.05243,1.470308701
1.05558,1.469452108
1.05872,1.46856305
1.06186,1.467671261
1.065,1.466775865
1.06814,1.465878676
1.07128,1.464951726
1.07442,1.464033039
1.07757,1.463100816
1.08071,1.462149816
1.08385,1.461196238
1.08699,1.460241787
1.09013,1.459269524
1.09327,1.45829554
1.09642,1.457304679
1.09956,1.456312136
1.1027,1.45531626
1.10584,1.454302702
1.10898,1.453288405
1.11212,1.452259007
1.11527,1.451226371
1.11841,1.450175283
1.12155,1.449138767
1.12469,1.44806949
1.12783,1.447014814
1.13097,1.445929069
1.13411,1.444855455
1.13726,1.443765182
1.1404,1.442671866
1.14354,1.441562806
1.14668,1.440467576
1.14982,1.439341434
1.15296,1.438226689
1.15611,1.43709714
1.15925,1.435951102
1.16239,1.434804637
1.16553,1.433654469
1.16867,1.432502478
1.17181,1.431335375
1.17496,1.430165207
1.1781,1.428985708
1.18124,1.427798345
1.18438,1.426606537
1.18752,1.425409317
1.19066,1.424204306
1.19381,1.42299489
1.19695,1.421777734
1.20009,1.42055299
1.20323,1.419322829
1.20637,1.41808607
1.20951,1.416845475
1.21265,1.415595847
1.2158,1.414339573
1.21894,1.413081873
1.22208,1.411814396
1.22522,1.410538819
1.22836,1.409259623
1.2315,1.407976735
1.23465,1.406687317
1.23779,1.405388272
1.24093,1.404087099
1.24407,1.402778591
1.24721,1.401465938
1.25035,1.400145197
1.2535,1.398820913
1.25664,1.397492526
1.25978,1.396154708
1.26292,1.394812609
1.26606,1.393465623
1.2692,1.392112344
1.27235,1.390753423
1.27549,1.389389674
1.27863,1.388022556
1.28177,1.386649836
1.28491,1.385270139
1.28805,1.38388491
1.29119,1.382494173
1.29434,1.381098728
1.29748,1.379698595
1.30062,1.378292241
1.30376,1.376881241
1.3069,1.375466262
1.31004,1.374045254
1.31319,1.372618888
1.31633,1.371187189
1.31947,1.36975094
1.32261,1.368309399
1.32575,1.366866145
1.32889,1.365414839
1.33204,1.363957548
1.33518,1.362497227
1.33832,1.361033836
1.34146,1.359561747
1.3446,1.358085935
1.34774,1.356607102
1.35088,1.355121818
1.35403,1.353632798
1.35717,1.352138795
1.36031,1.350638344
1.36345,1.349136362
1.36659,1.347626642
1.36973,1.346114684
1.37288,1.344598499
1.37602,1.343074606
1.37916,1.341548572
1.3823,1.340017641
1.38544,1.338483247
1.38858,1.33693985
1.39173,1.335395776
1.39487,1.33384689
1.39801,1.332294624
1.40115,1.330736176
1.40429,1.329175102
1.40743,1.327607175
1.41058,1.32603595
1.41372,1.324459481
1.41686,1.322879613
1.42,1.32129439
1.42314,1.319706651
1.42628,1.318113602
1.42942,1.316515967
1.43257,1.314915868
1.43571,1.313310524
1.43885,1.311700654
1.44199,1.310086968
1.44513,1.308469507
1.44827,1.30684686
1.45142,1.305220481
1.45456,1.303591076
1.4577,1.301956539
1.46084,1.300316461
1.46398,1.298674565
1.46712,1.29702904
1.47027,1.295377778
1.47341,1.293722429
1.47655,1.292063961
1.47969,1.290402616
1.48283,1.288733784
1.48597,1.287066007
1.48911,1.285390126
1.49226,1.283711451
1.4954,1.282030404
1.49854,1.280343391
1.50168,1.278653637
1.50482,1.27695976
1.50796,1.27526178
1.51111,1.27356046
1.51425,1.271853956
1.51739,1.270145171
1.52053,1.268432351
1.52367,1.266716267
1.52681,1.264995084
1.52996,1.263270685
1.5331,1.261544699
1.53624,1.259812404
1.53938,1.258077584
1.54252,1.25633715
1.54566,1.254594546
1.54881,1.252848838
1.55195,1.251100085
1.55509,1.24934438
1.55823,1.247589367
1.56137,1.245827453
1.56451,1.244058682
1.56765,1.242296791
1.5708,1.240520264
1.57394,1.23874475
1.57708,1.236968318
1.58022,1.235185143
1.58336,1.233402717
1.5865,1.231613597
1.58965,1.229816205
1.59279,1.228019606
1.59593,1.226222401
1.59907,1.22441861
1.60221,1.222606677
1.60535,1.220797159
1.6085,1.218985469
1.61164,1.217168681
1.61478,1.215343879
1.61792,1.213520113
1.62106,1.211695791
1.6242,1.209859085
1.62735,1.208029062
1.63049,1.206189779
1.63363,1.204347133
1.63677,1.202503828
1.63991,1.200651379
1.64305,1.198802732
1.64619,1.196944997
1.64934,1.195086662
1.65248,1.193229356
1.65562,1.191358779
1.65876,1.189493277
1.6619,1.187617587
1.66504,1.185745576
1.66819,1.183863346
1.67133,1.181984878
1.67447,1.180096182
1.67761,1.178212603
1.68075,1.176317595
1.68389,1.174420754
1.68704,1.172523454
1.69018,1.170620318
1.69332,1.168718177
1.69646,1.166808817
1.6996,1.164899093
1.70274,1.162982212
1.70588,1.161064982
1.70903,1.159143428
1.71217,1.157216188
1.71531,1.155285873
1.71845,1.153356621
1.72159,1.151424497
1.72473,1.149487927
1.72788,1.147547175
1.73102,1.145600908
1.73416,1.143652995
1.7373,1.141704802
1.74044,1.139749787
1.74358,1.137790718
1.74673,1.135830048
1.74987,1.13386914
1.75301,1.131901504
1.75615,1.129928586
1.75929,1.127955432
1.76243,1.12598072
1.76558,1.124002096
1.76872,1.122016871
1.77186,1.120031491
1.775,1.11803963
1.77814,1.116048923
1.78128,1.114055356
1.78442,1.112056737
1.78757,1.11005302
1.79071,1.108047854
1.79385,1.10603899
1.79699,1.10402609
1.80013,1.102014366
1.80327,1.099996281
1.80642,1.097972115
1.80956,1.095947801
1.8127,1.093918567
1.81584,1.091888101
1.81898,1.08985248
1.82212,1.087818352
1.82527,1.085781513
1.82841,1.083735171
1.83155,1.081690985
1.83469,1.079642014
1.83783,1.07758846
1.84097,1.075532269
1.84411,1.073470204
1.84726,1.071409392
1.8504,1.069341404
1.85354,1.067273517
1.85668,1.06520303
1.85982,1.063128133
1.86296,1.061048662
1.86611,1.058967556
1.86925,1.056882327
1.87239,1.054797025
1.87553,1.05270497
1.87867,1.050613085
1.88181,1.048514286
1.88496,1.046415438
1.8881,1.044314319
1.89124,1.042203362
1.89438,1.040096707
1.89752,1.03798485
1.90066,1.035867325
1.90381,1.03374762
1.90695,1.031627887
1.91009,1.029502798
1.91323,1.027371337
1.91637,1.025241422
1.91951,1.023111262
1.92265,1.020972712
1.9258,1.018836235
1.92894,1.016694546
1.93208,1.014547686
1.93522,1.012399804
1.93836,1.010249869
1.9415,1.008095848
1.94465,1.005936752
1.94779,1.00377566
1.95093,1.001615918
1.95407,0.999448824
1.95721,0.997276761
1.96035,0.995109063
1.9635,0.992933374
1.96664,0.99075678
1.96978,0.988577901
1.97292,0.986395475
1.97606,0.98420724
1.9792,0.982017731
1.98234,0.979828627
1.98549,0.977634734
1.98863,0.975436468
1.99177,0.973236936
1.99491,0.971036505
1.99805,0.968831763
2.00119,0.966621967
2.00434,0.964411706
2.00748,0.962197751
2.01062,0.959980699
2.01376,0.957764706
2.0169,0.955539562
2.02004,0.953312672
2.02319,0.951083489
2.02633,0.948848922
2.02947,0.946617191
2.03261,0.944376477
2.03575,0.942137179
2.03889,0.939897518
2.04204,0.937652146
2.04518,0.935406436
2.04832,0.933157247
2.05146,0.930904199
2.0546,0.928649539
2.05774,0.926394973
2.06088,0.924136608
2.06403,0.921871177
2.06717,0.91960123
2.07031,0.917327558
2.07345,0.915053153
2.07659,0.912774586
2.07973,0.910496605
2.08288,0.908212366
2.08602,0.905928726
2.08916,0.903641505
2.0923,0.901353076
2.09544,0.899061107
2.09858,0.89676433
2.10173,0.894468191
2.10487,0.892170058
2.10801,0.889869266
2.11115,0.887563206
2.11429,0.885249014
2.11743,0.882933605
2.12058,0.880612914
2.12372,0.87829477
2.12686,0.875968804
2.13,0.873643502
2.13314,0.871318852
2.13628,0.868987248
2.13942,0.866659453
2.14257,0.864325324
2.14571,0.861992375
2.14885,0.859655202
2.15199,0.857317412
2.15513,0.85497651
2.15827,0.852634999
2.16142,0.850287348
2.16456,0.847932017
2.1677,0.845573064
2.17084,0.843214805
2.17398,0.840855224
2.17712,0.838489095
2.18027,0.83612238
2.18341,0.833755673
2.18655,0.831384504
2.18969,0.829012077
2.19283,0.826639068
2.19597,0.824261908
2.19911,0.821883275
2.20226,0.819504696
2.2054,0.817122071
2.20854,0.81473668
2.21168,0.81233828
2.21482,0.809932535
2.21796,0.807526223
2.22111,0.805117203
2.22425,0.802705505
2.22739,0.8002939
2.23053,0.797878997
2.23367,0.795463538
2.23681,0.793044175
2.23996,0.790623483
2.2431,0.788201619
2.24624,0.785776534
2.24938,0.783349537
2.25252,0.780921393
2.25566,0.778490686
2.25881,0.776054144
2.26195,0.773607823
2.26509,0.771157742
2.26823,0.768706405
2.27137,0.766253923
2.27451,0.763799611
2.27765,0.76134349
2.2808,0.758888105
2.28394,0.75642656
2.28708,0.753968846
2.29022,0.751505024
2.29336,0.749041953
2.2965,0.746574698
2.29965,0.744110658
2.30279,0.741641197
2.30593,0.73917194
2.30907,0.736687023
2.31221,0.734200681
2.31535,0.731708994
2.3185,0.729213853
2.32164,0.726718721
2.32478,0.724220158
2.32792,0.721722334
2.33106,0.71921804
2.3342,0.716713228
2.33734,0.714206856
2.34049,0.711699957
2.34363,0.709187968
2.34677,0.706674196
2.34991,0.70415841
2.35305,0.701643887
2.35619,0.699121542
2.35934,0.696587106
2.36248,0.694048149
2.36562,0.69150992
2.36876,0.688968178
2.3719,0.686423717
2.37504,0.683876555
2.37819,0.681328852
2.38133,0.678775546
2.38447,0.676221708
2.38761,0.673666849
2.39075,0.671107713
2.39389,0.668547244
2.39704,0.665985756
2.40018,0.663420044
2.40332,0.660852069
2.40646,0.658275173
2.4096,0.655693455
2.41274,0.653108701
2.41588,0.650523533
2.41903,0.647937351
2.42217,0.645349049
2.42531,0.642757059
2.42845,0.640166081
2.43159,0.637571449
2.43473,0.634977938
2.43788,0.632378742
2.44102,0.629780666
2.44416,0.627181588
2.4473,0.624578562
2.45044,0.621976634
2.45358,0.619370582
2.45673,0.616754477
2.45987,0.614139082
2.46301,0.611520391
2.46615,0.608900232
2.46929,0.606276219
2.47243,0.603651129
2.47557,0.601020577
2.47872,0.598390189
2.48186,0.595755283
2.485,0.593118753
2.48814,0.590479838
2.49128,0.58783681
2.49442,0.585191796
2.49757,0.582545263
2.50071,0.579893793
2.50385,0.577241465
2.50699,0.574579955
2.51013,0.571917719
2.51327,0.569253517
2.51642,0.566587356
2.51956,0.563922478
2.5227,0.561254358
2.52584,0.558585534
2.52898,0.555914769
2.53212,0.553242415
2.53527,0.550570955
2.53841,0.547895977
2.54155,0.545219419
2.54469,0.542542521
2.54783,0.539866157
2.55097,0.537185759
2.55411,0.534505767
2.55726,0.53181887
2.5604,0.529130381
2.56354,0.526437572
2.56668,0.52374375
2.56982,0.521046548
2.57296,0.5183453
2.57611,0.515642793
2.57925,0.512937369
2.58239,0.510229232
2.58553,0.507519522
2.58867,0.504805469
2.59181,0.502088911
2.59496,0.499370781
2.5981,0.496648467
2.60124,0.493924445
2.60438,0.491204434
2.60752,0.488470123
2.61066,0.485738082
2.61381,0.483004637
2.61695,0.48027322
2.62009,0.477541672
2.62323,0.474810286
2.62637,0.47207976
2.62951,0.469350387
2.63265,0.466622185
2.6358,0.463893676
2.63894,0.46116539
2.64208,0.4584381
2.64522,0.455712315
2.64836,0.452986305
2.6515,0.450285193
2.65465,0.447553371
2.65779,0.444824847
2.66093,0.442096938
2.66407,0.439370829
2.66721,0.436647664
2.67035,0.433925318
2.6735,0.431204596
2.67664,0.428485922
2.67978,0.425768927
2.68292,0.42305359
2.68606,0.4203389
2.6892,0.417627042
2.69234,0.414917002
2.69549,0.412207309
2.69863,0.409505671
2.70177,0.406859845
2.70491,0.404160976
2.70805,0.401459819
2.71119,0.398755126
2.71434,0.396045824
2.71748,0.393333962
2.72062,0.390617655
2.72376,0.387897893
2.7269,0.385174246
2.73004,0.382447302
2.73319,0.379716413
2.73633,0.37698098
2.73947,0.374241758
2.74261,0.371499928
2.74575,0.368753036
2.74889,0.366079984
2.75204,0.36333956
2.75518,0.360592308
2.75832,0.357842652
2.76146,0.35508591
2.7646,0.352323157
2.76774,0.349556059
2.77088,0.346782701
2.77403,0.34400323
2.77717,0.341218125
2.78031,0.338428734
2.78345,0.335632797
2.78659,0.3328313
2.78973,0.330023896
2.79288,0.327210365
2.79602,0.324391543
2.79916,0.321673349
2.8023,0.318850104
2.80544,0.316023902
2.80858,0.313191917
2.81173,0.310356336
2.81487,0.307516309
2.81801,0.304672855
2.82115,0.301824599
2.82429,0.298971696
2.82743,0.29611474
2.83057,0.293252382
2.83372,0.290386698
2.83686,0.287516223
2.84,0.284640499
2.84314,0.281762129
2.84628,0.278878298
2.84942,0.276013686
2.85257,0.273073687
2.85571,0.270148278
2.85885,0.267235402
2.86199,0.26433726
2.86513,0.261450682
2.86827,0.258580177
2.87142,0.255722081
2.87456,0.25287837
2.8777,0.250049682
2.88084,0.247233098
2.88398,0.244431726
2.88712,0.24164445
2.89027,0.238871927
2.89341,0.236113067
2.89655,0.233357275
2.89969,0.230189254
2.90283,0.227048873
2.90597,0.223940757
2.90911,0.220860268
2.91226,0.217810353
2.9154,0.214788819
2.91854,0.211795739
2.92168,0.208835056
2.92482,0.205901737
2.92796,0.202997533
2.93111,0.200124157
2.93425,0.197280714
2.93739,0.194467475
2.94053,0.191683104
2.94367,0.18892769
2.94681,0.185984982
2.94996,0.1827142
2.9531,0.179468557
2.95624,0.176251444
2.95938,0.173062474
2.96252,0.169900903
2.96566,0.166767226
2.96881,0.163660324
2.97195,0.160581858
2.97509,0.157532694
2.97823,0.154510567
2.98137,0.151517106
2.98451,0.148550872
2.98765,0.145614002
2.9908,0.142704927
2.99394,0.13982429
2.99708,0.136914742
3.00022,0.133950464
3.00336,0.130980505
3.0065,0.128002899
3.00965,0.125017433
3.01279,0.122026303
3.01593,0.119028372
3.01907,0.116023724
3.02221,0.113012991
3.02535,0.109995301
3.0285,0.106972309
3.03164,0.103942821
3.03478,0.100907841
3.03792,0.097866986
3.04106,0.094821126
3.0442,0.091848352
3.04734,0.088757751
3.05049,0.085683882
3.05363,0.08262716
3.05677,0.079587686
3.05991,0.076565365
3.06305,0.073559981
3.06619,0.070571756
3.06934,0.067600787
3.07248,0.064647114
3.07562,0.061710893
3.07876,0.058791922
3.0819,0.055890554
3.08504,0.053007089
3.08819,0.050141492
3.09133,0.047294046
3.09447,0.044254559
3.09761,0.041085968
3.10075,0.037938245
3.10389,0.034811394
3.10704,0.031705016
3.11018,0.028619264
3.11332,0.025554353
3.11646,0.022510729
3.1196,0.019488881
3.12274,0.016489317
3.12588,0.013514152
3.12903,0.010567241
3.13217,0.007658403
3.13531,0.004821291
3.13845,0.002259151
3.14159,0.001973847


==> figs/data/ref_machprofile.csv <==
y,mach
-3.141592654,0.000142691
-3.129320807,0.011873492
-3.117048961,0.023742191
-3.104777115,0.035607468
-3.092505268,0.047468234
-3.080233422,0.059324133
-3.067961576,0.071172923
-3.055689729,0.083007399
-3.043417883,0.094823372
-3.031146037,0.106611803
-3.018874191,0.118359009
-3.006602344,0.130057405
-2.994330498,0.141696991
-2.982058652,0.153277636
-2.969786805,0.164800494
-2.957514959,0.176273137
-2.945243113,0.187703085
-2.932971266,0.199099313
-2.92069942,0.210466164
-2.908427574,0.221804202
-2.896155728,0.233115375
-2.883883881,0.244391279
-2.871612035,0.255638801
-2.859340189,0.266836701
-2.847068342,0.277998968
-2.834796496,0.289150572
-2.82252465,0.300243253
-2.810252803,0.311302216
-2.797980957,0.322334696
-2.785709111,0.333345234
-2.773437264,0.344333021
-2.761165418,0.355259972
-2.748893572,0.366202922
-2.736621726,0.37713482
-2.724349879,0.388007171
-2.712078033,0.398867425
-2.699806187,0.409700293
-2.68753434,0.420511391
-2.675262494,0.431299085
-2.662990648,0.442056216
-2.650718801,0.452769558
-2.638446955,0.46345136
-2.626175109,0.474112625
-2.613903263,0.48474776
-2.601631416,0.495348799
-2.58935957,0.505921671
-2.577087724,0.51647135
-2.564815877,0.526991694
-2.552544031,0.537479156
-2.540272185,0.547935554
-2.528000338,0.558361386
-2.515728492,0.568752205
-2.503456646,0.579107196
-2.4911848,0.589429125
-2.478912953,0.599716203
-2.466641107,0.609968088
-2.454369261,0.620183199
-2.442097414,0.630361301
-2.429825568,0.640502066
-2.417553722,0.650606528
-2.405281875,0.660674824
-2.393010029,0.670705051
-2.380738183,0.680695528
-2.368466336,0.690646174
-2.35619449,0.700558406
-2.343922644,0.710431905
-2.331650798,0.720266448
-2.319378951,0.730059369
-2.307107105,0.739810972
-2.294835259,0.74952193
-2.282563412,0.759191138
-2.270291566,0.768818211
-2.25801972,0.778403583
-2.245747873,0.787947276
-2.233476027,0.79744924
-2.221204181,0.806909404
-2.208932335,0.816327894
-2.196660488,0.825704083
-2.184388642,0.835037611
-2.172116796,0.844328319
-2.159844949,0.853576029
-2.147573103,0.862780175
-2.135301257,0.871940606
-2.12302941,0.881057165
-2.110757564,0.890129729
-2.098485718,0.899158203
-2.086213872,0.908142531
-2.073942025,0.917082624
-2.061670179,0.925978248
-2.049398333,0.934829267
-2.037126486,0.94363566
-2.02485464,0.952397233
-2.012582794,0.961113727
-2.000310947,0.969784963
-1.988039101,0.978410762
-1.975767255,0.986991002
-1.963495408,0.995525525
-1.951223562,1.00401403
-1.938951716,1.012456283
-1.92667987,1.020852059
-1.914408023,1.029201175
-1.902136177,1.037503423
-1.889864331,1.045758605
-1.877592484,1.053966471
-1.865320638,1.062126817
-1.853048792,1.070239434
-1.840776945,1.078304107
-1.828505099,1.086320615
-1.816233253,1.094288697
-1.803961407,1.10220806
-1.79168956,1.110078416
-1.779417714,1.117899486
-1.767145868,1.125670995
-1.754874021,1.133392644
-1.742602175,1.141064103
-1.730330329,1.148685054
-1.718058482,1.15625517
-1.705786636,1.163774102
-1.69351479,1.171241461
-1.681242944,1.178656861
-1.668971097,1.186019914
-1.656699251,1.193330219
-1.644427405,1.200587342
-1.632155558,1.207790824
-1.619883712,1.214940184
-1.607611866,1.222034915
-1.595340019,1.229074501
-1.583068173,1.236058407
-1.570796327,1.242986095
-1.55852448,1.249856997
-1.546252634,1.256670515
-1.533980788,1.263426019
-1.521708942,1.270122853
-1.509437095,1.276760318
-1.497165249,1.283337677
-1.484893403,1.289854164
-1.472621556,1.29630899
-1.46034971,1.30270132
-1.448077864,1.309030279
-1.435806017,1.31529494
-1.423534171,1.321494338
-1.411262325,1.327627467
-1.398990479,1.333693272
-1.386718632,1.339690644
-1.374446786,1.345618418
-1.36217494,1.351475368
-1.349903093,1.357260202
-1.337631247,1.362971555
-1.325359401,1.368607991
-1.313087554,1.374168011
-1.300815708,1.379650029
-1.288543862,1.385052371
-1.276272016,1.390373271
-1.264000169,1.39561087
-1.251728323,1.400763206
-1.239456477,1.405828214
-1.22718463,1.410803692
-1.214912784,1.415687284
-1.202640938,1.420476533
-1.190369091,1.425168845
-1.178097245,1.429761449
-1.165825399,1.434251414
-1.153553552,1.438635611
-1.141281706,1.44291073
-1.12900986,1.447073225
-1.116738014,1.451119342
-1.104466167,1.455045052
-1.092194321,1.458846064
-1.079922475,1.462517796
-1.067650628,1.466055295
-1.055378782,1.469453372
-1.043106936,1.472706218
-1.030835089,1.475807945
-1.018563243,1.478751746
-1.006291397,1.481530794
-0.994019551,1.4841372
-0.981747704,1.486562746
-0.969475858,1.488798608
-0.957204012,1.490834384
-0.944932165,1.492660647
-0.932660319,1.49426327
-0.920388473,1.495633603
-0.908116626,1.496750546
-0.89584478,1.497609445
-0.883572934,1.498176591
-0.871301088,1.498456235
-0.859029241,1.49839584
-0.846757395,1.49800658
-0.834485549,1.497242822
-0.822213702,1.496087801
-0.809941856,1.494748438
-0.79767001,1.4794441
-0.785398163,1.272598023
-0.773126317,0.589156602
-0.760854471,0.436892455
-0.748582624,0.436868922
-0.736310778,0.455049506
-0.724038932,0.46825367
-0.711767086,0.481322447
-0.699495239,0.494967058
-0.687223393,0.503785405
-0.674951547,0.513220656
-0.6626797,0.518789681
-0.650407854,0.522706271
-0.638136008,0.525172222
-0.625864161,0.525202823
-0.613592315,0.524641538
-0.601320469,0.523694645
-0.589048623,0.522932941
-0.576776776,0.522402933
-0.56450493,0.521724107
-0.552233084,0.521463013
-0.539961237,0.521316497
-0.527689391,0.521639078
-0.515417545,0.522487479
-0.503145698,0.523479951
-0.490873852,0.524280857
-0.478602006,0.524484834
-0.46633016,0.52408461
-0.454058313,0.523070029
-0.441786467,0.521831741
-0.429514621,0.520575785
-0.417242774,0.519163743
-0.404970928,0.517364125
-0.392699082,0.514934132
-0.380427235,0.511590277
-0.368155389,0.507318124
-0.355883543,0.502319328
-0.343611696,0.496836996
-0.33133985,0.490939314
-0.319068004,0.484478812
-0.306796158,0.477139461
-0.294524311,0.468572908
-0.282252465,0.458596508
-0.269980619,0.447260343
-0.257708772,0.434792107
-0.245436926,0.42141952
-0.23316508,0.40720141
-0.220893233,0.392002462
-0.208621387,0.375594747
-0.196349541,0.357834236
-0.184077695,0.338807635
-0.171805848,0.318842487
-0.159534002,0.298302967
-0.147262156,0.277340381
-0.134990309,0.255904962
-0.122718463,0.233924984
-0.110446617,0.211292845
-0.09817477,0.187994521
-0.085902924,0.164332737
-0.073631078,0.140821569
-0.061359232,0.117729534
-0.049087385,0.094700791
-0.036815539,0.071323836
-0.024543693,0.047631131
-0.012271846,0.023793257
0,0.000143196
0.012271846,0.024024952
0.024543693,0.0476458
0.036815539,0.07110214
0.049087385,0.094421087
0.061359232,0.117684776
0.073631078,0.14109246
0.085902924,0.164836133
0.09817477,0.188461163
0.110446617,0.211428534
0.122718463,0.233608332
0.134990309,0.25535793
0.147262156,0.27708643
0.159534002,0.298679768
0.171805848,0.319709859
0.184077695,0.339601355
0.196349541,0.358047367
0.208621387,0.375106072
0.220893233,0.391187122
0.23316508,0.40667521
0.245436926,0.421657249
0.257708772,0.435845423
0.269980619,0.448719912
0.282252465,0.459716896
0.294524311,0.468823475
0.306796158,0.476627431
0.319068004,0.4836731
0.33133985,0.490287091
0.343611696,0.496859839
0.355883543,0.503177269
0.368155389,0.508439384
0.380427235,0.512352373
0.392699082,0.514939508
0.404970928,0.516624092
0.417242774,0.517936009
0.429514621,0.51941408
0.441786467,0.52130687
0.454058313,0.523312164
0.46633016,0.524750551
0.478602006,0.525122715
0.490873852,0.524388414
0.503145698,0.522940343
0.515417545,0.521394431
0.527689391,0.520461448
0.539961237,0.520705184
0.552233084,0.521716225
0.56450493,0.522663275
0.576776776,0.523039472
0.589048623,0.52311249
0.601320469,0.523331049
0.613592315,0.523849568
0.625864161,0.524512852
0.638136008,0.524853015
0.650407854,0.523405871
0.6626797,0.519811639
0.674951547,0.51320274
0.687223393,0.503661094
0.699495239,0.493729547
0.711767086,0.480906293
0.724038932,0.468084452
0.736310778,0.455174582
0.748582624,0.436958563
0.760854471,0.435395933
0.773126317,0.593164397
0.785398163,1.27708321
0.79767001,1.479140811
0.809941856,1.49468326
0.822213702,1.496059668
0.834485549,1.497253089
0.846757395,1.49800746
0.859029241,1.498374758
0.871301088,1.498476405
0.883572934,1.498152374
0.89584478,1.49763587
0.908116626,1.496725618
0.920388473,1.495652629
0.932660319,1.494257041
0.944932165,1.492661021
0.957204012,1.490838914
0.969475858,1.488793523
0.981747704,1.486565486
0.994019551,1.484133253
1.006291397,1.481534476
1.018563243,1.478748683
1.030835089,1.475810358
1.043106936,1.472704372
1.055378782,1.46945488
1.067650628,1.466054018
1.079922475,1.462518884
1.092194321,1.458845205
1.104466167,1.455045623
1.116738014,1.451119082
1.12900986,1.447073176
1.141281706,1.442911055
1.153553552,1.43863507
1.165825399,1.434252108
1.178097245,1.429760683
1.190369091,1.425169621
1.202640938,1.42047581
1.214912784,1.415687921
1.22718463,1.410803162
1.239456477,1.405828642
1.251728323,1.400762872
1.264000169,1.395611127
1.276272016,1.390373082
1.288543862,1.385052515
1.300815708,1.379649939
1.313087554,1.374168061
1.325359401,1.368607995
1.337631247,1.362971514
1.349903093,1.35726029
1.36217494,1.351475252
1.374446786,1.345618562
1.386718632,1.339690493
1.398990479,1.333693429
1.411262325,1.327627324
1.423534171,1.321494475
1.435806017,1.315294827
1.448077864,1.309030382
1.46034971,1.302701241
1.472621556,1.296309058
1.484893403,1.289854114
1.497165249,1.283337714
1.509437095,1.276760293
1.521708942,1.270122861
1.533980788,1.263426011
1.546252634,1.256670498
1.55852448,1.249856996
1.570796327,1.242986063
1.583068173,1.236058411
1.595340019,1.229074468
1.607611866,1.222034924
1.619883712,1.214940161
1.632155558,1.207790845
1.644427405,1.200587343
1.656699251,1.193330257
1.668971097,1.18601993
1.681242944,1.178656895
1.69351479,1.171241479
1.705786636,1.163774137
1.718058482,1.156255193
1.730330329,1.148685081
1.742602175,1.141064115
1.754874021,1.133392657
1.767145868,1.125670989
1.779417714,1.117899484
1.79168956,1.110078417
1.803961407,1.102208081
1.816233253,1.094288709
1.828505099,1.086320641
1.840776945,1.078304121
1.853048792,1.070239467
1.865320638,1.062126824
1.877592484,1.053966469
1.889864331,1.045758556
1.902136177,1.0375034
1.914408023,1.029201144
1.92667987,1.020852066
1.938951716,1.012456283
1.951223562,1.004014046
1.963495408,0.995525527
1.975767255,0.986990997
1.988039101,0.978410736
2.000310947,0.969784943
2.012582794,0.961113686
2.02485464,0.95239716
2.037126486,0.943635545
2.049398333,0.934829135
2.061670179,0.925978123
2.073942025,0.917082533
2.086213872,0.908142489
2.098485718,0.899158169
2.110757564,0.890129702
2.12302941,0.881057126
2.135301257,0.871940537
2.147573103,0.862780041
2.159844949,0.853575919
2.172116796,0.844328381
2.184388642,0.835037687
2.196660488,0.825704134
2.208932335,0.816327872
2.221204181,0.806909334
2.233476027,0.797449278
2.245747873,0.787947368
2.25801972,0.778403832
2.270291566,0.768818297
2.282563412,0.759191278
2.294835259,0.749521974
2.307107105,0.73981103
2.319378951,0.730059856
2.331650798,0.720267095
2.343922644,0.71043237
2.35619449,0.700558593
2.368466336,0.690646301
2.380738183,0.680695871
2.393010029,0.670705312
2.405281875,0.660674987
2.417553722,0.650606571
2.429825568,0.640502061
2.442097414,0.630361021
2.454369261,0.620182777
2.466641107,0.609967936
2.478912953,0.599716169
2.4911848,0.589428954
2.503456646,0.579107077
2.515728492,0.568751948
2.528000338,0.558360781
2.540272185,0.547935454
2.552544031,0.537478908
2.564815877,0.526991343
2.577087724,0.516470849
2.58935957,0.505922166
2.601631416,0.49535017
2.613903263,0.484746675
2.626175109,0.474111827
2.638446955,0.463451602
2.650718801,0.452769591
2.662990648,0.442056596
2.675262494,0.431299458
2.68753434,0.420510509
2.699806187,0.409699872
2.712078033,0.398867656
2.724349879,0.388007068
2.736621726,0.377134084
2.748893572,0.366202753
2.761165418,0.355262995
2.773437264,0.344333326
2.785709111,0.3333423
2.797980957,0.322335236
2.810252803,0.311300517
2.82252465,0.300245008
2.834796496,0.289149432
2.847068342,0.277999396
2.859340189,0.266839437
2.871612035,0.255638379
2.883883881,0.244392702
2.896155728,0.233115995
2.908427574,0.221805337
2.92069942,0.210467223
2.932971266,0.199100783
2.945243113,0.187704584
2.957514959,0.176274586
2.969786805,0.164801655
2.982058652,0.153278467
2.994330498,0.141697601
3.006602344,0.130058048
3.018874191,0.118359786
3.031146037,0.106612753
3.043417883,0.094824567
3.055689729,0.08300844
3.067961576,0.071173807
3.080233422,0.059324354
3.092505268,0.047467033
3.104777115,0.035604832
3.117048961,0.023738847
3.129320807,0.011869318
3.141592654,0.000142691

